DistancePPG: Robust non-contact vital signs monitoring using a camera

Vital signs such as pulse rate and breathing rate are currently measured using contact probes. But, non-contact methods for measuring vital signs are desirable both in hospital settings (e.g. in NICU) and for ubiquitous in-situ health tracking (e.g. on mobile phone and computers with webcams). Recently, camera-based non-contact vital sign monitoring have been shown to be feasible. However, camera-based vital sign monitoring is challenging for people with darker skin tone, under low lighting conditions, and/or during movement of an individual in front of the camera. In this paper, we propose distancePPG, a new camera-based vital sign estimation algorithm which addresses these challenges. DistancePPG proposes a new method of combining skin-color change signals from different tracked regions of the face using a weighted average, where the weights depend on the blood perfusion and incident light intensity in the region, to improve the signal-to-noise ratio (SNR) of camera-based estimate. One of our key contributions is a new automatic method for determining the weights based only on the video recording of the subject. The gains in SNR of camera-based PPG estimated using distancePPG translate into reduction of the error in vital sign estimation, and thus expand the scope of camera-based vital sign monitoring to potentially challenging scenarios. Further, a dataset will be released, comprising of synchronized video recordings of face and pulse oximeter based ground truth recordings from the earlobe for people with different skin tones, under different lighting conditions and for various motion scenarios.

==> result/IBI_RMSE_motion.txt <==
IDs 	 MRV 	 OLD 
1 	 15.74 	 81.08 
2 	 55.34 	 126.74 
3 	 67.08 	 122.68 
4 	 97.51 	 149.05 


==> result/IBI_RMSE_static.txt <==
IDs 	 MRV 	 OLD 
1 	 13.61 	 36.37 
2 	 13.36 	 75.83 
3 	 48.91 	 101.86 


==> result/RegionPPG.txt <==
 time 	   raw 	  face 	    R1 	    R2 	    R3 	 ground 
 0.002 	  0.961 	 -0.196 	 -0.482 	 -0.336 	  0.395 	 -0.092 
 0.022 	  1.904 	 -0.145 	 -0.241 	 -0.210 	  0.338 	 -0.035 
 0.042 	  2.269 	 -0.091 	 -0.070 	 -0.099 	  0.295 	  0.030 
 0.062 	  2.193 	 -0.031 	  0.039 	 -0.000 	  0.270 	  0.088 
 0.082 	  1.918 	  0.032 	  0.116 	  0.089 	  0.250 	  0.132 
 0.102 	  1.694 	  0.093 	  0.205 	  0.174 	  0.209 	  0.159 
 0.122 	  1.543 	  0.141 	  0.336 	  0.258 	  0.120 	  0.172 
 0.142 	  1.400 	  0.170 	  0.520 	  0.344 	 -0.036 	  0.177 
 0.162 	  1.193 	  0.180 	  0.742 	  0.430 	 -0.255 	  0.177 
 0.182 	  0.987 	  0.176 	  0.979 	  0.513 	 -0.511 	  0.178 
 0.202 	  0.929 	  0.165 	  1.202 	  0.588 	 -0.768 	  0.181 
 0.222 	  1.046 	  0.153 	  1.395 	  0.653 	 -0.991 	  0.183 
 0.242 	  1.202 	  0.146 	  1.554 	  0.709 	 -1.153 	  0.184 
 0.262 	  1.045 	  0.144 	  1.685 	  0.761 	 -1.243 	  0.184 
 0.282 	  0.376 	  0.150 	  1.796 	  0.814 	 -1.261 	  0.182 
 0.302 	 -0.779 	  0.162 	  1.893 	  0.867 	 -1.216 	  0.180 
 0.322 	 -1.931 	  0.178 	  1.966 	  0.910 	 -1.123 	  0.178 
 0.342 	 -2.497 	  0.193 	  2.002 	  0.927 	 -0.995 	  0.176 
 0.362 	 -2.004 	  0.200 	  1.977 	  0.899 	 -0.849 	  0.173 
 0.382 	 -0.485 	  0.194 	  1.878 	  0.820 	 -0.698 	  0.167 
 0.402 	  1.589 	  0.173 	  1.700 	  0.695 	 -0.555 	  0.157 
 0.422 	  3.452 	  0.141 	  1.459 	  0.546 	 -0.429 	  0.142 
 0.442 	  4.447 	  0.105 	  1.179 	  0.399 	 -0.328 	  0.123 
 0.462 	  4.302 	  0.070 	  0.889 	  0.275 	 -0.256 	  0.101 
 0.482 	  3.186 	  0.040 	  0.613 	  0.184 	 -0.214 	  0.078 
 0.502 	  1.587 	  0.012 	  0.368 	  0.127 	 -0.202 	  0.055 
 0.522 	  0.022 	 -0.014 	  0.160 	  0.094 	 -0.214 	  0.033 
 0.542 	 -1.129 	 -0.043 	 -0.010 	  0.078 	 -0.239 	  0.013 
 0.562 	 -1.773 	 -0.072 	 -0.146 	  0.071 	 -0.270 	 -0.008 
 0.582 	 -1.995 	 -0.099 	 -0.249 	  0.070 	 -0.301 	 -0.028 
 0.602 	 -1.981 	 -0.122 	 -0.320 	  0.069 	 -0.337 	 -0.050 
 0.622 	 -1.877 	 -0.142 	 -0.358 	  0.064 	 -0.391 	 -0.073 
 0.642 	 -1.787 	 -0.158 	 -0.362 	  0.052 	 -0.474 	 -0.094 
 0.662 	 -1.764 	 -0.170 	 -0.334 	  0.036 	 -0.592 	 -0.114 
 0.682 	 -1.880 	 -0.178 	 -0.288 	  0.020 	 -0.739 	 -0.130 
 0.702 	 -2.220 	 -0.182 	 -0.242 	  0.010 	 -0.897 	 -0.144 
 0.722 	 -2.853 	 -0.185 	 -0.215 	  0.004 	 -1.043 	 -0.159 
 0.742 	 -3.763 	 -0.192 	 -0.221 	 -0.005 	 -1.157 	 -0.178 
 0.762 	 -4.778 	 -0.208 	 -0.258 	 -0.023 	 -1.229 	 -0.205 
 0.782 	 -5.590 	 -0.234 	 -0.309 	 -0.054 	 -1.254 	 -0.240 
 0.802 	 -5.835 	 -0.265 	 -0.348 	 -0.089 	 -1.234 	 -0.280 
 0.822 	 -5.303 	 -0.287 	 -0.356 	 -0.116 	 -1.170 	 -0.316 
 0.842 	 -4.024 	 -0.288 	 -0.328 	 -0.123 	 -1.064 	 -0.337 
 0.862 	 -2.384 	 -0.259 	 -0.276 	 -0.109 	 -0.916 	 -0.334 
 0.882 	 -0.914 	 -0.202 	 -0.223 	 -0.085 	 -0.729 	 -0.301 
 0.902 	 -0.149 	 -0.126 	 -0.195 	 -0.068 	 -0.509 	 -0.241 
 0.922 	 -0.232 	 -0.043 	 -0.207 	 -0.073 	 -0.264 	 -0.163 
 0.942 	 -0.975 	  0.035 	 -0.257 	 -0.102 	 -0.007 	 -0.079 
 0.962 	 -1.792 	  0.101 	 -0.325 	 -0.144 	  0.246 	 -0.005 
 0.982 	 -2.167 	  0.156 	 -0.384 	 -0.179 	  0.475 	  0.052 
 1.002 	 -1.777 	  0.201 	 -0.404 	 -0.188 	  0.659 	  0.088 
 1.022 	 -0.818 	  0.240 	 -0.367 	 -0.163 	  0.781 	  0.106 
 1.042 	  0.308 	  0.275 	 -0.270 	 -0.111 	  0.833 	  0.113 
 1.062 	  1.125 	  0.301 	 -0.130 	 -0.049 	  0.820 	  0.115 
 1.082 	  1.483 	  0.319 	  0.027 	  0.010 	  0.757 	  0.118 
 1.102 	  1.518 	  0.325 	  0.179 	  0.058 	  0.665 	  0.123 
 1.122 	  1.547 	  0.322 	  0.316 	  0.099 	  0.564 	  0.129 
 1.142 	  1.788 	  0.317 	  0.439 	  0.142 	  0.468 	  0.134 
 1.162 	  2.181 	  0.313 	  0.560 	  0.188 	  0.386 	  0.138 
 1.182 	  2.501 	  0.314 	  0.679 	  0.237 	  0.320 	  0.139 
 1.202 	  2.477 	  0.320 	  0.793 	  0.280 	  0.275 	  0.140 
 1.222 	  2.087 	  0.325 	  0.885 	  0.314 	  0.252 	  0.141 
 1.242 	  1.472 	  0.325 	  0.944 	  0.338 	  0.254 	  0.143 
 1.262 	  0.932 	  0.314 	  0.964 	  0.355 	  0.282 	  0.144 
 1.282 	  0.666 	  0.290 	  0.943 	  0.360 	  0.332 	  0.144 
 1.302 	  0.745 	  0.253 	  0.884 	  0.345 	  0.400 	  0.140 
 1.322 	  1.061 	  0.208 	  0.775 	  0.297 	  0.486 	  0.131 
 1.342 	  1.449 	  0.161 	  0.603 	  0.206 	  0.588 	  0.118 
 1.362 	  1.735 	  0.119 	  0.359 	  0.072 	  0.707 	  0.101 
 1.382 	  1.832 	  0.088 	  0.051 	 -0.091 	  0.837 	  0.082 
 1.402 	  1.745 	  0.066 	 -0.291 	 -0.262 	  0.965 	  0.063 
 1.422 	  1.609 	  0.049 	 -0.618 	 -0.416 	  1.071 	  0.043 
 1.442 	  1.586 	  0.027 	 -0.881 	 -0.531 	  1.135 	  0.024 
 1.462 	  1.812 	 -0.006 	 -1.048 	 -0.596 	  1.140 	  0.005 
 1.482 	  2.227 	 -0.050 	 -1.118 	 -0.611 	  1.086 	 -0.014 
 1.502 	  2.604 	 -0.101 	 -1.109 	 -0.584 	  0.980 	 -0.033 
 1.522 	  2.609 	 -0.151 	 -1.059 	 -0.528 	  0.844 	 -0.052 
 1.542 	  2.019 	 -0.193 	 -0.999 	 -0.462 	  0.700 	 -0.068 
 1.562 	  0.904 	 -0.226 	 -0.953 	 -0.401 	  0.571 	 -0.083 
 1.582 	 -0.372 	 -0.253 	 -0.934 	 -0.362 	  0.478 	 -0.095 
 1.602 	 -1.278 	 -0.276 	 -0.948 	 -0.359 	  0.434 	 -0.108 
 1.622 	 -1.476 	 -0.300 	 -1.001 	 -0.399 	  0.446 	 -0.124 
 1.642 	 -0.934 	 -0.323 	 -1.091 	 -0.478 	  0.508 	 -0.147 
 1.662 	 -0.077 	 -0.342 	 -1.208 	 -0.579 	  0.600 	 -0.178 
 1.682 	  0.583 	 -0.353 	 -1.326 	 -0.673 	  0.698 	 -0.215 
 1.702 	  0.618 	 -0.354 	 -1.411 	 -0.731 	  0.774 	 -0.251 
 1.722 	  0.128 	 -0.343 	 -1.425 	 -0.733 	  0.806 	 -0.277 
 1.742 	 -0.496 	 -0.321 	 -1.346 	 -0.673 	  0.786 	 -0.284 
 1.762 	 -0.655 	 -0.288 	 -1.178 	 -0.562 	  0.720 	 -0.265 
 1.782 	 -0.127 	 -0.247 	 -0.944 	 -0.418 	  0.623 	 -0.219 
 1.802 	  0.905 	 -0.203 	 -0.686 	 -0.265 	  0.517 	 -0.152 
 1.822 	  1.788 	 -0.156 	 -0.447 	 -0.118 	  0.423 	 -0.076 
 1.842 	  1.907 	 -0.109 	 -0.258 	  0.009 	  0.353 	 -0.003 
 1.862 	  1.013 	 -0.063 	 -0.132 	  0.112 	  0.309 	  0.057 
 1.882 	 -0.618 	 -0.018 	 -0.063 	  0.186 	  0.276 	  0.099 
 1.902 	 -2.349 	  0.026 	 -0.030 	  0.230 	  0.235 	  0.123 
 1.922 	 -3.631 	  0.064 	 -0.005 	  0.247 	  0.168 	  0.135 
 1.942 	 -4.165 	  0.094 	  0.037 	  0.244 	  0.069 	  0.139 
 1.962 	 -4.084 	  0.113 	  0.114 	  0.233 	 -0.060 	  0.142 
 1.982 	 -3.621 	  0.122 	  0.234 	  0.230 	 -0.212 	  0.146 
 2.002 	 -3.022 	  0.123 	  0.400 	  0.253 	 -0.378 	  0.150 
 2.022 	 -2.364 	  0.124 	  0.610 	  0.312 	 -0.560 	  0.154 
 2.042 	 -1.674 	  0.130 	  0.855 	  0.411 	 -0.758 	  0.157 
 2.062 	 -0.987 	  0.144 	  1.115 	  0.538 	 -0.965 	  0.158 
 2.082 	 -0.343 	  0.161 	  1.363 	  0.674 	 -1.165 	  0.159 
 2.102 	  0.229 	  0.175 	  1.566 	  0.793 	 -1.334 	  0.160 
 2.122 	  0.794 	  0.180 	  1.699 	  0.870 	 -1.447 	  0.161 
 2.142 	  1.425 	  0.171 	  1.750 	  0.890 	 -1.489 	  0.162 
 2.162 	  2.146 	  0.148 	  1.727 	  0.850 	 -1.458 	  0.160 
 2.182 	  2.872 	  0.115 	  1.647 	  0.763 	 -1.363 	  0.155 
 2.202 	  3.440 	  0.078 	  1.533 	  0.649 	 -1.219 	  0.146 
 2.222 	  3.719 	  0.043 	  1.396 	  0.527 	 -1.040 	  0.131 
 2.242 	  3.626 	  0.015 	  1.242 	  0.414 	 -0.842 	  0.113 
 2.262 	  3.151 	 -0.003 	  1.069 	  0.319 	 -0.640 	  0.093 
 2.282 	  2.310 	 -0.012 	  0.879 	  0.243 	 -0.450 	  0.072 
 2.302 	  1.155 	 -0.014 	  0.678 	  0.185 	 -0.288 	  0.051 
 2.322 	 -0.121 	 -0.015 	  0.480 	  0.141 	 -0.166 	  0.032 
 2.342 	 -1.228 	 -0.019 	  0.299 	  0.103 	 -0.089 	  0.014 
 2.362 	 -1.791 	 -0.033 	  0.144 	  0.065 	 -0.054 	 -0.003 
 2.382 	 -1.648 	 -0.057 	  0.015 	  0.020 	 -0.051 	 -0.021 
 2.402 	 -0.885 	 -0.090 	 -0.094 	 -0.035 	 -0.065 	 -0.040 
 2.422 	  0.033 	 -0.125 	 -0.189 	 -0.095 	 -0.079 	 -0.060 
 2.442 	  0.604 	 -0.158 	 -0.275 	 -0.152 	 -0.083 	 -0.081 
 2.462 	  0.495 	 -0.182 	 -0.352 	 -0.198 	 -0.075 	 -0.100 
 2.482 	 -0.220 	 -0.199 	 -0.419 	 -0.228 	 -0.067 	 -0.119 
 2.502 	 -1.156 	 -0.213 	 -0.474 	 -0.247 	 -0.074 	 -0.135 
 2.522 	 -1.878 	 -0.228 	 -0.523 	 -0.268 	 -0.106 	 -0.150 
 2.542 	 -2.139 	 -0.251 	 -0.571 	 -0.305 	 -0.164 	 -0.168 
 2.562 	 -2.074 	 -0.284 	 -0.626 	 -0.369 	 -0.229 	 -0.192 
 2.582 	 -1.961 	 -0.324 	 -0.688 	 -0.454 	 -0.286 	 -0.223 
 2.602 	 -2.085 	 -0.365 	 -0.749 	 -0.542 	 -0.318 	 -0.261 
 2.622 	 -2.389 	 -0.397 	 -0.791 	 -0.604 	 -0.331 	 -0.300 
 2.642 	 -2.631 	 -0.409 	 -0.796 	 -0.613 	 -0.333 	 -0.332 
 2.662 	 -2.438 	 -0.394 	 -0.751 	 -0.557 	 -0.341 	 -0.346 
 2.682 	 -1.697 	 -0.353 	 -0.654 	 -0.444 	 -0.358 	 -0.334 
 2.702 	 -0.565 	 -0.290 	 -0.514 	 -0.301 	 -0.376 	 -0.293 
 2.722 	  0.517 	 -0.216 	 -0.357 	 -0.165 	 -0.376 	 -0.227 
 2.742 	  1.148 	 -0.139 	 -0.213 	 -0.066 	 -0.341 	 -0.147 
 2.762 	  1.182 	 -0.067 	 -0.113 	 -0.015 	 -0.265 	 -0.066 
 2.782 	  0.817 	 -0.005 	 -0.075 	 -0.004 	 -0.154 	  0.004 
 2.802 	  0.486 	  0.049 	 -0.099 	 -0.009 	 -0.023 	  0.057 
 2.822 	  0.569 	  0.097 	 -0.159 	 -0.004 	  0.099 	  0.091 
 2.842 	  1.221 	  0.141 	 -0.215 	  0.032 	  0.183 	  0.111 
 2.862 	  2.206 	  0.180 	 -0.222 	  0.105 	  0.203 	  0.123 
 2.882 	  3.081 	  0.212 	 -0.154 	  0.209 	  0.146 	  0.133 
 2.902 	  3.326 	  0.236 	 -0.006 	  0.329 	  0.014 	  0.145 
 2.922 	  2.680 	  0.249 	  0.196 	  0.447 	 -0.170 	  0.157 
 2.942 	  1.175 	  0.250 	  0.416 	  0.545 	 -0.370 	  0.168 
 2.962 	 -0.763 	  0.244 	  0.616 	  0.611 	 -0.549 	  0.177 
 2.982 	 -2.583 	  0.235 	  0.763 	  0.639 	 -0.674 	  0.181 
 3.002 	 -3.734 	  0.229 	  0.837 	  0.625 	 -0.723 	  0.183 
 3.022 	 -3.987 	  0.231 	  0.827 	  0.572 	 -0.685 	  0.183 
 3.042 	 -3.389 	  0.240 	  0.731 	  0.485 	 -0.555 	  0.183 
 3.062 	 -2.309 	  0.252 	  0.559 	  0.377 	 -0.338 	  0.184 
 3.082 	 -1.181 	  0.263 	  0.337 	  0.257 	 -0.053 	  0.184 
 3.102 	 -0.410 	  0.265 	  0.097 	  0.137 	  0.271 	  0.183 
 3.122 	 -0.187 	  0.256 	 -0.126 	  0.022 	  0.590 	  0.178 
 3.142 	 -0.514 	  0.234 	 -0.304 	 -0.081 	  0.858 	  0.169 
 3.162 	 -1.159 	  0.203 	 -0.423 	 -0.169 	  1.039 	  0.156 
 3.182 	 -1.727 	  0.167 	 -0.480 	 -0.236 	  1.119 	  0.138 
 3.202 	 -1.740 	  0.132 	 -0.478 	 -0.277 	  1.107 	  0.119 
 3.222 	 -0.864 	  0.102 	 -0.430 	 -0.291 	  1.036 	  0.099 
 3.242 	  0.938 	  0.081 	 -0.348 	 -0.282 	  0.942 	  0.080 
 3.262 	  3.210 	  0.069 	 -0.251 	 -0.259 	  0.856 	  0.063 
 3.282 	  5.195 	  0.062 	 -0.160 	 -0.232 	  0.792 	  0.048 
 3.302 	  6.047 	  0.055 	 -0.097 	 -0.214 	  0.752 	  0.033 
 3.322 	  5.432 	  0.043 	 -0.074 	 -0.211 	  0.726 	  0.019 
 3.342 	  3.524 	  0.025 	 -0.092 	 -0.227 	  0.703 	  0.003 
 3.362 	  1.158 	  0.001 	 -0.136 	 -0.262 	  0.679 	 -0.015 
 3.382 	 -0.831 	 -0.023 	 -0.184 	 -0.306 	  0.648 	 -0.035 
 3.402 	 -1.803 	 -0.046 	 -0.216 	 -0.346 	  0.598 	 -0.055 
 3.422 	 -1.798 	 -0.065 	 -0.217 	 -0.369 	  0.509 	 -0.073 
 3.442 	 -1.179 	 -0.084 	 -0.186 	 -0.365 	  0.359 	 -0.090 
 3.462 	 -0.511 	 -0.107 	 -0.133 	 -0.338 	  0.138 	 -0.105 
 3.482 	 -0.112 	 -0.138 	 -0.076 	 -0.300 	 -0.141 	 -0.121 
 3.502 	 -0.059 	 -0.175 	 -0.034 	 -0.269 	 -0.439 	 -0.140 
 3.522 	 -0.230 	 -0.214 	 -0.015 	 -0.251 	 -0.709 	 -0.165 
 3.542 	 -0.491 	 -0.249 	 -0.017 	 -0.243 	 -0.909 	 -0.197 
 3.562 	 -0.798 	 -0.272 	 -0.020 	 -0.232 	 -1.025 	 -0.234 
 3.582 	 -1.143 	 -0.281 	 -0.005 	 -0.206 	 -1.066 	 -0.269 
 3.602 	 -1.532 	 -0.277 	  0.039 	 -0.161 	 -1.056 	 -0.293 
 3.622 	 -1.929 	 -0.261 	  0.099 	 -0.109 	 -1.011 	 -0.297 
 3.642 	 -2.295 	 -0.235 	  0.149 	 -0.066 	 -0.936 	 -0.276 
 3.662 	 -2.611 	 -0.202 	  0.151 	 -0.046 	 -0.815 	 -0.230 
 3.682 	 -2.825 	 -0.161 	  0.091 	 -0.049 	 -0.634 	 -0.164 
 3.702 	 -2.840 	 -0.115 	 -0.024 	 -0.064 	 -0.389 	 -0.091 
 3.722 	 -2.466 	 -0.068 	 -0.158 	 -0.078 	 -0.105 	 -0.021 
 3.742 	 -1.569 	 -0.022 	 -0.267 	 -0.076 	  0.180 	  0.036 
 3.762 	 -0.198 	  0.019 	 -0.319 	 -0.053 	  0.416 	  0.076 
 3.782 	  1.312 	  0.054 	 -0.302 	 -0.014 	  0.570 	  0.100 
 3.802 	  2.436 	  0.084 	 -0.229 	  0.037 	  0.627 	  0.112 
 3.822 	  2.744 	  0.109 	 -0.122 	  0.092 	  0.598 	  0.119 
 3.842 	  2.100 	  0.130 	 -0.002 	  0.145 	  0.505 	  0.125 
 3.862 	  0.875 	  0.144 	  0.119 	  0.192 	  0.377 	  0.130 
 3.882 	 -0.332 	  0.150 	  0.232 	  0.232 	  0.239 	  0.136 
 3.902 	 -0.878 	  0.147 	  0.333 	  0.260 	  0.118 	  0.141 
 3.922 	 -0.568 	  0.141 	  0.410 	  0.273 	  0.040 	  0.143 
 3.942 	  0.435 	  0.136 	  0.453 	  0.269 	  0.025 	  0.144 
 3.962 	  1.561 	  0.138 	  0.451 	  0.249 	  0.089 	  0.144 
 3.982 	  2.299 	  0.147 	  0.406 	  0.217 	  0.220 	  0.145 
 4.002 	  2.301 	  0.160 	  0.328 	  0.182 	  0.392 	  0.146 
 4.022 	  1.641 	  0.173 	  0.242 	  0.152 	  0.556 	  0.147 
 4.042 	  0.609 	  0.179 	  0.174 	  0.132 	  0.669 	  0.147 
 4.062 	 -0.366 	  0.175 	  0.148 	  0.123 	  0.702 	  0.144 
 4.082 	 -0.971 	  0.162 	  0.167 	  0.120 	  0.659 	  0.135 
 4.102 	 -1.049 	  0.144 	  0.220 	  0.118 	  0.565 	  0.122 
 4.122 	 -0.679 	  0.125 	  0.278 	  0.116 	  0.464 	  0.105 
 4.142 	 -0.029 	  0.109 	  0.312 	  0.118 	  0.391 	  0.084 
 4.162 	  0.702 	  0.098 	  0.301 	  0.130 	  0.362 	  0.063 
 4.182 	  1.418 	  0.090 	  0.244 	  0.154 	  0.370 	  0.043 
 4.202 	  2.110 	  0.080 	  0.158 	  0.188 	  0.386 	  0.025 
 4.222 	  2.815 	  0.064 	  0.069 	  0.224 	  0.377 	  0.008 
 4.242 	  3.509 	  0.039 	  0.005 	  0.250 	  0.321 	 -0.007 
 4.262 	  4.040 	  0.006 	 -0.022 	  0.260 	  0.220 	 -0.022 
 4.282 	  4.204 	 -0.030 	 -0.015 	  0.245 	  0.089 	 -0.038 
 4.302 	  3.822 	 -0.067 	  0.008 	  0.206 	 -0.045 	 -0.056 
 4.322 	  2.945 	 -0.101 	  0.024 	  0.148 	 -0.162 	 -0.075 
 4.342 	  1.784 	 -0.133 	  0.017 	  0.080 	 -0.253 	 -0.094 
 4.362 	  0.699 	 -0.162 	 -0.019 	  0.014 	 -0.322 	 -0.112 
 4.382 	 -0.081 	 -0.191 	 -0.077 	 -0.041 	 -0.377 	 -0.129 
 4.402 	 -0.483 	 -0.222 	 -0.145 	 -0.083 	 -0.422 	 -0.144 
 4.422 	 -0.674 	 -0.256 	 -0.220 	 -0.120 	 -0.455 	 -0.159 
 4.442 	 -0.844 	 -0.295 	 -0.305 	 -0.162 	 -0.471 	 -0.178 
 4.462 	 -1.080 	 -0.340 	 -0.413 	 -0.217 	 -0.462 	 -0.204 
 4.482 	 -1.296 	 -0.386 	 -0.544 	 -0.284 	 -0.423 	 -0.237 
 4.502 	 -1.307 	 -0.425 	 -0.690 	 -0.351 	 -0.346 	 -0.275 
 4.522 	 -1.040 	 -0.447 	 -0.820 	 -0.401 	 -0.230 	 -0.309 
 4.542 	 -0.581 	 -0.447 	 -0.907 	 -0.424 	 -0.077 	 -0.332 
 4.562 	 -0.227 	 -0.424 	 -0.928 	 -0.418 	  0.097 	 -0.332 
 4.582 	 -0.215 	 -0.381 	 -0.887 	 -0.387 	  0.275 	 -0.305 
 4.602 	 -0.656 	 -0.328 	 -0.806 	 -0.341 	  0.435 	 -0.251 
 4.622 	 -1.339 	 -0.269 	 -0.715 	 -0.284 	  0.568 	 -0.177 
 4.642 	 -1.948 	 -0.208 	 -0.637 	 -0.221 	  0.667 	 -0.096 
 4.662 	 -2.166 	 -0.146 	 -0.577 	 -0.152 	  0.734 	 -0.019 
 4.682 	 -1.901 	 -0.085 	 -0.527 	 -0.084 	  0.761 	  0.043 
 4.702 	 -1.269 	 -0.029 	 -0.466 	 -0.027 	  0.740 	  0.088 
 4.722 	 -0.526 	  0.018 	 -0.383 	  0.016 	  0.664 	  0.116 
 4.742 	  0.088 	  0.052 	 -0.274 	  0.044 	  0.536 	  0.133 
 4.762 	  0.441 	  0.075 	 -0.155 	  0.066 	  0.383 	  0.147 
 4.782 	  0.492 	  0.091 	 -0.047 	  0.089 	  0.240 	  0.160 
 4.802 	  0.255 	  0.106 	  0.032 	  0.119 	  0.140 	  0.173 
 4.822 	 -0.260 	  0.124 	  0.080 	  0.149 	  0.092 	  0.187 
 4.842 	 -1.022 	  0.146 	  0.111 	  0.173 	  0.085 	  0.198 
 4.862 	 -1.940 	  0.169 	  0.153 	  0.184 	  0.078 	  0.205 
 4.882 	 -2.838 	  0.189 	  0.227 	  0.187 	  0.038 	  0.208 
 4.902 	 -3.483 	  0.202 	  0.343 	  0.192 	 -0.058 	  0.208 
 4.922 	 -3.692 	  0.207 	  0.482 	  0.209 	 -0.200 	  0.208 
 4.942 	 -3.387 	  0.203 	  0.620 	  0.243 	 -0.361 	  0.208 
 4.962 	 -2.656 	  0.195 	  0.727 	  0.289 	 -0.500 	  0.209 
 4.982 	 -1.667 	  0.185 	  0.787 	  0.335 	 -0.584 	  0.209 
 5.002 	 -0.612 	  0.178 	  0.802 	  0.369 	 -0.593 	  0.207 
 5.022 	  0.414 	  0.177 	  0.785 	  0.380 	 -0.523 	  0.201 
 5.042 	  1.347 	  0.184 	  0.752 	  0.365 	 -0.387 	  0.191 
 5.062 	  2.132 	  0.197 	  0.713 	  0.322 	 -0.210 	  0.177 
 5.082 	  2.613 	  0.211 	  0.670 	  0.257 	 -0.024 	  0.159 
 5.102 	  2.566 	  0.223 	  0.620 	  0.181 	  0.140 	  0.141 
 5.122 	  1.827 	  0.226 	  0.562 	  0.109 	  0.251 	  0.123 
 5.142 	  0.421 	  0.218 	  0.497 	  0.054 	  0.291 	  0.105 
 5.162 	 -1.290 	  0.198 	  0.432 	  0.025 	  0.256 	  0.089 
 5.182 	 -2.780 	  0.167 	  0.377 	  0.018 	  0.151 	  0.074 
 5.202 	 -3.489 	  0.128 	  0.343 	  0.026 	 -0.010 	  0.059 
 5.222 	 -3.191 	  0.086 	  0.337 	  0.038 	 -0.211 	  0.044 
 5.242 	 -1.978 	  0.047 	  0.361 	  0.048 	 -0.435 	  0.030 
 5.262 	 -0.336 	  0.014 	  0.407 	  0.055 	 -0.664 	  0.015 
 5.282 	  1.186 	 -0.011 	  0.457 	  0.060 	 -0.882 	 -0.001 
 5.302 	  2.090 	 -0.029 	  0.490 	  0.062 	 -1.071 	 -0.017 
 5.322 	  2.205 	 -0.043 	  0.485 	  0.051 	 -1.218 	 -0.036 
 5.342 	  1.613 	 -0.056 	  0.428 	  0.018 	 -1.314 	 -0.057 
 5.362 	  0.684 	 -0.072 	  0.325 	 -0.044 	 -1.359 	 -0.080 
 5.382 	 -0.136 	 -0.091 	  0.193 	 -0.127 	 -1.361 	 -0.104 
 5.402 	 -0.427 	 -0.114 	  0.058 	 -0.216 	 -1.332 	 -0.129 
 5.422 	 -0.065 	 -0.140 	 -0.058 	 -0.293 	 -1.288 	 -0.151 
 5.442 	  0.813 	 -0.169 	 -0.144 	 -0.347 	 -1.240 	 -0.171 
 5.462 	  1.745 	 -0.200 	 -0.206 	 -0.379 	 -1.198 	 -0.188 
 5.482 	  2.258 	 -0.235 	 -0.256 	 -0.402 	 -1.167 	 -0.205 
 5.502 	  1.984 	 -0.272 	 -0.310 	 -0.430 	 -1.144 	 -0.225 
 5.522 	  0.962 	 -0.307 	 -0.373 	 -0.465 	 -1.121 	 -0.252 
 5.542 	 -0.514 	 -0.334 	 -0.444 	 -0.494 	 -1.083 	 -0.286 
 5.562 	 -1.922 	 -0.349 	 -0.513 	 -0.492 	 -1.017 	 -0.325 
 5.582 	 -2.848 	 -0.347 	 -0.569 	 -0.441 	 -0.909 	 -0.360 
 5.602 	 -3.049 	 -0.328 	 -0.602 	 -0.337 	 -0.754 	 -0.381 
 5.622 	 -2.618 	 -0.292 	 -0.611 	 -0.205 	 -0.555 	 -0.377 
 5.642 	 -1.802 	 -0.244 	 -0.599 	 -0.079 	 -0.324 	 -0.344 
 5.662 	 -0.950 	 -0.189 	 -0.577 	  0.003 	 -0.074 	 -0.281 
 5.682 	 -0.302 	 -0.131 	 -0.554 	  0.032 	  0.180 	 -0.199 
 5.702 	  0.028 	 -0.077 	 -0.534 	  0.016 	  0.423 	 -0.109 
 5.722 	  0.090 	 -0.032 	 -0.514 	 -0.010 	  0.636 	 -0.027 
 5.742 	 -0.001 	  0.004 	 -0.485 	 -0.012 	  0.801 	  0.038 
 5.762 	 -0.118 	  0.032 	 -0.438 	  0.030 	  0.901 	  0.081 
 5.782 	 -0.162 	  0.056 	 -0.365 	  0.118 	  0.923 	  0.106 
 5.802 	 -0.071 	  0.083 	 -0.262 	  0.233 	  0.865 	  0.118 
 5.822 	  0.179 	  0.114 	 -0.127 	  0.351 	  0.733 	  0.126 
 5.842 	  0.554 	  0.149 	  0.041 	  0.450 	  0.540 	  0.134 
 5.862 	  0.920 	  0.182 	  0.245 	  0.519 	  0.299 	  0.145 
 5.882 	  1.091 	  0.206 	  0.474 	  0.552 	  0.029 	  0.157 
 5.902 	  0.889 	  0.215 	  0.709 	  0.549 	 -0.251 	  0.167 
 5.922 	  0.338 	  0.210 	  0.918 	  0.513 	 -0.510 	  0.174 
 5.942 	 -0.365 	  0.193 	  1.065 	  0.449 	 -0.714 	  0.178 
 5.962 	 -0.832 	  0.173 	  1.128 	  0.363 	 -0.828 	  0.179 
 5.982 	 -0.802 	  0.158 	  1.106 	  0.268 	 -0.830 	  0.181 
 6.002 	 -0.202 	  0.151 	  1.020 	  0.176 	 -0.718 	  0.183 
 6.022 	  0.681 	  0.153 	  0.901 	  0.092 	 -0.513 	  0.185 
 6.042 	  1.460 	  0.159 	  0.777 	  0.022 	 -0.246 	  0.187 
 6.062 	  1.788 	  0.165 	  0.663 	 -0.037 	  0.049 	  0.186 
 6.082 	  1.604 	  0.169 	  0.555 	 -0.086 	  0.346 	  0.180 
 6.102 	  1.094 	  0.167 	  0.444 	 -0.124 	  0.627 	  0.169 
 6.122 	  0.594 	  0.162 	  0.321 	 -0.150 	  0.880 	  0.153 
 6.142 	  0.381 	  0.152 	  0.185 	 -0.167 	  1.094 	  0.133 
 6.162 	  0.528 	  0.137 	  0.045 	 -0.183 	  1.257 	  0.113 
 6.182 	  0.908 	  0.115 	 -0.086 	 -0.205 	  1.364 	  0.093 
 6.202 	  1.274 	  0.086 	 -0.200 	 -0.240 	  1.418 	  0.074 
 6.222 	  1.445 	  0.052 	 -0.299 	 -0.282 	  1.432 	  0.058 
 6.242 	  1.372 	  0.018 	 -0.388 	 -0.317 	  1.427 	  0.044 
 6.262 	  1.215 	 -0.011 	 -0.473 	 -0.326 	  1.423 	  0.031 
 6.282 	  1.149 	 -0.031 	 -0.556 	 -0.300 	  1.432 	  0.017 
 6.302 	  1.305 	 -0.041 	 -0.635 	 -0.244 	  1.456 	  0.003 
 6.322 	  1.562 	 -0.046 	 -0.711 	 -0.181 	  1.486 	 -0.014 
 6.342 	  1.700 	 -0.050 	 -0.781 	 -0.137 	  1.512 	 -0.034 
 6.362 	  1.460 	 -0.061 	 -0.849 	 -0.131 	  1.518 	 -0.055 
 6.382 	  0.806 	 -0.079 	 -0.908 	 -0.165 	  1.489 	 -0.076 
 6.402 	 -0.079 	 -0.102 	 -0.949 	 -0.224 	  1.410 	 -0.096 
 6.422 	 -0.820 	 -0.129 	 -0.962 	 -0.285 	  1.271 	 -0.113 
 6.442 	 -1.084 	 -0.155 	 -0.942 	 -0.331 	  1.067 	 -0.128 
 6.462 	 -0.748 	 -0.184 	 -0.901 	 -0.359 	  0.811 	 -0.144 
 6.482 	  0.023 	 -0.217 	 -0.858 	 -0.374 	  0.532 	 -0.164 
 6.502 	  0.845 	 -0.255 	 -0.840 	 -0.384 	  0.272 	 -0.191 
 6.522 	  1.288 	 -0.295 	 -0.858 	 -0.391 	  0.074 	 -0.226 
 6.542 	  1.044 	 -0.327 	 -0.909 	 -0.386 	 -0.034 	 -0.266 
 6.562 	  0.085 	 -0.340 	 -0.967 	 -0.357 	 -0.046 	 -0.302 
 6.582 	 -1.339 	 -0.331 	 -1.003 	 -0.301 	  0.020 	 -0.326 
 6.602 	 -2.783 	 -0.299 	 -0.992 	 -0.221 	  0.132 	 -0.327 
 6.622 	 -3.784 	 -0.256 	 -0.927 	 -0.136 	  0.258 	 -0.299 
 6.642 	 -4.001 	 -0.210 	 -0.819 	 -0.066 	  0.375 	 -0.242 
 6.662 	 -3.343 	 -0.172 	 -0.689 	 -0.024 	  0.476 	 -0.164 
 6.682 	 -1.940 	 -0.141 	 -0.560 	 -0.004 	  0.558 	 -0.079 
 6.702 	 -0.089 	 -0.113 	 -0.446 	  0.006 	  0.622 	  0.001 
 6.722 	  1.808 	 -0.079 	 -0.343 	  0.028 	  0.658 	  0.066 
 6.742 	  3.340 	 -0.035 	 -0.242 	  0.078 	  0.658 	  0.110 
 6.762 	  4.137 	  0.017 	 -0.133 	  0.155 	  0.609 	  0.135 
 6.782 	  4.038 	  0.071 	 -0.013 	  0.251 	  0.511 	  0.148 
 6.802 	  3.109 	  0.119 	  0.112 	  0.345 	  0.368 	  0.156 
 6.822 	  1.752 	  0.155 	  0.229 	  0.426 	  0.198 	  0.163 
 6.842 	  0.471 	  0.180 	  0.329 	  0.487 	  0.019 	  0.172 
 6.862 	 -0.255 	  0.198 	  0.414 	  0.529 	 -0.149 	  0.181 
 6.882 	 -0.267 	  0.212 	  0.498 	  0.558 	 -0.295 	  0.188 
 6.902 	  0.291 	  0.225 	  0.594 	  0.572 	 -0.412 	  0.193 
 6.922 	  1.018 	  0.236 	  0.708 	  0.571 	 -0.501 	  0.195 
 6.942 	  1.518 	  0.244 	  0.832 	  0.550 	 -0.562 	  0.195 
 6.962 	  1.577 	  0.248 	  0.946 	  0.514 	 -0.600 	  0.195 
 6.982 	  1.225 	  0.247 	  1.027 	  0.470 	 -0.620 	  0.196 
 7.002 	  0.669 	  0.245 	  1.060 	  0.428 	 -0.629 	  0.197 
 7.022 	  0.123 	  0.242 	  1.050 	  0.391 	 -0.635 	  0.197 
 7.042 	 -0.286 	  0.238 	  1.013 	  0.355 	 -0.642 	  0.194 
 7.062 	 -0.599 	  0.230 	  0.971 	  0.312 	 -0.652 	  0.187 
 7.082 	 -0.908 	  0.217 	  0.938 	  0.262 	 -0.657 	  0.175 
 7.102 	 -1.301 	  0.198 	  0.916 	  0.209 	 -0.647 	  0.158 
 7.122 	 -1.709 	  0.174 	  0.893 	  0.165 	 -0.614 	  0.139 
 7.142 	 -1.981 	  0.148 	  0.857 	  0.138 	 -0.557 	  0.119 
 7.162 	 -1.907 	  0.121 	  0.800 	  0.125 	 -0.483 	  0.099 
 7.182 	 -1.448 	  0.093 	  0.726 	  0.116 	 -0.408 	  0.080 
 7.202 	 -0.753 	  0.064 	  0.642 	  0.100 	 -0.352 	  0.062 
 7.222 	 -0.207 	  0.035 	  0.554 	  0.075 	 -0.332 	  0.046 
 7.242 	 -0.185 	  0.005 	  0.468 	  0.048 	 -0.361 	  0.030 
 7.262 	 -0.888 	 -0.022 	  0.390 	  0.034 	 -0.446 	  0.015 
 7.282 	 -2.150 	 -0.044 	  0.330 	  0.038 	 -0.580 	  0.000 
 7.302 	 -3.519 	 -0.061 	  0.297 	  0.059 	 -0.750 	 -0.015 
 7.322 	 -4.451 	 -0.075 	  0.294 	  0.079 	 -0.929 	 -0.032 
 7.342 	 -4.577 	 -0.090 	  0.311 	  0.082 	 -1.088 	 -0.052 
 7.362 	 -3.911 	 -0.109 	  0.321 	  0.052 	 -1.197 	 -0.074 
 7.382 	 -2.758 	 -0.135 	  0.301 	 -0.010 	 -1.243 	 -0.098 
 7.402 	 -1.569 	 -0.166 	  0.230 	 -0.094 	 -1.230 	 -0.124 
 7.422 	 -0.613 	 -0.199 	  0.116 	 -0.180 	 -1.184 	 -0.149 
 7.442 	  0.026 	 -0.233 	 -0.023 	 -0.254 	 -1.137 	 -0.173 
 7.462 	  0.489 	 -0.266 	 -0.163 	 -0.309 	 -1.117 	 -0.192 
 7.482 	  0.854 	 -0.300 	 -0.290 	 -0.351 	 -1.136 	 -0.210 
 7.502 	  1.093 	 -0.337 	 -0.402 	 -0.394 	 -1.184 	 -0.226 
 7.522 	  0.997 	 -0.379 	 -0.509 	 -0.446 	 -1.235 	 -0.247 
 7.542 	  0.403 	 -0.420 	 -0.621 	 -0.509 	 -1.258 	 -0.274 
 7.562 	 -0.664 	 -0.453 	 -0.735 	 -0.573 	 -1.230 	 -0.310 
 7.582 	 -1.911 	 -0.473 	 -0.836 	 -0.618 	 -1.144 	 -0.350 
 7.602 	 -2.887 	 -0.473 	 -0.901 	 -0.626 	 -1.007 	 -0.386 
 7.622 	 -3.241 	 -0.456 	 -0.909 	 -0.594 	 -0.841 	 -0.407 
 7.642 	 -2.835 	 -0.424 	 -0.849 	 -0.528 	 -0.668 	 -0.402 
 7.662 	 -1.871 	 -0.384 	 -0.733 	 -0.449 	 -0.506 	 -0.364 
 7.682 	 -0.645 	 -0.340 	 -0.589 	 -0.372 	 -0.361 	 -0.294 
 7.702 	  0.543 	 -0.293 	 -0.454 	 -0.311 	 -0.229 	 -0.202 
 7.722 	  1.596 	 -0.242 	 -0.354 	 -0.263 	 -0.099 	 -0.103 
 7.742 	  2.498 	 -0.185 	 -0.300 	 -0.219 	  0.036 	 -0.012 
 7.762 	  3.252 	 -0.120 	 -0.279 	 -0.173 	  0.175 	  0.059 
 7.782 	  3.730 	 -0.049 	 -0.263 	 -0.122 	  0.305 	  0.106 
 7.802 	  3.713 	  0.023 	 -0.225 	 -0.072 	  0.407 	  0.132 
 7.822 	  3.042 	  0.087 	 -0.151 	 -0.028 	  0.461 	  0.144 
 7.842 	  1.744 	  0.137 	 -0.043 	  0.005 	  0.455 	  0.151 
 7.862 	  0.152 	  0.166 	  0.076 	  0.034 	  0.392 	  0.158 
 7.882 	 -1.284 	  0.178 	  0.189 	  0.064 	  0.286 	  0.169 
 7.902 	 -2.110 	  0.180 	  0.282 	  0.103 	  0.158 	  0.181 
 7.922 	 -2.181 	  0.183 	  0.361 	  0.147 	  0.034 	  0.192 
 7.942 	 -1.599 	  0.197 	  0.441 	  0.191 	 -0.066 	  0.199 
 7.962 	 -0.747 	  0.226 	  0.539 	  0.229 	 -0.136 	  0.202 
 7.982 	  0.021 	  0.266 	  0.663 	  0.261 	 -0.177 	  0.203 
 8.002 	  0.461 	  0.308 	  0.805 	  0.292 	 -0.200 	  0.203 
 8.022 	  0.623 	  0.341 	  0.942 	  0.329 	 -0.214 	  0.204 
 8.042 	  0.681 	  0.356 	  1.046 	  0.373 	 -0.225 	  0.206 
 8.062 	  0.863 	  0.350 	  1.096 	  0.413 	 -0.227 	  0.208 
 8.082 	  1.234 	  0.325 	  1.083 	  0.435 	 -0.209 	  0.207 
 8.102 	  1.706 	  0.291 	  1.013 	  0.425 	 -0.160 	  0.202 
 8.122 	  2.073 	  0.256 	  0.897 	  0.384 	 -0.071 	  0.192 
 8.142 	  2.164 	  0.229 	  0.751 	  0.321 	  0.059 	  0.177 
 8.162 	  1.946 	  0.211 	  0.587 	  0.255 	  0.221 	  0.158 
 8.182 	  1.512 	  0.202 	  0.416 	  0.200 	  0.399 	  0.137 
 8.202 	  1.026 	  0.195 	  0.249 	  0.162 	  0.571 	  0.116 
 8.222 	  0.591 	  0.187 	  0.099 	  0.137 	  0.711 	  0.096 
 8.242 	  0.241 	  0.176 	 -0.018 	  0.116 	  0.800 	  0.078 
 8.262 	 -0.073 	  0.162 	 -0.095 	  0.093 	  0.830 	  0.062 
 8.282 	 -0.369 	  0.144 	 -0.132 	  0.070 	  0.807 	  0.049 
 8.302 	 -0.620 	  0.122 	 -0.142 	  0.051 	  0.752 	  0.036 
 8.322 	 -0.722 	  0.095 	 -0.149 	  0.041 	  0.697 	  0.023 
 8.342 	 -0.583 	  0.063 	 -0.178 	  0.039 	  0.676 	  0.009 
 8.362 	 -0.168 	  0.028 	 -0.247 	  0.036 	  0.715 	 -0.007 
 8.382 	  0.437 	 -0.007 	 -0.358 	  0.023 	  0.826 	 -0.025 
 8.402 	  1.044 	 -0.038 	 -0.504 	 -0.011 	  1.004 	 -0.046 
 8.422 	  1.397 	 -0.065 	 -0.664 	 -0.062 	  1.218 	 -0.069 
 8.442 	  1.290 	 -0.091 	 -0.817 	 -0.122 	  1.431 	 -0.093 
 8.462 	  0.650 	 -0.118 	 -0.950 	 -0.177 	  1.599 	 -0.114 
 8.482 	 -0.374 	 -0.150 	 -1.061 	 -0.220 	  1.693 	 -0.133 
 8.502 	 -1.463 	 -0.189 	 -1.160 	 -0.250 	  1.706 	 -0.150 
 8.522 	 -2.242 	 -0.231 	 -1.261 	 -0.281 	  1.658 	 -0.167 
 8.542 	 -2.462 	 -0.273 	 -1.375 	 -0.327 	  1.579 	 -0.188 
 8.562 	 -2.151 	 -0.310 	 -1.497 	 -0.403 	  1.509 	 -0.216 
 8.582 	 -1.565 	 -0.337 	 -1.611 	 -0.504 	  1.469 	 -0.251 
 8.602 	 -1.073 	 -0.349 	 -1.686 	 -0.611 	  1.468 	 -0.291 
 8.622 	 -0.854 	 -0.343 	 -1.696 	 -0.690 	  1.493 	 -0.327 
 8.642 	 -0.885 	 -0.321 	 -1.625 	 -0.707 	  1.527 	 -0.349 
 8.662 	 -0.867 	 -0.284 	 -1.483 	 -0.640 	  1.552 	 -0.345 
 8.682 	 -0.558 	 -0.237 	 -1.294 	 -0.492 	  1.557 	 -0.311 
 8.702 	  0.153 	 -0.183 	 -1.095 	 -0.291 	  1.541 	 -0.245 
 8.722 	  1.061 	 -0.126 	 -0.910 	 -0.082 	  1.505 	 -0.157 
 8.742 	  1.888 	 -0.069 	 -0.752 	  0.092 	  1.451 	 -0.062 
 8.762 	  2.412 	 -0.016 	 -0.613 	  0.203 	  1.371 	  0.026 
 8.782 	  2.661 	  0.033 	 -0.478 	  0.247 	  1.251 	  0.095 
 8.802 	  2.850 	  0.075 	 -0.331 	  0.239 	  1.075 	  0.139 
 8.822 	  3.210 	  0.108 	 -0.167 	  0.205 	  0.833 	  0.160 
 8.842 	  3.827 	  0.130 	  0.010 	  0.171 	  0.530 	  0.167 
 8.862 	  4.511 	  0.143 	  0.191 	  0.156 	  0.185 	  0.167 
 8.882 	  4.976 	  0.146 	  0.371 	  0.168 	 -0.175 	  0.166 
 8.902 	  4.933 	  0.146 	  0.547 	  0.207 	 -0.521 	  0.169 
 8.922 	  4.343 	  0.147 	  0.722 	  0.265 	 -0.842 	  0.173 
 8.942 	  3.321 	  0.152 	  0.898 	  0.333 	 -1.131 	  0.178 
 8.962 	  2.124 	  0.165 	  1.071 	  0.403 	 -1.397 	  0.183 
 8.982 	  0.932 	  0.182 	  1.233 	  0.465 	 -1.640 	  0.185 
 9.002 	 -0.170 	  0.198 	  1.374 	  0.511 	 -1.860 	  0.187 
 9.022 	 -1.192 	  0.210 	  1.491 	  0.537 	 -2.043 	  0.189 
 9.042 	 -2.119 	  0.212 	  1.585 	  0.538 	 -2.177 	  0.191 
 9.062 	 -2.835 	  0.205 	  1.662 	  0.514 	 -2.256 	  0.193 
 9.082 	 -3.178 	  0.190 	  1.723 	  0.469 	 -2.282 	  0.193 
 9.102 	 -2.992 	  0.171 	  1.763 	  0.413 	 -2.263 	  0.190 
 9.122 	 -2.322 	  0.152 	  1.762 	  0.357 	 -2.210 	  0.181 
 9.142 	 -1.358 	  0.135 	  1.707 	  0.312 	 -2.127 	  0.168 
 9.162 	 -0.458 	  0.121 	  1.588 	  0.283 	 -2.015 	  0.150 
 9.182 	  0.094 	  0.111 	  1.415 	  0.267 	 -1.875 	  0.128 
 9.202 	  0.141 	  0.102 	  1.210 	  0.259 	 -1.711 	  0.105 
 9.222 	 -0.199 	  0.092 	  0.999 	  0.247 	 -1.534 	  0.082 
 9.242 	 -0.681 	  0.077 	  0.805 	  0.227 	 -1.360 	  0.059 
 9.262 	 -0.996 	  0.056 	  0.634 	  0.196 	 -1.204 	  0.039 
 9.282 	 -0.997 	  0.030 	  0.489 	  0.155 	 -1.076 	  0.020 
 9.302 	 -0.726 	  0.002 	  0.370 	  0.108 	 -0.978 	  0.002 
 9.322 	 -0.473 	 -0.026 	  0.279 	  0.057 	 -0.900 	 -0.014 
 9.342 	 -0.572 	 -0.051 	  0.219 	  0.005 	 -0.832 	 -0.029 
 9.362 	 -1.287 	 -0.074 	  0.185 	 -0.042 	 -0.762 	 -0.045 
 9.382 	 -2.604 	 -0.096 	  0.161 	 -0.081 	 -0.686 	 -0.063 
 9.402 	 -4.265 	 -0.121 	  0.123 	 -0.110 	 -0.607 	 -0.083 
 9.422 	 -5.809 	 -0.148 	  0.052 	 -0.128 	 -0.529 	 -0.106 
 9.442 	 -6.814 	 -0.174 	 -0.058 	 -0.138 	 -0.459 	 -0.130 
 9.462 	 -7.046 	 -0.198 	 -0.191 	 -0.148 	 -0.400 	 -0.155 
 9.482 	 -6.536 	 -0.218 	 -0.325 	 -0.166 	 -0.354 	 -0.177 
 9.502 	 -5.518 	 -0.237 	 -0.439 	 -0.201 	 -0.321 	 -0.196 
 9.522 	 -4.287 	 -0.261 	 -0.532 	 -0.259 	 -0.298 	 -0.213 
 9.542 	 -3.085 	 -0.296 	 -0.615 	 -0.341 	 -0.280 	 -0.229 
 9.562 	 -2.019 	 -0.342 	 -0.712 	 -0.437 	 -0.254 	 -0.250 
 9.582 	 -1.123 	 -0.394 	 -0.833 	 -0.535 	 -0.203 	 -0.277 
 9.602 	 -0.399 	 -0.443 	 -0.977 	 -0.613 	 -0.111 	 -0.314 
 9.622 	  0.105 	 -0.477 	 -1.123 	 -0.654 	  0.026 	 -0.356 
 9.642 	  0.312 	 -0.488 	 -1.244 	 -0.649 	  0.201 	 -0.394 
 9.662 	  0.142 	 -0.473 	 -1.313 	 -0.603 	  0.391 	 -0.416 
 9.682 	 -0.393 	 -0.436 	 -1.316 	 -0.529 	  0.575 	 -0.411 
 9.702 	 -1.174 	 -0.383 	 -1.249 	 -0.449 	  0.736 	 -0.370 
 9.722 	 -1.934 	 -0.321 	 -1.128 	 -0.382 	  0.875 	 -0.294 
 9.742 	 -2.385 	 -0.256 	 -0.976 	 -0.336 	  0.999 	 -0.194 
 9.762 	 -2.296 	 -0.194 	 -0.828 	 -0.311 	  1.118 	 -0.085 
 9.782 	 -1.636 	 -0.137 	 -0.709 	 -0.299 	  1.232 	  0.016 
 9.802 	 -0.557 	 -0.085 	 -0.635 	 -0.287 	  1.331 	  0.095 
 9.822 	  0.667 	 -0.038 	 -0.595 	 -0.264 	  1.393 	  0.146 
 9.842 	  1.807 	  0.005 	 -0.563 	 -0.223 	  1.402 	  0.173 
 9.862 	  2.798 	  0.043 	 -0.512 	 -0.159 	  1.349 	  0.184 
 9.882 	  3.709 	  0.078 	 -0.429 	 -0.079 	  1.241 	  0.187 
 9.902 	  4.673 	  0.108 	 -0.322 	  0.008 	  1.095 	  0.192 
 9.922 	  5.679 	  0.134 	 -0.210 	  0.087 	  0.934 	  0.200 
 9.942 	  6.590 	  0.159 	 -0.111 	  0.146 	  0.782 	  0.211 
 9.962 	  7.119 	  0.186 	 -0.029 	  0.184 	  0.656 	  0.221 
 9.982 	  7.061 	  0.216 	  0.047 	  0.208 	  0.565 	  0.229 
 10.002 	  6.343 	  0.249 	  0.135 	  0.230 	  0.508 	  0.233 
 10.022 	  5.164 	  0.279 	  0.241 	  0.257 	  0.473 	  0.233 
 10.042 	  3.854 	  0.300 	  0.366 	  0.288 	  0.443 	  0.233 
 10.062 	  2.835 	  0.305 	  0.495 	  0.312 	  0.402 	  0.233 
 10.082 	  2.414 	  0.294 	  0.613 	  0.320 	  0.341 	  0.233 
 10.102 	  2.740 	  0.270 	  0.705 	  0.308 	  0.261 	  0.234 
 10.122 	  3.633 	  0.245 	  0.764 	  0.285 	  0.181 	  0.232 
 10.142 	  4.694 	  0.227 	  0.786 	  0.265 	  0.123 	  0.226 
 10.162 	  5.325 	  0.223 	  0.771 	  0.256 	  0.111 	  0.214 
 10.182 	  5.067 	  0.229 	  0.723 	  0.253 	  0.152 	  0.197 
 10.202 	  3.699 	  0.240 	  0.649 	  0.243 	  0.242 	  0.176 
 10.222 	  1.545 	  0.245 	  0.557 	  0.215 	  0.357 	  0.153 
 10.242 	 -0.808 	  0.237 	  0.453 	  0.163 	  0.471 	  0.130 
 10.262 	 -2.605 	  0.213 	  0.344 	  0.095 	  0.556 	  0.107 
 10.282 	 -3.443 	  0.178 	  0.238 	  0.026 	  0.596 	  0.086 
 10.302 	 -3.307 	  0.141 	  0.146 	 -0.030 	  0.585 	  0.067 
 10.322 	 -2.701 	  0.109 	  0.082 	 -0.063 	  0.528 	  0.049 
 10.342 	 -2.217 	  0.088 	  0.054 	 -0.071 	  0.435 	  0.033 
 10.362 	 -2.292 	  0.076 	  0.061 	 -0.054 	  0.318 	  0.017 
 10.382 	 -2.891 	  0.067 	  0.087 	 -0.016 	  0.192 	  0.002 
 10.402 	 -3.599 	  0.052 	  0.110 	  0.034 	  0.069 	 -0.015 
 10.422 	 -3.856 	  0.027 	  0.107 	  0.084 	 -0.038 	 -0.032 
 10.442 	 -3.291 	 -0.008 	  0.064 	  0.120 	 -0.120 	 -0.052 
 10.462 	 -1.993 	 -0.047 	 -0.017 	  0.130 	 -0.169 	 -0.075 
 10.482 	 -0.415 	 -0.083 	 -0.124 	  0.112 	 -0.190 	 -0.099 
 10.502 	  0.796 	 -0.110 	 -0.240 	  0.073 	 -0.193 	 -0.125 
 10.522 	  1.236 	 -0.129 	 -0.344 	  0.022 	 -0.199 	 -0.149 
 10.542 	  0.798 	 -0.140 	 -0.423 	 -0.031 	 -0.229 	 -0.170 
 10.562 	 -0.210 	 -0.151 	 -0.470 	 -0.083 	 -0.298 	 -0.189 
 10.582 	 -1.409 	 -0.165 	 -0.488 	 -0.135 	 -0.405 	 -0.206 
 10.602 	 -2.443 	 -0.187 	 -0.489 	 -0.194 	 -0.535 	 -0.224 
 10.622 	 -3.193 	 -0.217 	 -0.485 	 -0.259 	 -0.666 	 -0.248 
 10.642 	 -3.635 	 -0.256 	 -0.485 	 -0.324 	 -0.778 	 -0.281 
 10.662 	 -3.796 	 -0.298 	 -0.487 	 -0.375 	 -0.860 	 -0.320 
 10.682 	 -3.673 	 -0.336 	 -0.482 	 -0.396 	 -0.915 	 -0.360 
 10.702 	 -3.254 	 -0.361 	 -0.460 	 -0.377 	 -0.948 	 -0.389 
 10.722 	 -2.607 	 -0.368 	 -0.418 	 -0.323 	 -0.960 	 -0.394 
 10.742 	 -1.847 	 -0.350 	 -0.358 	 -0.250 	 -0.941 	 -0.367 
 10.762 	 -1.117 	 -0.309 	 -0.286 	 -0.183 	 -0.872 	 -0.305 
 10.782 	 -0.510 	 -0.251 	 -0.206 	 -0.137 	 -0.741 	 -0.214 
 10.802 	 -0.080 	 -0.183 	 -0.118 	 -0.116 	 -0.546 	 -0.109 
 10.822 	  0.113 	 -0.114 	 -0.018 	 -0.107 	 -0.315 	 -0.005 
 10.842 	  0.001 	 -0.050 	  0.093 	 -0.089 	 -0.091 	  0.080 
 10.862 	 -0.475 	  0.006 	  0.211 	 -0.047 	  0.076 	  0.139 
 10.882 	 -1.203 	  0.052 	  0.326 	  0.021 	  0.154 	  0.170 
 10.902 	 -1.917 	  0.088 	  0.424 	  0.106 	  0.132 	  0.180 
 10.922 	 -2.244 	  0.116 	  0.498 	  0.185 	  0.033 	  0.179 
 10.942 	 -1.916 	  0.134 	  0.544 	  0.242 	 -0.110 	  0.175 
 10.962 	 -0.947 	  0.146 	  0.570 	  0.266 	 -0.257 	  0.174 
 10.982 	  0.396 	  0.152 	  0.589 	  0.260 	 -0.380 	  0.177 
 11.002 	  1.696 	  0.156 	  0.611 	  0.237 	 -0.467 	  0.182 
 11.022 	  2.685 	  0.162 	  0.642 	  0.213 	 -0.521 	  0.187 
 11.042 	  3.266 	  0.171 	  0.679 	  0.205 	 -0.550 	  0.190 
 11.062 	  3.572 	  0.182 	  0.715 	  0.219 	 -0.562 	  0.193 
 11.082 	  3.723 	  0.191 	  0.745 	  0.253 	 -0.560 	  0.194 
 11.102 	  3.782 	  0.198 	  0.773 	  0.298 	 -0.543 	  0.196 
 11.122 	  3.672 	  0.202 	  0.802 	  0.342 	 -0.511 	  0.198 
 11.142 	  3.300 	  0.204 	  0.831 	  0.375 	 -0.464 	  0.200 
 11.162 	  2.625 	  0.204 	  0.848 	  0.390 	 -0.403 	  0.198 
 11.182 	  1.726 	  0.200 	  0.835 	  0.384 	 -0.330 	  0.192 
 11.202 	  0.772 	  0.189 	  0.774 	  0.357 	 -0.244 	  0.179 
 11.222 	 -0.022 	  0.170 	  0.666 	  0.319 	 -0.145 	  0.161 
 11.242 	 -0.454 	  0.143 	  0.520 	  0.282 	 -0.038 	  0.138 
 11.262 	 -0.373 	  0.115 	  0.356 	  0.260 	  0.071 	  0.112 
 11.282 	  0.222 	  0.091 	  0.193 	  0.259 	  0.169 	  0.085 
 11.302 	  1.175 	  0.075 	  0.039 	  0.278 	  0.246 	  0.060 
 11.322 	  2.106 	  0.066 	 -0.100 	  0.300 	  0.291 	  0.036 
 11.342 	  2.609 	  0.062 	 -0.220 	  0.305 	  0.301 	  0.016 
 11.362 	  2.380 	  0.056 	 -0.316 	  0.279 	  0.281 	 -0.002 
 11.382 	  1.471 	  0.044 	 -0.382 	  0.220 	  0.242 	 -0.020 
 11.402 	  0.233 	  0.024 	 -0.417 	  0.140 	  0.201 	 -0.037 
 11.422 	 -0.819 	 -0.004 	 -0.430 	  0.061 	  0.174 	 -0.056 
 11.442 	 -1.326 	 -0.038 	 -0.435 	  0.000 	  0.174 	 -0.078 
 11.462 	 -1.310 	 -0.075 	 -0.448 	 -0.030 	  0.205 	 -0.100 
 11.482 	 -1.089 	 -0.112 	 -0.479 	 -0.031 	  0.262 	 -0.123 
 11.502 	 -1.102 	 -0.148 	 -0.532 	 -0.017 	  0.331 	 -0.145 
 11.522 	 -1.477 	 -0.181 	 -0.604 	 -0.009 	  0.392 	 -0.164 
 11.542 	 -2.059 	 -0.210 	 -0.688 	 -0.029 	  0.434 	 -0.180 
 11.562 	 -2.371 	 -0.235 	 -0.780 	 -0.092 	  0.454 	 -0.197 
 11.582 	 -2.123 	 -0.257 	 -0.877 	 -0.199 	  0.461 	 -0.217 
 11.602 	 -1.285 	 -0.280 	 -0.977 	 -0.335 	  0.470 	 -0.245 
 11.622 	 -0.297 	 -0.302 	 -1.071 	 -0.474 	  0.494 	 -0.282 
 11.642 	  0.342 	 -0.322 	 -1.147 	 -0.587 	  0.533 	 -0.324 
 11.662 	  0.308 	 -0.336 	 -1.190 	 -0.653 	  0.578 	 -0.365 
 11.682 	 -0.293 	 -0.340 	 -1.186 	 -0.662 	  0.611 	 -0.390 
 11.702 	 -1.035 	 -0.329 	 -1.128 	 -0.619 	  0.619 	 -0.389 
 11.722 	 -1.492 	 -0.301 	 -1.018 	 -0.540 	  0.598 	 -0.353 
 11.742 	 -1.473 	 -0.259 	 -0.864 	 -0.444 	  0.556 	 -0.282 
 11.762 	 -1.215 	 -0.208 	 -0.682 	 -0.353 	  0.507 	 -0.184 
 11.782 	 -1.081 	 -0.155 	 -0.485 	 -0.281 	  0.460 	 -0.077 
 11.802 	 -1.406 	 -0.109 	 -0.288 	 -0.233 	  0.416 	  0.024 
 11.822 	 -2.107 	 -0.072 	 -0.105 	 -0.203 	  0.369 	  0.104 
 11.842 	 -2.857 	 -0.042 	  0.054 	 -0.177 	  0.311 	  0.156 
 11.862 	 -3.136 	 -0.013 	  0.181 	 -0.141 	  0.241 	  0.183 
 11.882 	 -2.642 	  0.019 	  0.276 	 -0.087 	  0.160 	  0.193 
 11.902 	 -1.346 	  0.057 	  0.349 	 -0.018 	  0.071 	  0.195 
 11.922 	  0.380 	  0.096 	  0.414 	  0.052 	 -0.026 	  0.196 
 11.942 	  2.032 	  0.132 	  0.485 	  0.111 	 -0.133 	  0.201 
 11.962 	  3.102 	  0.158 	  0.568 	  0.151 	 -0.248 	  0.209 
 11.982 	  3.342 	  0.174 	  0.660 	  0.175 	 -0.355 	  0.217 
 12.002 	  2.759 	  0.183 	  0.750 	  0.192 	 -0.433 	  0.223 
 12.022 	  1.644 	  0.191 	  0.821 	  0.210 	 -0.458 	  0.226 
 12.042 	  0.355 	  0.203 	  0.860 	  0.232 	 -0.417 	  0.226 
 12.062 	 -0.786 	  0.217 	  0.860 	  0.252 	 -0.321 	  0.225 
 12.082 	 -1.612 	  0.230 	  0.824 	  0.259 	 -0.194 	  0.225 
 12.102 	 -2.080 	  0.234 	  0.760 	  0.246 	 -0.068 	  0.226 
 12.122 	 -2.196 	  0.228 	  0.682 	  0.212 	  0.035 	  0.226 
 12.142 	 -1.955 	  0.211 	  0.599 	  0.167 	  0.107 	  0.223 
 12.162 	 -1.328 	  0.186 	  0.516 	  0.122 	  0.159 	  0.216 
 12.182 	 -0.372 	  0.160 	  0.434 	  0.088 	  0.210 	  0.203 
 12.202 	  0.761 	  0.134 	  0.351 	  0.068 	  0.274 	  0.185 
 12.222 	  1.796 	  0.110 	  0.266 	  0.058 	  0.360 	  0.162 
 12.242 	  2.489 	  0.089 	  0.180 	  0.052 	  0.466 	  0.138 
 12.262 	  2.746 	  0.070 	  0.099 	  0.043 	  0.580 	  0.113 
 12.282 	  2.679 	  0.055 	  0.028 	  0.032 	  0.685 	  0.089 
 12.302 	  2.538 	  0.043 	 -0.028 	  0.020 	  0.762 	  0.067 
 12.322 	  2.528 	  0.035 	 -0.067 	  0.006 	  0.793 	  0.046 
 12.342 	  2.713 	  0.029 	 -0.093 	 -0.010 	  0.767 	  0.027 
 12.362 	  2.917 	  0.019 	 -0.110 	 -0.037 	  0.686 	  0.008 
 12.382 	  2.890 	  0.002 	 -0.123 	 -0.077 	  0.569 	 -0.009 
 12.402 	  2.390 	 -0.026 	 -0.134 	 -0.129 	  0.439 	 -0.027 
 12.422 	  1.405 	 -0.062 	 -0.146 	 -0.185 	  0.321 	 -0.047 
 12.442 	  0.107 	 -0.101 	 -0.166 	 -0.230 	  0.226 	 -0.068 
 12.462 	 -1.131 	 -0.135 	 -0.198 	 -0.252 	  0.149 	 -0.091 
 12.482 	 -1.955 	 -0.160 	 -0.243 	 -0.247 	  0.077 	 -0.116 
 12.502 	 -2.092 	 -0.171 	 -0.295 	 -0.218 	 -0.006 	 -0.141 
 12.522 	 -1.546 	 -0.173 	 -0.338 	 -0.176 	 -0.109 	 -0.165 
 12.542 	 -0.517 	 -0.172 	 -0.365 	 -0.139 	 -0.230 	 -0.185 
 12.562 	  0.578 	 -0.177 	 -0.377 	 -0.122 	 -0.360 	 -0.204 
 12.582 	  1.330 	 -0.195 	 -0.391 	 -0.135 	 -0.487 	 -0.221 
 12.602 	  1.416 	 -0.228 	 -0.431 	 -0.182 	 -0.601 	 -0.243 
 12.622 	  0.807 	 -0.273 	 -0.510 	 -0.258 	 -0.691 	 -0.272 
 12.642 	 -0.319 	 -0.321 	 -0.621 	 -0.349 	 -0.747 	 -0.309 
 12.662 	 -1.583 	 -0.362 	 -0.730 	 -0.430 	 -0.760 	 -0.352 
 12.682 	 -2.640 	 -0.384 	 -0.794 	 -0.481 	 -0.726 	 -0.392 
 12.702 	 -3.235 	 -0.381 	 -0.777 	 -0.486 	 -0.648 	 -0.417 
 12.722 	 -3.334 	 -0.352 	 -0.678 	 -0.445 	 -0.544 	 -0.414 
 12.742 	 -3.026 	 -0.304 	 -0.523 	 -0.374 	 -0.430 	 -0.376 
 12.762 	 -2.499 	 -0.247 	 -0.363 	 -0.296 	 -0.326 	 -0.304 
 12.782 	 -1.953 	 -0.189 	 -0.235 	 -0.227 	 -0.237 	 -0.206 
 12.802 	 -1.561 	 -0.138 	 -0.159 	 -0.173 	 -0.162 	 -0.098 
 12.822 	 -1.393 	 -0.090 	 -0.119 	 -0.122 	 -0.092 	  0.002 
 12.842 	 -1.387 	 -0.043 	 -0.089 	 -0.057 	 -0.022 	  0.080 
 12.862 	 -1.295 	  0.008 	 -0.039 	  0.035 	  0.045 	  0.130 
 12.882 	 -0.830 	  0.062 	  0.039 	  0.153 	  0.097 	  0.154 
 12.902 	  0.233 	  0.117 	  0.132 	  0.282 	  0.116 	  0.161 
 12.922 	  1.765 	  0.165 	  0.218 	  0.400 	  0.088 	  0.160 
 12.942 	  3.391 	  0.200 	  0.284 	  0.487 	  0.005 	  0.160 
 12.962 	  4.491 	  0.220 	  0.333 	  0.532 	 -0.136 	  0.163 
 12.982 	  4.649 	  0.226 	  0.382 	  0.536 	 -0.324 	  0.170 
 13.002 	  3.734 	  0.225 	  0.457 	  0.510 	 -0.544 	  0.178 
 13.022 	  2.123 	  0.221 	  0.567 	  0.467 	 -0.773 	  0.184 
 13.042 	  0.372 	  0.218 	  0.709 	  0.423 	 -0.988 	  0.188 
 13.062 	 -0.940 	  0.216 	  0.861 	  0.386 	 -1.173 	  0.189 
 13.082 	 -1.551 	  0.215 	  1.002 	  0.364 	 -1.317 	  0.189 
 13.102 	 -1.505 	  0.211 	  1.113 	  0.361 	 -1.417 	  0.190 
 13.122 	 -1.131 	  0.204 	  1.193 	  0.374 	 -1.472 	  0.192 
 13.142 	 -0.791 	  0.194 	  1.244 	  0.400 	 -1.485 	  0.193 
 13.162 	 -0.728 	  0.182 	  1.271 	  0.426 	 -1.453 	  0.191 
 13.182 	 -0.957 	  0.168 	  1.272 	  0.442 	 -1.381 	  0.185 
 13.202 	 -1.313 	  0.150 	  1.241 	  0.435 	 -1.271 	  0.172 
 13.222 	 -1.580 	  0.131 	  1.169 	  0.401 	 -1.136 	  0.154 
 13.242 	 -1.620 	  0.112 	  1.051 	  0.346 	 -0.987 	  0.132 
 13.262 	 -1.480 	  0.096 	  0.889 	  0.284 	 -0.837 	  0.108 
 13.282 	 -1.281 	  0.084 	  0.695 	  0.231 	 -0.694 	  0.084 
 13.302 	 -1.153 	  0.077 	  0.486 	  0.197 	 -0.565 	  0.062 
 13.322 	 -1.035 	  0.071 	  0.286 	  0.178 	 -0.449 	  0.043 
 13.342 	 -0.767 	  0.062 	  0.113 	  0.163 	 -0.346 	  0.024 
 13.362 	 -0.123 	  0.046 	 -0.019 	  0.135 	 -0.249 	  0.006 
 13.382 	  0.941 	  0.023 	 -0.110 	  0.089 	 -0.153 	 -0.013 
 13.402 	  2.278 	 -0.008 	 -0.171 	  0.027 	 -0.052 	 -0.033 
 13.422 	  3.532 	 -0.039 	 -0.219 	 -0.036 	  0.057 	 -0.054 
 13.442 	  4.344 	 -0.068 	 -0.271 	 -0.084 	  0.175 	 -0.075 
 13.462 	  4.475 	 -0.091 	 -0.339 	 -0.113 	  0.303 	 -0.093 
 13.482 	  3.891 	 -0.110 	 -0.430 	 -0.134 	  0.440 	 -0.109 
 13.502 	  2.725 	 -0.129 	 -0.546 	 -0.164 	  0.588 	 -0.123 
 13.522 	  1.214 	 -0.153 	 -0.692 	 -0.218 	  0.747 	 -0.140 
 13.542 	 -0.377 	 -0.185 	 -0.869 	 -0.300 	  0.914 	 -0.162 
 13.562 	 -1.786 	 -0.223 	 -1.069 	 -0.393 	  1.082 	 -0.194 
 13.582 	 -2.814 	 -0.260 	 -1.268 	 -0.475 	  1.244 	 -0.233 
 13.602 	 -3.337 	 -0.285 	 -1.434 	 -0.523 	  1.391 	 -0.275 
 13.622 	 -3.385 	 -0.292 	 -1.529 	 -0.533 	  1.517 	 -0.310 
 13.642 	 -3.089 	 -0.276 	 -1.533 	 -0.510 	  1.622 	 -0.326 
 13.662 	 -2.666 	 -0.240 	 -1.449 	 -0.470 	  1.711 	 -0.313 
 13.682 	 -2.290 	 -0.191 	 -1.304 	 -0.420 	  1.787 	 -0.268 
 13.702 	 -2.057 	 -0.136 	 -1.140 	 -0.364 	  1.854 	 -0.194 
 13.722 	 -1.916 	 -0.081 	 -0.989 	 -0.297 	  1.907 	 -0.104 
 13.742 	 -1.762 	 -0.030 	 -0.866 	 -0.221 	  1.936 	 -0.012 
 13.762 	 -1.470 	  0.017 	 -0.761 	 -0.139 	  1.927 	  0.068 
 13.782 	 -0.994 	  0.060 	 -0.653 	 -0.063 	  1.872 	  0.125 
 13.802 	 -0.368 	  0.098 	 -0.521 	 -0.000 	  1.768 	  0.157 
 13.822 	  0.293 	  0.131 	 -0.364 	  0.045 	  1.618 	  0.170 
 13.842 	  0.866 	  0.158 	 -0.193 	  0.078 	  1.432 	  0.171 
 13.862 	  1.265 	  0.178 	 -0.031 	  0.105 	  1.215 	  0.167 
 13.882 	  1.487 	  0.190 	  0.107 	  0.130 	  0.970 	  0.165 
 13.902 	  1.592 	  0.194 	  0.221 	  0.153 	  0.699 	  0.166 
 13.922 	  1.668 	  0.192 	  0.326 	  0.170 	  0.411 	  0.169 
 13.942 	  1.776 	  0.186 	  0.434 	  0.175 	  0.121 	  0.173 
 13.962 	  1.914 	  0.180 	  0.551 	  0.168 	 -0.146 	  0.176 
 13.982 	  2.024 	  0.177 	  0.665 	  0.153 	 -0.362 	  0.178 
 14.002 	  2.014 	  0.178 	  0.757 	  0.139 	 -0.509 	  0.179 
 14.022 	  1.831 	  0.181 	  0.814 	  0.137 	 -0.582 	  0.180 
 14.042 	  1.481 	  0.185 	  0.833 	  0.151 	 -0.593 	  0.181 
 14.062 	  1.072 	  0.187 	  0.828 	  0.178 	 -0.566 	  0.180 
 14.082 	  0.757 	  0.184 	  0.814 	  0.205 	 -0.529 	  0.177 
 14.102 	  0.694 	  0.175 	  0.804 	  0.218 	 -0.502 	  0.169 
 14.122 	  0.935 	  0.162 	  0.797 	  0.208 	 -0.492 	  0.155 
 14.142 	  1.421 	  0.145 	  0.784 	  0.176 	 -0.495 	  0.136 
 14.162 	  1.945 	  0.125 	  0.752 	  0.140 	 -0.499 	  0.112 
 14.182 	  2.277 	  0.102 	  0.691 	  0.116 	 -0.492 	  0.087 
 14.202 	  2.210 	  0.077 	  0.599 	  0.118 	 -0.470 	  0.061 
 14.222 	  1.714 	  0.051 	  0.478 	  0.138 	 -0.432 	  0.036 
 14.242 	  0.915 	  0.023 	  0.336 	  0.159 	 -0.385 	  0.013 
 14.262 	  0.121 	 -0.006 	  0.185 	  0.159 	 -0.330 	 -0.007 
 14.282 	 -0.367 	 -0.034 	  0.037 	  0.131 	 -0.268 	 -0.027 
 14.302 	 -0.338 	 -0.062 	 -0.097 	  0.081 	 -0.197 	 -0.046 
 14.322 	  0.085 	 -0.089 	 -0.209 	  0.028 	 -0.115 	 -0.067 
 14.342 	  0.574 	 -0.115 	 -0.298 	 -0.014 	 -0.030 	 -0.089 
 14.362 	  0.619 	 -0.140 	 -0.369 	 -0.040 	  0.045 	 -0.112 
 14.382 	 -0.047 	 -0.165 	 -0.429 	 -0.060 	  0.095 	 -0.134 
 14.402 	 -1.394 	 -0.189 	 -0.484 	 -0.086 	  0.108 	 -0.154 
 14.422 	 -2.917 	 -0.214 	 -0.541 	 -0.128 	  0.084 	 -0.171 
 14.442 	 -4.032 	 -0.241 	 -0.600 	 -0.190 	  0.029 	 -0.186 
 14.462 	 -4.308 	 -0.272 	 -0.666 	 -0.266 	 -0.047 	 -0.203 
 14.482 	 -3.790 	 -0.311 	 -0.734 	 -0.350 	 -0.139 	 -0.226 
 14.502 	 -2.896 	 -0.358 	 -0.798 	 -0.433 	 -0.249 	 -0.257 
 14.522 	 -2.153 	 -0.410 	 -0.839 	 -0.506 	 -0.380 	 -0.298 
 14.542 	 -1.897 	 -0.461 	 -0.834 	 -0.557 	 -0.534 	 -0.341 
 14.562 	 -2.047 	 -0.498 	 -0.764 	 -0.578 	 -0.702 	 -0.378 
 14.582 	 -2.338 	 -0.512 	 -0.626 	 -0.566 	 -0.864 	 -0.396 
 14.602 	 -2.471 	 -0.496 	 -0.443 	 -0.524 	 -0.994 	 -0.383 
 14.622 	 -2.461 	 -0.453 	 -0.257 	 -0.465 	 -1.067 	 -0.336 
 14.642 	 -2.472 	 -0.387 	 -0.112 	 -0.400 	 -1.063 	 -0.257 
 14.662 	 -2.727 	 -0.310 	 -0.035 	 -0.337 	 -0.983 	 -0.158 
 14.682 	 -3.167 	 -0.232 	 -0.018 	 -0.277 	 -0.847 	 -0.057 
 14.702 	 -3.485 	 -0.159 	 -0.027 	 -0.216 	 -0.689 	  0.032 
 14.722 	 -3.278 	 -0.093 	 -0.014 	 -0.146 	 -0.556 	  0.098 
 14.742 	 -2.341 	 -0.036 	  0.055 	 -0.063 	 -0.487 	  0.138 
 14.762 	 -0.908 	  0.014 	  0.187 	  0.029 	 -0.501 	  0.157 
 14.782 	  0.521 	  0.056 	  0.363 	  0.122 	 -0.589 	  0.163 
 14.802 	  1.355 	  0.091 	  0.544 	  0.207 	 -0.719 	  0.166 
 14.822 	  1.407 	  0.118 	  0.695 	  0.276 	 -0.849 	  0.170 
 14.842 	  0.834 	  0.139 	  0.794 	  0.329 	 -0.938 	  0.178 
 14.862 	  0.198 	  0.154 	  0.838 	  0.369 	 -0.965 	  0.187 
 14.882 	 -0.006 	  0.166 	  0.836 	  0.399 	 -0.924 	  0.196 
 14.902 	  0.536 	  0.178 	  0.802 	  0.420 	 -0.821 	  0.201 
 14.922 	  1.714 	  0.192 	  0.749 	  0.426 	 -0.668 	  0.202 
 14.942 	  3.222 	  0.207 	  0.687 	  0.414 	 -0.478 	  0.202 
 14.962 	  4.652 	  0.221 	  0.627 	  0.379 	 -0.264 	  0.201 
 14.982 	  5.711 	  0.231 	  0.574 	  0.324 	 -0.040 	  0.201 
 15.002 	  6.232 	  0.231 	  0.530 	  0.252 	  0.176 	  0.202 
 15.022 	  6.178 	  0.220 	  0.486 	  0.173 	  0.373 	  0.202 
 15.042 	  5.570 	  0.199 	  0.431 	  0.095 	  0.542 	  0.198 
 15.062 	  4.484 	  0.173 	  0.353 	  0.031 	  0.687 	  0.191 
 15.082 	  3.085 	  0.147 	  0.255 	 -0.006 	  0.812 	  0.177 
 15.102 	  1.611 	  0.128 	  0.147 	 -0.006 	  0.920 	  0.158 
 15.122 	  0.376 	  0.119 	  0.047 	  0.030 	  1.007 	  0.136 
 15.142 	 -0.351 	  0.117 	 -0.030 	  0.091 	  1.065 	  0.111 
 15.162 	 -0.431 	  0.116 	 -0.081 	  0.156 	  1.081 	  0.088 
 15.182 	  0.052 	  0.112 	 -0.107 	  0.205 	  1.047 	  0.066 
 15.202 	  0.827 	  0.100 	 -0.117 	  0.222 	  0.960 	  0.046 
 15.222 	  1.525 	  0.082 	 -0.114 	  0.209 	  0.828 	  0.028 
 15.242 	  1.845 	  0.061 	 -0.103 	  0.176 	  0.667 	  0.010 
 15.262 	  1.692 	  0.043 	 -0.090 	  0.136 	  0.499 	 -0.008 
 15.282 	  1.190 	  0.031 	 -0.083 	  0.102 	  0.345 	 -0.028 
 15.302 	  0.618 	  0.025 	 -0.089 	  0.079 	  0.217 	 -0.050 
 15.322 	  0.222 	  0.020 	 -0.112 	  0.067 	  0.109 	 -0.072 
 15.342 	  0.106 	  0.013 	 -0.149 	  0.061 	  0.010 	 -0.093 
 15.362 	  0.113 	 -0.002 	 -0.190 	  0.053 	 -0.100 	 -0.112 
 15.382 	 -0.039 	 -0.028 	 -0.232 	  0.033 	 -0.228 	 -0.128 
 15.402 	 -0.671 	 -0.065 	 -0.274 	 -0.007 	 -0.368 	 -0.143 
 15.422 	 -1.872 	 -0.109 	 -0.325 	 -0.071 	 -0.497 	 -0.160 
 15.442 	 -3.508 	 -0.157 	 -0.390 	 -0.157 	 -0.587 	 -0.184 
 15.462 	 -5.163 	 -0.203 	 -0.467 	 -0.254 	 -0.616 	 -0.216 
 15.482 	 -6.411 	 -0.241 	 -0.540 	 -0.344 	 -0.583 	 -0.256 
 15.502 	 -6.917 	 -0.267 	 -0.588 	 -0.405 	 -0.500 	 -0.298 
 15.522 	 -6.686 	 -0.276 	 -0.592 	 -0.421 	 -0.392 	 -0.332 
 15.542 	 -5.899 	 -0.266 	 -0.547 	 -0.389 	 -0.280 	 -0.346 
 15.562 	 -4.870 	 -0.239 	 -0.465 	 -0.317 	 -0.180 	 -0.332 
 15.582 	 -3.758 	 -0.198 	 -0.367 	 -0.230 	 -0.093 	 -0.286 
 15.602 	 -2.575 	 -0.150 	 -0.276 	 -0.154 	 -0.013 	 -0.212 
 15.622 	 -1.229 	 -0.101 	 -0.204 	 -0.109 	  0.067 	 -0.124 
 15.642 	  0.284 	 -0.055 	 -0.152 	 -0.099 	  0.150 	 -0.036 
 15.662 	  1.741 	 -0.011 	 -0.106 	 -0.111 	  0.234 	  0.039 
 15.682 	  2.830 	  0.032 	 -0.054 	 -0.122 	  0.316 	  0.092 
 15.702 	  3.264 	  0.075 	  0.014 	 -0.113 	  0.390 	  0.123 
 15.722 	  3.111 	  0.116 	  0.092 	 -0.080 	  0.452 	  0.135 
 15.742 	  2.639 	  0.151 	  0.168 	 -0.031 	  0.498 	  0.138 
 15.762 	  2.262 	  0.174 	  0.227 	  0.014 	  0.522 	  0.139 
 15.782 	  2.135 	  0.186 	  0.261 	  0.041 	  0.517 	  0.141 
 15.802 	  2.154 	  0.187 	  0.269 	  0.044 	  0.478 	  0.146 
 15.822 	  2.008 	  0.184 	  0.260 	  0.033 	  0.410 	  0.152 
 15.842 	  1.510 	  0.182 	  0.245 	  0.018 	  0.325 	  0.157 
 15.862 	  0.821 	  0.182 	  0.231 	  0.009 	  0.241 	  0.160 
 15.882 	  0.343 	  0.184 	  0.221 	  0.009 	  0.175 	  0.161 
 15.902 	  0.548 	  0.185 	  0.213 	  0.013 	  0.139 	  0.161 
 15.922 	  1.488 	  0.181 	  0.206 	  0.017 	  0.134 	  0.161 
 15.942 	  2.858 	  0.172 	  0.201 	  0.020 	  0.157 	  0.162 
 15.962 	  3.950 	  0.159 	  0.198 	  0.023 	  0.201 	  0.161 
 15.982 	  4.221 	  0.143 	  0.195 	  0.029 	  0.263 	  0.158 
 16.002 	  3.418 	  0.127 	  0.185 	  0.040 	  0.336 	  0.151 
 16.022 	  1.902 	  0.112 	  0.159 	  0.055 	  0.411 	  0.139 
 16.042 	  0.267 	  0.098 	  0.109 	  0.073 	  0.480 	  0.122 
 16.062 	 -0.834 	  0.087 	  0.034 	  0.095 	  0.534 	  0.101 
 16.082 	 -1.133 	  0.080 	 -0.054 	  0.127 	  0.569 	  0.079 
 16.102 	 -0.739 	  0.078 	 -0.138 	  0.168 	  0.589 	  0.056 
 16.122 	 -0.124 	  0.077 	 -0.201 	  0.213 	  0.597 	  0.035 
 16.142 	  0.239 	  0.072 	 -0.232 	  0.252 	  0.594 	  0.015 
 16.162 	  0.087 	  0.057 	 -0.233 	  0.270 	  0.573 	 -0.005 
 16.182 	 -0.496 	  0.030 	 -0.212 	  0.264 	  0.530 	 -0.025 
 16.202 	 -1.175 	 -0.006 	 -0.184 	  0.236 	  0.462 	 -0.045 
 16.222 	 -1.598 	 -0.046 	 -0.161 	  0.200 	  0.374 	 -0.065 
 16.242 	 -1.572 	 -0.083 	 -0.151 	  0.167 	  0.273 	 -0.084 
 16.262 	 -1.216 	 -0.115 	 -0.161 	  0.141 	  0.166 	 -0.101 
 16.282 	 -0.822 	 -0.145 	 -0.196 	  0.118 	  0.053 	 -0.116 
 16.302 	 -0.744 	 -0.181 	 -0.262 	  0.088 	 -0.070 	 -0.130 
 16.322 	 -1.145 	 -0.226 	 -0.361 	  0.041 	 -0.202 	 -0.146 
 16.342 	 -2.005 	 -0.277 	 -0.485 	 -0.023 	 -0.336 	 -0.169 
 16.362 	 -3.087 	 -0.327 	 -0.617 	 -0.098 	 -0.451 	 -0.200 
 16.382 	 -4.126 	 -0.364 	 -0.731 	 -0.171 	 -0.529 	 -0.238 
 16.402 	 -4.884 	 -0.377 	 -0.801 	 -0.224 	 -0.554 	 -0.279 
 16.422 	 -5.265 	 -0.363 	 -0.808 	 -0.245 	 -0.531 	 -0.312 
 16.442 	 -5.268 	 -0.325 	 -0.746 	 -0.225 	 -0.473 	 -0.327 
 16.462 	 -4.978 	 -0.271 	 -0.624 	 -0.165 	 -0.403 	 -0.314 
 16.482 	 -4.470 	 -0.211 	 -0.463 	 -0.077 	 -0.341 	 -0.271 
 16.502 	 -3.785 	 -0.154 	 -0.284 	  0.020 	 -0.297 	 -0.202 
 16.522 	 -2.896 	 -0.106 	 -0.108 	  0.103 	 -0.279 	 -0.117 
 16.542 	 -1.777 	 -0.070 	  0.055 	  0.152 	 -0.288 	 -0.032 
 16.562 	 -0.467 	 -0.046 	  0.201 	  0.162 	 -0.329 	  0.042 
 16.582 	  0.879 	 -0.031 	  0.330 	  0.140 	 -0.400 	  0.096 
 16.602 	  2.030 	 -0.016 	  0.441 	  0.107 	 -0.492 	  0.130 
 16.622 	  2.827 	  0.003 	  0.533 	  0.085 	 -0.591 	  0.147 
 16.642 	  3.236 	  0.031 	  0.608 	  0.090 	 -0.677 	  0.156 
 16.662 	  3.416 	  0.067 	  0.666 	  0.122 	 -0.738 	  0.162 
 16.682 	  3.495 	  0.107 	  0.714 	  0.170 	 -0.770 	  0.169 
 16.702 	  3.516 	  0.144 	  0.760 	  0.216 	 -0.778 	  0.178 
 16.722 	  3.312 	  0.171 	  0.809 	  0.243 	 -0.770 	  0.186 
 16.742 	  2.727 	  0.184 	  0.861 	  0.241 	 -0.753 	  0.192 
 16.762 	  1.776 	  0.183 	  0.915 	  0.213 	 -0.733 	  0.195 
 16.782 	  0.746 	  0.168 	  0.964 	  0.171 	 -0.715 	  0.195 
 16.802 	  0.090 	  0.145 	  1.004 	  0.129 	 -0.704 	  0.194 
 16.822 	  0.083 	  0.118 	  1.034 	  0.097 	 -0.707 	  0.193 
 16.842 	  0.729 	  0.091 	  1.049 	  0.076 	 -0.720 	  0.193 
 16.862 	  1.629 	  0.065 	  1.043 	  0.056 	 -0.733 	  0.192 
 16.882 	  2.373 	  0.043 	  1.008 	  0.026 	 -0.723 	  0.190 
 16.902 	  2.653 	  0.026 	  0.936 	 -0.020 	 -0.669 	  0.185 
 16.922 	  2.556 	  0.017 	  0.827 	 -0.074 	 -0.557 	  0.174 
 16.942 	  2.308 	  0.017 	  0.691 	 -0.125 	 -0.388 	  0.159 
 16.962 	  2.158 	  0.028 	  0.540 	 -0.153 	 -0.176 	  0.140 
 16.982 	  2.111 	  0.045 	  0.389 	 -0.156 	  0.055 	  0.118 
 17.002 	  1.968 	  0.064 	  0.240 	 -0.137 	  0.280 	  0.095 
 17.022 	  1.478 	  0.076 	  0.093 	 -0.112 	  0.478 	  0.073 
 17.042 	  0.544 	  0.076 	 -0.055 	 -0.096 	  0.631 	  0.053 
 17.062 	 -0.605 	  0.061 	 -0.201 	 -0.095 	  0.732 	  0.034 
 17.082 	 -1.542 	  0.034 	 -0.332 	 -0.107 	  0.775 	  0.017 
 17.102 	 -1.779 	 -0.001 	 -0.430 	 -0.125 	  0.762 	  0.000 
 17.122 	 -1.142 	 -0.038 	 -0.482 	 -0.138 	  0.701 	 -0.017 
 17.142 	  0.215 	 -0.071 	 -0.487 	 -0.140 	  0.605 	 -0.035 
 17.162 	  1.716 	 -0.095 	 -0.457 	 -0.124 	  0.493 	 -0.056 
 17.182 	  2.747 	 -0.109 	 -0.413 	 -0.093 	  0.386 	 -0.079 
 17.202 	  2.811 	 -0.116 	 -0.378 	 -0.055 	  0.304 	 -0.104 
 17.222 	  1.902 	 -0.120 	 -0.374 	 -0.027 	  0.262 	 -0.128 
 17.242 	  0.324 	 -0.130 	 -0.416 	 -0.026 	  0.263 	 -0.150 
 17.262 	 -1.349 	 -0.149 	 -0.514 	 -0.071 	  0.299 	 -0.169 
 17.282 	 -2.697 	 -0.180 	 -0.664 	 -0.163 	  0.359 	 -0.186 
 17.302 	 -3.513 	 -0.224 	 -0.854 	 -0.296 	  0.428 	 -0.205 
 17.322 	 -3.923 	 -0.278 	 -1.056 	 -0.451 	  0.498 	 -0.228 
 17.342 	 -4.122 	 -0.334 	 -1.240 	 -0.605 	  0.568 	 -0.259 
 17.362 	 -4.230 	 -0.383 	 -1.375 	 -0.735 	  0.643 	 -0.299 
 17.382 	 -4.159 	 -0.411 	 -1.441 	 -0.820 	  0.724 	 -0.341 
 17.402 	 -3.680 	 -0.409 	 -1.433 	 -0.838 	  0.809 	 -0.378 
 17.422 	 -2.642 	 -0.375 	 -1.361 	 -0.779 	  0.884 	 -0.397 
 17.442 	 -1.081 	 -0.312 	 -1.244 	 -0.644 	  0.938 	 -0.389 
 17.462 	  0.647 	 -0.233 	 -1.108 	 -0.456 	  0.956 	 -0.348 
 17.482 	  2.079 	 -0.154 	 -0.973 	 -0.253 	  0.936 	 -0.277 
 17.502 	  2.762 	 -0.087 	 -0.854 	 -0.076 	  0.879 	 -0.186 
 17.522 	  2.560 	 -0.036 	 -0.753 	  0.048 	  0.795 	 -0.091 
 17.542 	  1.607 	  0.000 	 -0.662 	  0.112 	  0.692 	 -0.007 
 17.562 	  0.344 	  0.028 	 -0.565 	  0.132 	  0.571 	  0.056 
 17.582 	 -0.770 	  0.055 	 -0.446 	  0.136 	  0.435 	  0.097 
 17.602 	 -1.360 	  0.084 	 -0.293 	  0.149 	  0.281 	  0.118 
 17.622 	 -1.375 	  0.118 	 -0.107 	  0.185 	  0.109 	  0.128 
 17.642 	 -0.977 	  0.156 	  0.102 	  0.243 	 -0.081 	  0.134 
 17.662 	 -0.534 	  0.193 	  0.316 	  0.311 	 -0.284 	  0.142 
 17.682 	 -0.319 	  0.225 	  0.517 	  0.371 	 -0.494 	  0.153 
 17.702 	 -0.457 	  0.248 	  0.697 	  0.410 	 -0.701 	  0.164 
 17.722 	 -0.752 	  0.261 	  0.853 	  0.423 	 -0.888 	  0.174 
 17.742 	 -0.902 	  0.268 	  0.991 	  0.416 	 -1.034 	  0.180 
 17.762 	 -0.601 	  0.271 	  1.113 	  0.401 	 -1.119 	  0.183 
 17.782 	  0.185 	  0.274 	  1.209 	  0.392 	 -1.130 	  0.184 
 17.802 	  1.235 	  0.277 	  1.263 	  0.395 	 -1.066 	  0.184 
 17.822 	  2.106 	  0.280 	  1.257 	  0.402 	 -0.947 	  0.185 
 17.842 	  2.405 	  0.277 	  1.184 	  0.402 	 -0.805 	  0.187 
 17.862 	  1.975 	  0.266 	  1.061 	  0.382 	 -0.677 	  0.188 
 17.882 	  0.999 	  0.247 	  0.922 	  0.341 	 -0.590 	  0.185 
 17.902 	 -0.084 	  0.222 	  0.807 	  0.286 	 -0.559 	  0.179 
 17.922 	 -0.780 	  0.194 	  0.741 	  0.233 	 -0.573 	  0.167 
 17.942 	 -0.746 	  0.165 	  0.726 	  0.195 	 -0.613 	  0.151 
 17.962 	  0.035 	  0.136 	  0.734 	  0.174 	 -0.645 	  0.131 
 17.982 	  1.276 	  0.111 	  0.728 	  0.163 	 -0.645 	  0.111 
 18.002 	  2.493 	  0.090 	  0.675 	  0.145 	 -0.597 	  0.091 
 18.022 	  3.267 	  0.074 	  0.571 	  0.110 	 -0.499 	  0.073 
 18.042 	  3.385 	  0.065 	  0.426 	  0.052 	 -0.361 	  0.057 
 18.062 	  2.992 	  0.058 	  0.267 	 -0.021 	 -0.199 	  0.043 
 18.082 	  2.421 	  0.050 	  0.114 	 -0.095 	 -0.030 	  0.029 
 18.102 	  2.076 	  0.036 	 -0.022 	 -0.153 	  0.130 	  0.014 
 18.122 	  2.129 	  0.014 	 -0.144 	 -0.187 	  0.269 	 -0.003 
 18.142 	  2.536 	 -0.016 	 -0.254 	 -0.192 	  0.377 	 -0.022 
 18.162 	  2.993 	 -0.050 	 -0.347 	 -0.174 	  0.444 	 -0.043 
 18.182 	  3.173 	 -0.085 	 -0.419 	 -0.143 	  0.467 	 -0.064 
 18.202 	  2.791 	 -0.116 	 -0.468 	 -0.110 	  0.451 	 -0.084 
 18.222 	  1.741 	 -0.140 	 -0.502 	 -0.082 	  0.410 	 -0.102 
 18.242 	  0.052 	 -0.159 	 -0.535 	 -0.065 	  0.364 	 -0.118 
 18.262 	 -2.079 	 -0.179 	 -0.584 	 -0.063 	  0.332 	 -0.134 
 18.282 	 -4.317 	 -0.203 	 -0.651 	 -0.077 	  0.320 	 -0.153 
 18.302 	 -6.230 	 -0.235 	 -0.731 	 -0.108 	  0.327 	 -0.180 
 18.322 	 -7.393 	 -0.272 	 -0.808 	 -0.151 	  0.339 	 -0.214 
 18.342 	 -7.541 	 -0.307 	 -0.866 	 -0.197 	  0.346 	 -0.254 
 18.362 	 -6.721 	 -0.333 	 -0.890 	 -0.229 	  0.338 	 -0.293 
 18.382 	 -5.279 	 -0.342 	 -0.871 	 -0.232 	  0.319 	 -0.320 
 18.402 	 -3.742 	 -0.327 	 -0.804 	 -0.197 	  0.295 	 -0.325 
 18.422 	 -2.555 	 -0.292 	 -0.692 	 -0.128 	  0.278 	 -0.300 
 18.442 	 -1.953 	 -0.239 	 -0.550 	 -0.041 	  0.278 	 -0.246 
 18.462 	 -1.837 	 -0.179 	 -0.401 	  0.039 	  0.302 	 -0.170 
 18.482 	 -1.955 	 -0.117 	 -0.271 	  0.094 	  0.348 	 -0.083 
 18.502 	 -1.996 	 -0.060 	 -0.179 	  0.115 	  0.408 	 -0.001 
 18.522 	 -1.805 	 -0.011 	 -0.129 	  0.111 	  0.468 	  0.066 
 18.542 	 -1.346 	  0.031 	 -0.112 	  0.095 	  0.509 	  0.112 
 18.562 	 -0.709 	  0.067 	 -0.105 	  0.085 	  0.516 	  0.138 
 18.582 	 -0.004 	  0.099 	 -0.083 	  0.092 	  0.477 	  0.150 
 18.602 	  0.658 	  0.126 	 -0.025 	  0.117 	  0.388 	  0.156 
 18.622 	  1.182 	  0.147 	  0.081 	  0.154 	  0.249 	  0.161 
 18.642 	  1.487 	  0.160 	  0.233 	  0.190 	  0.068 	  0.167 
 18.662 	  1.518 	  0.163 	  0.418 	  0.215 	 -0.141 	  0.175 
 18.682 	  1.320 	  0.157 	  0.615 	  0.225 	 -0.356 	  0.182 
 18.702 	  1.028 	  0.147 	  0.797 	  0.223 	 -0.547 	  0.188 
 18.722 	  0.869 	  0.137 	  0.946 	  0.218 	 -0.686 	  0.191 
 18.742 	  1.023 	  0.133 	  1.049 	  0.220 	 -0.755 	  0.193 
 18.762 	  1.535 	  0.136 	  1.102 	  0.233 	 -0.752 	  0.194 
 18.782 	  2.253 	  0.144 	  1.111 	  0.249 	 -0.693 	  0.196 
 18.802 	  2.888 	  0.152 	  1.083 	  0.256 	 -0.606 	  0.198 
 18.822 	  3.172 	  0.156 	  1.029 	  0.244 	 -0.512 	  0.198 
 18.842 	  2.973 	  0.154 	  0.958 	  0.212 	 -0.422 	  0.195 
 18.862 	  2.402 	  0.145 	  0.878 	  0.172 	 -0.333 	  0.188 
 18.882 	  1.697 	  0.132 	  0.794 	  0.137 	 -0.237 	  0.176 
 18.902 	  1.132 	  0.118 	  0.711 	  0.121 	 -0.130 	  0.160 
 18.922 	  0.814 	  0.105 	  0.631 	  0.122 	 -0.021 	  0.140 
 18.942 	  0.717 	  0.090 	  0.557 	  0.134 	  0.074 	  0.120 
 18.962 	  0.670 	  0.075 	  0.485 	  0.142 	  0.139 	  0.099 
 18.982 	  0.571 	  0.056 	  0.407 	  0.138 	  0.166 	  0.079 
 19.002 	  0.408 	  0.033 	  0.313 	  0.119 	  0.158 	  0.061 
 19.022 	  0.306 	  0.006 	  0.198 	  0.090 	  0.127 	  0.044 
 19.042 	  0.379 	 -0.021 	  0.063 	  0.057 	  0.089 	  0.027 
 19.062 	  0.642 	 -0.047 	 -0.073 	  0.024 	  0.054 	  0.012 
 19.082 	  0.985 	 -0.069 	 -0.187 	 -0.008 	  0.027 	 -0.004 
 19.102 	  1.221 	 -0.084 	 -0.260 	 -0.042 	  0.007 	 -0.020 
 19.122 	  1.239 	 -0.096 	 -0.292 	 -0.076 	 -0.008 	 -0.037 
 19.142 	  1.014 	 -0.105 	 -0.301 	 -0.109 	 -0.018 	 -0.057 
 19.162 	  0.635 	 -0.118 	 -0.317 	 -0.139 	 -0.022 	 -0.078 
 19.182 	  0.181 	 -0.135 	 -0.360 	 -0.163 	 -0.018 	 -0.102 
 19.202 	 -0.289 	 -0.160 	 -0.434 	 -0.183 	 -0.011 	 -0.127 
 19.222 	 -0.751 	 -0.191 	 -0.526 	 -0.205 	 -0.011 	 -0.152 
 19.242 	 -1.157 	 -0.225 	 -0.615 	 -0.233 	 -0.031 	 -0.175 
 19.262 	 -1.400 	 -0.259 	 -0.686 	 -0.271 	 -0.079 	 -0.195 
 19.282 	 -1.391 	 -0.292 	 -0.741 	 -0.319 	 -0.149 	 -0.214 
 19.302 	 -1.096 	 -0.324 	 -0.794 	 -0.379 	 -0.220 	 -0.234 
 19.322 	 -0.678 	 -0.355 	 -0.866 	 -0.451 	 -0.261 	 -0.259 
 19.342 	 -0.389 	 -0.385 	 -0.965 	 -0.530 	 -0.248 	 -0.291 
 19.362 	 -0.538 	 -0.410 	 -1.087 	 -0.606 	 -0.173 	 -0.330 
 19.382 	 -1.254 	 -0.427 	 -1.205 	 -0.662 	 -0.052 	 -0.372 
 19.402 	 -2.472 	 -0.428 	 -1.287 	 -0.678 	  0.084 	 -0.406 
 19.422 	 -3.830 	 -0.411 	 -1.302 	 -0.646 	  0.202 	 -0.421 
 19.442 	 -4.874 	 -0.373 	 -1.240 	 -0.575 	  0.286 	 -0.406 
 19.462 	 -5.145 	 -0.318 	 -1.115 	 -0.488 	  0.338 	 -0.359 
 19.482 	 -4.437 	 -0.254 	 -0.957 	 -0.413 	  0.377 	 -0.282 
 19.502 	 -2.804 	 -0.187 	 -0.803 	 -0.373 	  0.422 	 -0.187 
 19.522 	 -0.651 	 -0.124 	 -0.672 	 -0.363 	  0.477 	 -0.089 
 19.542 	  1.497 	 -0.067 	 -0.565 	 -0.367 	  0.535 	 -0.004 
 19.562 	  3.099 	 -0.015 	 -0.462 	 -0.359 	  0.569 	  0.060 
 19.582 	  3.859 	  0.031 	 -0.346 	 -0.322 	  0.562 	  0.100 
 19.602 	  3.736 	  0.074 	 -0.208 	 -0.254 	  0.503 	  0.121 
 19.622 	  3.012 	  0.112 	 -0.057 	 -0.168 	  0.401 	  0.132 
 19.642 	  2.083 	  0.144 	  0.089 	 -0.080 	  0.277 	  0.139 
 19.662 	  1.368 	  0.167 	  0.211 	  0.003 	  0.158 	  0.149 


==> result/SNR_light.txt <==
light 	 SNR_MRC_U1 	 SNR_OLD_U1 	 SNR_MRC_U2 	 SNR_OLD_U2 
 650 	  4.92 	  4.52 	  4.50 	 -5.81 
 500 	  6.54 	  5.10 	  3.88 	 -3.20 
 400 	  4.39 	  4.26 	  2.49 	 -5.11 
 300 	  4.51 	  2.82 	  2.48 	 -1.70 
 200 	  6.82 	  4.41 	  3.39 	 -2.32 
 150 	  4.09 	 -2.55 	  2.21 	 -6.99 
 100 	  5.68 	  4.50 	 -0.89 	 -3.67 
  50 	  5.00 	  3.25 	 -3.96 	 -9.23 


==> result/SNR_motion.txt <==
IDs 	 MRC_SNR 	 OLD_SNR 
1 	  8.15 	  3.34 
2 	  4.36 	 -0.60 
3 	  1.38 	 -1.37 
4 	  1.55 	 -3.76 


==> result/SNR_static.txt <==
IDs 	 MRC_SNR 	 OLD_SNR 
1 	 10.13 	  8.15 
2 	  9.01 	  2.27 
3 	  6.03 	  0.07 


==> result/bland_motion_data_max_read.txt <==
  mean 		   diff 
 64.9200 	  0.0000 
 64.6200 	 -0.3600 
 66.0600 	 -1.3200 
 65.4600 	  1.0800 
 67.9200 	 -0.4800 
 62.4000 	  0.2400 
 61.9800 	  0.6000 
 67.8000 	 -0.7200 
 61.5600 	 -1.2000 
 67.2000 	 -0.4800 
 62.2200 	 -0.1200 
 63.2400 	  0.9600 
 65.1600 	  0.0000 
 65.1000 	  0.6000 
 67.5600 	 -0.7200 
 67.6800 	  1.6800 
 48.6600 	  0.3600 
 49.5000 	 -0.8400 
 49.2000 	  0.2400 
 48.3600 	 -0.2400 
 48.4800 	  0.2400 
 48.3600 	  0.0000 
 49.0800 	  0.0000 
 49.5600 	  0.0000 
 49.1400 	 -0.3600 
 48.3000 	  0.3600 
 47.7600 	  1.6800 
 52.0800 	 -0.2400 
 50.3400 	  1.0800 
 48.0600 	  10.2000 
 50.5800 	 -0.6000 
 48.4800 	 -1.2000 
 47.3400 	  0.1200 
 49.3800 	  11.1600 
 56.3400 	 -0.8400 
 60.9000 	  0.6000 
 74.4600 	 -0.6000 
 80.5800 	  0.1200 
 64.8000 	  0.4800 
 69.6000 	 -0.4800 
 78.8400 	  0.2400 
 80.7000 	 -0.1200 
 78.3000 	  0.1200 
 81.7800 	  0.1200 
 77.2800 	 -0.2400 
 81.1800 	 -0.1200 


==> result/bland_motion_data_max_talk.txt <==
  mean 		   diff 
 71.8800 	  0.7200 
 73.7400 	 -0.3600 
 61.0800 	 -1.4400 
 56.8800 	  9.6000 
 61.8600 	  15.0000 
 63.3000 	  0.1200 
 76.5600 	 -0.4800 
 84.3600 	 -0.9600 
 78.4800 	  1.4400 
 84.3000 	 -2.7600 
 82.4400 	  0.0000 
 88.0800 	  0.7200 
 81.6000 	 -0.4800 
 84.0600 	  11.8800 
 72.0000 	 -0.2400 
 87.7200 	 -1.9200 
 53.3400 	 -0.6000 
 53.2800 	 -1.2000 
 52.6800 	  0.9600 
 56.1000 	 -0.3600 
 55.7400 	 -0.3600 
 55.8600 	  1.3200 
 56.2800 	 -1.2000 
 57.9600 	  0.9600 
 58.3800 	  0.3600 
 64.1400 	 -5.6400 
 56.0400 	 -0.9600 
 53.8200 	  1.0800 
 55.3800 	 -0.3600 
 51.2400 	  0.0000 
 50.4000 	  5.7600 
 56.7600 	  2.4000 
 58.5000 	 -0.6000 
 54.3000 	 -0.1200 
 54.5400 	  1.0800 
 60.0000 	  0.4800 
 83.9400 	  0.3600 
 88.3200 	 -2.6400 
 90.9600 	  0.2400 
 78.7800 	  0.1200 
 84.2400 	 -0.9600 
 82.9800 	  0.8400 
 81.1200 	  17.7600 
 84.9000 	 -0.6000 
 87.9000 	 -0.3600 
 87.1200 	  1.6800 


==> result/bland_motion_data_max_watch.txt <==
  mean 		   diff 
 64.1400 	 -0.8400 
 66.3000 	 -0.3600 
 64.6200 	 -1.0800 
 63.5400 	  1.0800 
 59.2800 	  0.4800 
 62.0400 	  0.0000 
 60.7800 	  1.5600 
 63.3000 	  1.8000 
 63.9600 	 -0.7200 
 61.9800 	 -1.5600 
 64.5600 	  1.2000 
 65.7600 	 -0.4800 
 66.6600 	  1.8000 
 68.3400 	 -2.0400 
 64.3200 	 -0.9600 
 66.5400 	  2.2800 
 49.8000 	  0.4800 
 49.2600 	 -0.3600 
 49.1400 	  0.1200 
 50.1000 	 -0.1200 
 52.6800 	 -0.9600 
 51.7200 	  0.9600 
 49.6200 	 -0.6000 
 49.0200 	 -0.3600 
 48.4800 	 -0.2400 
 48.4800 	  0.0000 
 54.7200 	 -1.6800 
 51.0600 	  0.3600 
 53.7000 	 -0.6000 
 51.4200 	  1.8000 
 51.9600 	 -0.9600 
 52.6200 	 -0.8400 
 60.4200 	 -2.0400 
 50.8800 	  1.9200 
 50.2800 	  0.4800 
 53.8200 	 -2.5200 
 82.6800 	  5.2800 
 82.5000 	 -8.5200 
 75.0000 	  0.4800 
 76.3200 	 -1.2000 
 79.0200 	  5.1600 
 78.7200 	 -9.1200 
 73.1400 	  0.6000 
 77.0400 	  2.4000 
 76.6800 	  0.7200 
 80.9400 	  2.0400 


==> result/bland_motion_data_old_read.txt <==
  mean 		   diff 
 64.9200 	  0.0000 
 64.6200 	 -0.3600 
 66.1200 	 -1.4400 
 65.2800 	  1.4400 
 68.2200 	 -1.0800 
 61.9200 	  1.2000 
 61.9800 	  0.6000 
 56.6400 	  21.6000 
 49.2000 	  23.5200 
 52.6200 	  28.6800 
 63.2400 	 -2.1600 
 62.9400 	  1.5600 
 65.2800 	 -0.2400 
 65.3400 	  0.1200 
 51.1200 	  32.1600 
 68.4000 	  0.2400 
 48.7200 	  0.2400 
 49.5600 	 -0.9600 
 49.1400 	  0.3600 
 47.8800 	  0.7200 
 48.6600 	 -0.1200 
 48.3600 	  0.0000 
 48.9600 	  0.2400 
 49.6200 	 -0.1200 
 48.5400 	  0.8400 
 47.2800 	  2.4000 
 48.4200 	  0.3600 
 51.3000 	  1.3200 
 44.9400 	  11.8800 
 53.3400 	 -0.3600 
 50.7600 	 -0.9600 
 44.6400 	  6.4800 
 46.8000 	  1.2000 
 44.7600 	  20.4000 
 42.9000 	  26.0400 
 60.4200 	  1.5600 
 74.5800 	 -0.8400 
 80.1600 	  0.9600 
 64.6800 	  0.7200 
 67.5000 	  3.7200 
 58.6200 	  40.6800 
 80.2200 	  0.8400 
 76.7400 	  3.2400 
 82.4400 	 -1.2000 
 76.7400 	  0.8400 
 81.0000 	  0.2400 


==> result/bland_motion_data_old_talk.txt <==
  mean 		   diff 
 56.3400 	  31.8000 
 73.5600 	  0.0000 
 60.9600 	 -1.2000 
 48.9600 	  25.4400 
 55.5600 	  27.6000 
 64.8000 	 -2.8800 
 59.5800 	  33.4800 
 73.8600 	  20.0400 
 71.8800 	  14.6400 
 64.3200 	  37.2000 
 82.2600 	  0.3600 
 73.6800 	  15.3600 
 73.1400 	  33.7200 
 74.7000 	 -5.6400 
 98.2200 	 -22.9200 
 53.1600 	 -0.2400 
 51.9600 	  1.4400 
 53.7600 	 -1.2000 
 68.0400 	 -24.2400 
 54.9600 	  1.2000 
 55.6800 	  1.6800 
 56.2800 	 -1.2000 
 46.8600 	  23.1600 
 57.6000 	  1.9200 
 54.9600 	  12.7200 
 55.4400 	  0.2400 
 44.4000 	  19.9200 
 56.1000 	 -1.8000 
 51.0600 	  0.3600 
 55.6800 	 -4.8000 
 59.1000 	 -2.2800 
 58.9200 	 -1.4400 
 54.4800 	 -0.4800 
 56.1600 	 -2.1600 
 54.6600 	  11.1600 
 62.3400 	  43.5600 
 88.8000 	  4.5600 
 62.7000 	  32.2800 
 79.0800 	  9.3600 
 80.5200 	  5.7600 
 66.9000 	  46.2000 
 86.1000 	  3.2400 
 79.6800 	  16.5600 


==> result/bland_motion_data_old_watch.txt <==
  mean 		   diff 
 63.9000 	 -0.3600 
 47.0400 	  38.1600 
 50.1000 	  27.9600 
 61.9800 	  4.2000 
 49.9200 	  19.2000 
 62.4600 	 -0.8400 
 53.3400 	  16.4400 
 49.2600 	  29.8800 
 55.8600 	  15.4800 
 61.8600 	 -1.3200 
 64.2000 	  1.9200 
 66.1200 	 -1.2000 
 53.5800 	  27.9600 
 67.8000 	 -0.9600 
 63.8400 	  0.0000 
 54.0000 	  27.3600 
 49.8600 	  0.3600 
 49.2600 	 -0.3600 
 49.0800 	  0.2400 
 49.7400 	  0.6000 
 52.6800 	 -0.9600 
 51.8400 	  0.7200 
 49.3800 	 -0.1200 
 48.6000 	  0.4800 
 48.6600 	 -0.6000 
 48.3600 	  0.2400 
 54.7800 	 -1.8000 
 51.6000 	 -0.7200 
 53.4600 	 -0.1200 
 50.8800 	  2.8800 
 52.0800 	 -1.2000 
 52.2600 	 -0.1200 
 60.7800 	 -2.7600 
 49.9200 	  3.8400 
 50.5200 	  0.0000 
 43.0800 	  18.9600 
 83.2200 	  4.2000 
 82.2600 	 -8.0400 
 75.1200 	  0.2400 
 76.5600 	 -1.6800 
 64.9800 	  33.2400 
 61.3800 	  25.5600 
 56.0400 	  34.8000 
 67.8600 	  18.3600 
 80.9400 	  2.0400 


==> result/bland_static_data_max_brown.txt <==
  mean 		   diff 
 78.8400 	  0.0000 
 79.2000 	 -0.4800 
 78.7200 	  0.4800 
 79.2600 	  0.1200 
 78.8400 	  0.0000 
 79.9800 	 -0.1200 
 76.3200 	  0.4800 
 79.9800 	 -0.3600 
 76.8000 	 -0.2400 
 77.4600 	  0.3600 
 77.3400 	 -0.6000 
 76.8000 	  0.0000 
 85.7400 	  1.3200 
 82.9800 	 -1.3200 
 82.0800 	  0.4800 
 81.1200 	 -0.7200 
 81.3000 	  1.3200 
 81.6600 	  1.3200 
 49.8000 	  0.0000 
 50.7600 	 -0.2400 
 46.8600 	 -0.1200 
 47.6400 	  0.0000 
 49.8600 	 -0.1200 
 51.0000 	  0.0000 
 50.9400 	 -0.1200 
 52.3800 	 -0.1200 
 52.5000 	  0.1200 
 52.1400 	 -0.1200 
 53.4600 	  0.1200 
 54.0000 	  0.0000 
 55.9800 	 -0.3600 
 52.2600 	  0.1200 


==> result/bland_static_data_max_fair.txt <==
  mean 		   diff 
 100.1400 	  0.1200 
 99.0600 	 -0.1200 
 98.7600 	  0.0000 
 100.4400 	 -0.2400 
 95.7600 	  0.2400 
 99.7800 	 -0.1200 
 46.9200 	  0.2400 
 53.5200 	  0.2400 
 55.4400 	 -0.2400 
 52.7400 	 -0.1200 
 54.1800 	 -0.1200 
 54.0000 	  0.4800 
 49.9800 	 -0.3600 
 50.7600 	  0.2400 
 48.4800 	  0.0000 
 48.7800 	 -0.1200 
 49.4400 	  0.0000 
 49.7400 	 -0.1200 
 81.3000 	 -0.3600 
 79.6800 	  0.0000 
 78.4800 	  0.0000 
 77.4600 	  0.1200 
 76.9200 	  0.0000 
 78.7800 	  0.1200 


==> result/bland_static_data_max_medium.txt <==
  mean 		   diff 
 76.2000 	 -0.2400 
 74.0400 	 -0.4800 
 71.7600 	  0.0000 
 73.6800 	 -0.2400 
 73.9800 	  0.1200 
 76.1400 	 -0.1200 
 63.7200 	  0.4800 
 60.7800 	 -0.3600 
 61.7400 	  0.1200 
 61.3800 	  0.1200 
 59.2200 	 -0.3600 
 61.1400 	 -0.1200 
 60.6000 	  0.2400 
 59.2800 	 -0.2400 
 63.1800 	 -0.1200 
 60.7200 	  0.2400 
 63.0000 	  0.0000 
 62.1600 	 -0.2400 
 76.1400 	  0.1200 
 69.3000 	 -0.1200 
 68.6400 	  0.0000 
 70.9200 	 -0.2400 
 72.9600 	  0.0000 
 78.3600 	  0.0000 
 74.2800 	  0.2400 
 76.8600 	 -0.6000 
 80.8200 	 -0.1200 
 76.3800 	 -0.1200 
 78.4200 	 -0.1200 
 79.8000 	 -0.2400 
 80.3400 	  0.1200 
 77.8200 	 -0.3600 


==> result/bland_static_data_old_brown.txt <==
  mean 		   diff 
 79.0200 	 -0.3600 
 78.9000 	  0.1200 
 78.7200 	  0.4800 
 79.3200 	  0.0000 
 78.6600 	  0.3600 
 80.0400 	 -0.2400 
 76.2000 	  0.7200 
 80.5200 	 -1.4400 
 76.8000 	 -0.2400 
 76.9800 	  1.3200 
 77.7600 	 -1.4400 
 76.5600 	  0.4800 
 93.9000 	 -15.0000 
 82.6200 	 -0.6000 
 80.9400 	 -0.3600 
 82.7400 	 -1.5600 
 49.9200 	 -0.2400 
 50.8200 	 -0.3600 
 46.9200 	 -0.2400 
 47.6400 	  0.0000 
 49.8600 	 -0.1200 
 51.0600 	 -0.1200 
 51.3600 	 -0.9600 
 52.2000 	  0.2400 
 52.3200 	  0.4800 
 53.0400 	 -1.9200 
 52.9800 	  1.0800 
 53.4600 	  1.0800 
 56.4600 	 -1.3200 
 51.8400 	  0.9600 


==> result/bland_static_data_old_fair.txt <==
  mean 		   diff 
 100.2600 	 -0.1200 
 99.1800 	 -0.3600 
 98.7000 	  0.1200 
 100.5000 	 -0.3600 
 95.7000 	  0.3600 
 99.7800 	 -0.1200 
 46.7400 	  0.6000 
 53.8800 	 -0.4800 
 55.4400 	 -0.2400 
 52.5600 	  0.2400 
 54.0600 	  0.1200 
 54.1800 	  0.1200 
 49.8600 	 -0.1200 
 50.9400 	 -0.1200 
 48.6000 	 -0.2400 
 48.7800 	 -0.1200 
 49.3200 	  0.2400 
 49.6200 	  0.1200 
 81.4800 	 -0.7200 
 79.2600 	  0.8400 
 78.8400 	 -0.7200 
 77.4600 	  0.1200 
 76.9200 	  0.0000 
 78.8400 	  0.0000 


==> result/bland_static_data_old_medium.txt <==
  mean 		   diff 
 76.1400 	 -0.1200 
 73.7400 	  0.1200 
 71.2800 	  0.9600 
 74.0400 	 -0.9600 
 74.1000 	 -0.1200 
 75.9600 	  0.2400 
 64.4400 	 -0.9600 
 59.9400 	  1.3200 
 62.3400 	 -1.0800 
 66.7800 	 -10.6800 
 60.0600 	 -2.0400 
 61.0800 	  0.0000 
 60.4800 	  0.4800 
 59.1000 	  0.1200 
 63.1800 	 -0.1200 
 60.7800 	  0.1200 
 63.0600 	 -0.1200 
 61.8600 	  0.3600 
 76.2000 	  0.0000 
 68.9400 	  0.6000 
 68.9400 	 -0.6000 
 70.6800 	  0.2400 
 73.5000 	 -1.0800 
 78.3600 	  0.0000 
 74.6400 	 -0.4800 
 80.1600 	  1.2000 
 78.5400 	 -0.3600 
 79.5000 	  0.3600 
 80.1600 	  0.4800 
 78.3000 	 -1.3200 


==> result/goodness_UID12.txt <==
regionID 		 cumSNR 		 bestGoodness 		 SNRMax 
   1 		 -1.830 		  1.215 		 2.099 
   2 		 -12.740 		  1.168 		 2.099 
   3 		 -2.471 		  1.088 		 2.099 
   4 		 -0.857 		  1.078 		 2.099 
   5 		 -0.973 		  1.000 		 2.099 
   6 		  1.022 		  0.977 		 2.099 
   7 		  2.450 		  0.959 		 2.099 
   8 		  2.321 		  0.881 		 2.099 
   9 		  3.007 		  0.874 		 2.099 
  10 		  2.624 		  0.870 		 2.099 
  11 		  2.151 		  0.862 		 2.099 
  12 		  1.974 		  0.857 		 2.099 
  13 		  2.658 		  0.840 		 2.099 
  14 		  2.789 		  0.824 		 2.099 
  15 		  2.510 		  0.820 		 2.099 
  16 		  2.180 		  0.797 		 2.099 
  17 		  2.010 		  0.766 		 2.099 
  18 		  1.861 		  0.765 		 2.099 
  19 		  1.804 		  0.747 		 2.099 
  20 		  1.732 		  0.698 		 2.099 
  21 		  1.742 		  0.693 		 2.099 
  22 		  1.589 		  0.687 		 2.099 
  23 		  1.385 		  0.686 		 2.099 
  24 		  1.252 		  0.675 		 2.099 
  25 		  1.463 		  0.673 		 2.099 
  26 		  1.477 		  0.660 		 2.099 
  27 		  1.327 		  0.646 		 2.099 
  28 		  1.510 		  0.638 		 2.099 
  29 		  1.150 		  0.634 		 2.099 
  30 		  1.308 		  0.633 		 2.099 
  31 		  1.122 		  0.622 		 2.099 
  32 		  1.301 		  0.617 		 2.099 
  33 		  1.435 		  0.617 		 2.099 
  34 		  1.341 		  0.616 		 2.099 
  35 		  1.321 		  0.609 		 2.099 
  36 		  1.342 		  0.606 		 2.099 
  37 		  1.327 		  0.598 		 2.099 
  38 		  1.269 		  0.578 		 2.099 
  39 		  1.338 		  0.568 		 2.099 
  40 		  1.443 		  0.561 		 2.099 
  41 		  1.242 		  0.560 		 2.099 
  42 		  1.337 		  0.558 		 2.099 
  43 		  1.455 		  0.552 		 2.099 
  44 		  1.512 		  0.552 		 2.099 
  45 		  1.418 		  0.549 		 2.099 
  46 		  1.487 		  0.543 		 2.099 
  47 		  1.478 		  0.534 		 2.099 
  48 		  1.452 		  0.528 		 2.099 
  49 		  1.391 		  0.527 		 2.099 
  50 		  1.436 		  0.526 		 2.099 
  51 		  2.330 		  0.519 		 2.099 
  52 		  2.181 		  0.516 		 2.099 
  53 		  2.158 		  0.512 		 2.099 
  54 		  2.029 		  0.507 		 2.099 
  55 		  1.841 		  0.498 		 2.099 
  56 		  1.548 		  0.496 		 2.099 
  57 		  1.531 		  0.488 		 2.099 
  58 		  1.650 		  0.487 		 2.099 
  59 		  1.739 		  0.478 		 2.099 
  60 		  1.809 		  0.476 		 2.099 
  61 		  1.683 		  0.475 		 2.099 
  62 		  1.644 		  0.473 		 2.099 
  63 		  1.505 		  0.472 		 2.099 
  64 		  1.472 		  0.470 		 2.099 
  65 		  1.352 		  0.465 		 2.099 
  66 		  1.180 		  0.460 		 2.099 
  67 		  0.963 		  0.459 		 2.099 
  68 		  1.130 		  0.457 		 2.099 
  69 		  1.070 		  0.457 		 2.099 
  70 		  1.347 		  0.451 		 2.099 
  71 		  1.450 		  0.446 		 2.099 
  72 		  1.480 		  0.442 		 2.099 
  73 		  1.624 		  0.440 		 2.099 
  74 		  1.590 		  0.436 		 2.099 
  75 		  1.575 		  0.436 		 2.099 
  76 		  1.456 		  0.434 		 2.099 
  77 		  1.388 		  0.433 		 2.099 
  78 		  1.388 		  0.433 		 2.099 
  79 		  1.911 		  0.430 		 2.099 
  80 		  1.905 		  0.429 		 2.099 
  81 		  1.985 		  0.426 		 2.099 
  82 		  2.000 		  0.426 		 2.099 
  83 		  1.965 		  0.426 		 2.099 
  84 		  1.956 		  0.421 		 2.099 
  85 		  1.798 		  0.420 		 2.099 
  86 		  1.766 		  0.418 		 2.099 
  87 		  1.822 		  0.417 		 2.099 
  88 		  1.717 		  0.412 		 2.099 
  89 		  1.739 		  0.411 		 2.099 
  90 		  1.683 		  0.411 		 2.099 
  91 		  1.604 		  0.411 		 2.099 
  92 		  1.554 		  0.409 		 2.099 
  93 		  1.609 		  0.400 		 2.099 
  94 		  1.714 		  0.399 		 2.099 
  95 		  1.710 		  0.397 		 2.099 
  96 		  1.743 		  0.395 		 2.099 
  97 		  1.687 		  0.394 		 2.099 
  98 		  1.711 		  0.393 		 2.099 
  99 		  1.733 		  0.393 		 2.099 
 100 		  1.844 		  0.390 		 2.099 
 101 		  1.830 		  0.389 		 2.099 
 102 		  1.895 		  0.389 		 2.099 
 103 		  2.021 		  0.383 		 2.099 
 104 		  1.987 		  0.382 		 2.099 
 105 		  1.978 		  0.380 		 2.099 
 106 		  1.966 		  0.379 		 2.099 
 107 		  2.011 		  0.378 		 2.099 
 108 		  2.078 		  0.375 		 2.099 
 109 		  2.108 		  0.373 		 2.099 
 110 		  2.108 		  0.373 		 2.099 
 111 		  1.875 		  0.362 		 2.099 
 112 		  1.819 		  0.358 		 2.099 
 113 		  1.707 		  0.355 		 2.099 
 114 		  1.753 		  0.354 		 2.099 
 115 		  1.737 		  0.354 		 2.099 
 116 		  1.752 		  0.349 		 2.099 
 117 		  1.819 		  0.346 		 2.099 
 118 		  1.729 		  0.345 		 2.099 
 119 		  1.705 		  0.345 		 2.099 
 120 		  1.644 		  0.343 		 2.099 
 121 		  1.829 		  0.343 		 2.099 
 122 		  1.834 		  0.341 		 2.099 
 123 		  1.706 		  0.339 		 2.099 
 124 		  1.741 		  0.339 		 2.099 
 125 		  1.770 		  0.337 		 2.099 
 126 		  1.723 		  0.336 		 2.099 
 127 		  1.754 		  0.334 		 2.099 
 128 		  1.768 		  0.333 		 2.099 
 129 		  1.609 		  0.333 		 2.099 
 130 		  1.408 		  0.332 		 2.099 
 131 		  1.465 		  0.330 		 2.099 
 132 		  1.577 		  0.330 		 2.099 
 133 		  1.634 		  0.328 		 2.099 
 134 		  1.633 		  0.325 		 2.099 
 135 		  1.637 		  0.323 		 2.099 
 136 		  1.588 		  0.322 		 2.099 
 137 		  1.615 		  0.322 		 2.099 
 138 		  1.590 		  0.320 		 2.099 
 139 		  1.737 		  0.319 		 2.099 
 140 		  1.722 		  0.319 		 2.099 
 141 		  1.719 		  0.317 		 2.099 
 142 		  1.735 		  0.316 		 2.099 
 143 		  2.132 		  0.315 		 2.099 
 144 		  2.104 		  0.313 		 2.099 
 145 		  2.113 		  0.313 		 2.099 
 146 		  2.091 		  0.312 		 2.099 
 147 		  2.248 		  0.310 		 2.099 
 148 		  2.252 		  0.309 		 2.099 
 149 		  2.230 		  0.308 		 2.099 
 150 		  2.219 		  0.304 		 2.099 
 151 		  2.187 		  0.302 		 2.099 
 152 		  2.417 		  0.302 		 2.099 
 153 		  2.365 		  0.300 		 2.099 
 154 		  2.397 		  0.299 		 2.099 
 155 		  2.385 		  0.299 		 2.099 
 156 		  2.336 		  0.298 		 2.099 
 157 		  2.441 		  0.298 		 2.099 
 158 		  2.306 		  0.298 		 2.099 
 159 		  2.229 		  0.298 		 2.099 
 160 		  2.301 		  0.297 		 2.099 
 161 		  2.300 		  0.296 		 2.099 
 162 		  2.341 		  0.293 		 2.099 
 163 		  2.284 		  0.293 		 2.099 
 164 		  2.645 		  0.293 		 2.099 
 165 		  2.618 		  0.291 		 2.099 
 166 		  2.597 		  0.291 		 2.099 
 167 		  2.586 		  0.290 		 2.099 
 168 		  2.429 		  0.289 		 2.099 
 169 		  2.430 		  0.289 		 2.099 
 170 		  2.403 		  0.288 		 2.099 
 171 		  2.373 		  0.288 		 2.099 
 172 		  2.359 		  0.287 		 2.099 
 173 		  2.325 		  0.287 		 2.099 
 174 		  2.307 		  0.286 		 2.099 
 175 		  2.299 		  0.286 		 2.099 
 176 		  2.164 		  0.285 		 2.099 
 177 		  2.218 		  0.284 		 2.099 
 178 		  2.092 		  0.283 		 2.099 
 179 		  2.088 		  0.283 		 2.099 
 180 		  2.068 		  0.282 		 2.099 
 181 		  1.945 		  0.278 		 2.099 
 182 		  1.942 		  0.277 		 2.099 
 183 		  1.908 		  0.277 		 2.099 
 184 		  1.909 		  0.277 		 2.099 
 185 		  1.896 		  0.276 		 2.099 
 186 		  1.843 		  0.275 		 2.099 
 187 		  1.806 		  0.273 		 2.099 
 188 		  1.815 		  0.271 		 2.099 
 189 		  1.564 		  0.271 		 2.099 
 190 		  1.558 		  0.271 		 2.099 
 191 		  1.607 		  0.270 		 2.099 
 192 		  1.589 		  0.270 		 2.099 
 193 		  1.581 		  0.270 		 2.099 
 194 		  1.584 		  0.269 		 2.099 
 195 		  1.593 		  0.269 		 2.099 
 196 		  1.581 		  0.268 		 2.099 
 197 		  1.595 		  0.268 		 2.099 
 198 		  1.588 		  0.267 		 2.099 
 199 		  1.575 		  0.267 		 2.099 
 200 		  1.566 		  0.267 		 2.099 
 201 		  1.579 		  0.266 		 2.099 
 202 		  1.594 		  0.266 		 2.099 
 203 		  1.615 		  0.265 		 2.099 
 204 		  1.636 		  0.265 		 2.099 
 205 		  1.613 		  0.265 		 2.099 
 206 		  1.597 		  0.264 		 2.099 
 207 		  1.552 		  0.262 		 2.099 
 208 		  1.459 		  0.261 		 2.099 
 209 		  1.432 		  0.261 		 2.099 
 210 		  1.440 		  0.259 		 2.099 
 211 		  1.444 		  0.259 		 2.099 
 212 		  1.497 		  0.258 		 2.099 
 213 		  1.488 		  0.258 		 2.099 
 214 		  1.529 		  0.258 		 2.099 
 215 		  1.527 		  0.257 		 2.099 
 216 		  1.398 		  0.256 		 2.099 
 217 		  1.432 		  0.256 		 2.099 
 218 		  1.408 		  0.256 		 2.099 
 219 		  1.411 		  0.256 		 2.099 
 220 		  1.379 		  0.255 		 2.099 
 221 		  1.320 		  0.255 		 2.099 
 222 		  1.330 		  0.254 		 2.099 
 223 		  1.319 		  0.254 		 2.099 
 224 		  1.292 		  0.254 		 2.099 
 225 		  1.264 		  0.254 		 2.099 
 226 		  1.243 		  0.253 		 2.099 
 227 		  1.250 		  0.253 		 2.099 
 228 		  1.233 		  0.252 		 2.099 
 229 		  1.239 		  0.252 		 2.099 
 230 		  1.181 		  0.252 		 2.099 
 231 		  1.231 		  0.251 		 2.099 
 232 		  1.197 		  0.251 		 2.099 
 233 		  1.239 		  0.251 		 2.099 
 234 		  1.124 		  0.248 		 2.099 
 235 		  1.147 		  0.248 		 2.099 
 236 		  1.172 		  0.247 		 2.099 
 237 		  1.349 		  0.246 		 2.099 
 238 		  1.394 		  0.245 		 2.099 
 239 		  1.403 		  0.245 		 2.099 
 240 		  1.339 		  0.245 		 2.099 
 241 		  1.296 		  0.245 		 2.099 
 242 		  1.277 		  0.244 		 2.099 
 243 		  1.235 		  0.244 		 2.099 
 244 		  1.051 		  0.243 		 2.099 
 245 		  1.101 		  0.243 		 2.099 
 246 		  1.115 		  0.243 		 2.099 
 247 		  1.104 		  0.242 		 2.099 
 248 		  0.997 		  0.242 		 2.099 
 249 		  0.913 		  0.242 		 2.099 
 250 		  0.952 		  0.241 		 2.099 
 251 		  0.877 		  0.241 		 2.099 
 252 		  0.862 		  0.240 		 2.099 
 253 		  0.862 		  0.240 		 2.099 
 254 		  0.764 		  0.240 		 2.099 
 255 		  0.664 		  0.239 		 2.099 
 256 		  0.650 		  0.239 		 2.099 
 257 		  0.643 		  0.239 		 2.099 
 258 		  0.633 		  0.238 		 2.099 
 259 		  0.640 		  0.238 		 2.099 
 260 		  0.631 		  0.236 		 2.099 
 261 		  0.594 		  0.236 		 2.099 
 262 		  0.605 		  0.236 		 2.099 
 263 		  0.551 		  0.235 		 2.099 
 264 		 -0.800 		  0.234 		 2.099 
 265 		 -0.804 		  0.234 		 2.099 
 266 		 -0.782 		  0.234 		 2.099 
 267 		 -0.748 		  0.233 		 2.099 
 268 		 -1.574 		  0.233 		 2.099 
 269 		 -1.573 		  0.231 		 2.099 
 270 		 -1.547 		  0.231 		 2.099 
 271 		 -1.500 		  0.231 		 2.099 
 272 		 -1.500 		  0.231 		 2.099 
 273 		 -1.522 		  0.230 		 2.099 
 274 		 -1.523 		  0.230 		 2.099 
 275 		 -1.505 		  0.229 		 2.099 
 276 		 -1.461 		  0.229 		 2.099 
 277 		 -1.469 		  0.228 		 2.099 
 278 		 -1.434 		  0.228 		 2.099 
 279 		 -1.481 		  0.228 		 2.099 
 280 		 -1.448 		  0.227 		 2.099 
 281 		 -1.437 		  0.227 		 2.099 
 282 		 -1.439 		  0.227 		 2.099 
 283 		 -1.445 		  0.227 		 2.099 
 284 		 -1.443 		  0.227 		 2.099 
 285 		 -1.436 		  0.226 		 2.099 
 286 		 -1.440 		  0.225 		 2.099 
 287 		 -1.434 		  0.225 		 2.099 
 288 		 -1.385 		  0.225 		 2.099 
 289 		 -1.383 		  0.224 		 2.099 
 290 		 -1.392 		  0.223 		 2.099 
 291 		 -1.381 		  0.223 		 2.099 
 292 		 -1.388 		  0.222 		 2.099 
 293 		 -1.381 		  0.222 		 2.099 
 294 		 -1.378 		  0.222 		 2.099 
 295 		 -1.272 		  0.222 		 2.099 
 296 		 -1.262 		  0.221 		 2.099 
 297 		 -1.269 		  0.221 		 2.099 
 298 		 -1.310 		  0.221 		 2.099 
 299 		 -1.328 		  0.221 		 2.099 
 300 		 -1.387 		  0.219 		 2.099 
 301 		 -1.398 		  0.219 		 2.099 
 302 		 -1.330 		  0.218 		 2.099 
 303 		 -1.396 		  0.217 		 2.099 
 304 		 -1.398 		  0.217 		 2.099 
 305 		 -1.401 		  0.217 		 2.099 
 306 		 -1.372 		  0.217 		 2.099 
 307 		 -1.374 		  0.217 		 2.099 
 308 		 -1.346 		  0.217 		 2.099 
 309 		 -1.382 		  0.217 		 2.099 
 310 		 -1.161 		  0.216 		 2.099 
 311 		 -1.165 		  0.216 		 2.099 
 312 		 -1.175 		  0.215 		 2.099 
 313 		 -1.188 		  0.215 		 2.099 
 314 		 -1.270 		  0.215 		 2.099 
 315 		 -1.262 		  0.215 		 2.099 
 316 		 -1.267 		  0.215 		 2.099 
 317 		 -1.246 		  0.215 		 2.099 
 318 		 -1.236 		  0.214 		 2.099 
 319 		 -1.288 		  0.213 		 2.099 
 320 		 -1.288 		  0.213 		 2.099 
 321 		 -1.294 		  0.213 		 2.099 
 322 		 -1.310 		  0.212 		 2.099 
 323 		 -1.307 		  0.212 		 2.099 
 324 		 -1.323 		  0.212 		 2.099 
 325 		 -1.328 		  0.211 		 2.099 
 326 		 -1.315 		  0.210 		 2.099 
 327 		 -1.282 		  0.210 		 2.099 
 328 		 -1.262 		  0.210 		 2.099 
 329 		 -1.253 		  0.207 		 2.099 
 330 		 -1.257 		  0.207 		 2.099 
 331 		 -1.268 		  0.206 		 2.099 
 332 		 -1.234 		  0.206 		 2.099 
 333 		 -1.227 		  0.206 		 2.099 
 334 		 -1.277 		  0.206 		 2.099 
 335 		 -1.267 		  0.206 		 2.099 
 336 		 -1.268 		  0.205 		 2.099 
 337 		 -1.245 		  0.205 		 2.099 
 338 		 -1.237 		  0.204 		 2.099 
 339 		 -2.019 		  0.203 		 2.099 
 340 		 -2.013 		  0.203 		 2.099 
 341 		 -2.020 		  0.203 		 2.099 
 342 		 -2.012 		  0.203 		 2.099 
 343 		 -2.000 		  0.202 		 2.099 
 344 		 -1.566 		  0.202 		 2.099 
 345 		 -1.558 		  0.201 		 2.099 
 346 		 -1.538 		  0.201 		 2.099 
 347 		 -1.534 		  0.201 		 2.099 
 348 		 -1.540 		  0.201 		 2.099 
 349 		 -0.910 		  0.201 		 2.099 
 350 		 -0.883 		  0.200 		 2.099 
 351 		 -0.509 		  0.200 		 2.099 
 352 		 -0.506 		  0.200 		 2.099 
 353 		 -0.568 		  0.199 		 2.099 
 354 		 -0.537 		  0.199 		 2.099 
 355 		 -0.530 		  0.199 		 2.099 
 356 		 -0.527 		  0.199 		 2.099 
 357 		 -0.548 		  0.199 		 2.099 
 358 		 -0.548 		  0.199 		 2.099 
 359 		 -0.566 		  0.199 		 2.099 
 360 		 -0.585 		  0.199 		 2.099 
 361 		 -0.280 		  0.198 		 2.099 
 362 		 -0.333 		  0.198 		 2.099 
 363 		 -1.920 		  0.198 		 2.099 
 364 		 -1.935 		  0.197 		 2.099 
 365 		 -1.927 		  0.197 		 2.099 
 366 		 -1.918 		  0.196 		 2.099 
 367 		 -1.899 		  0.196 		 2.099 
 368 		 -1.936 		  0.196 		 2.099 
 369 		 -1.956 		  0.196 		 2.099 
 370 		 -0.799 		  0.196 		 2.099 
 371 		 -0.829 		  0.196 		 2.099 
 372 		 -0.838 		  0.195 		 2.099 
 373 		 -0.836 		  0.195 		 2.099 
 374 		 -0.866 		  0.195 		 2.099 
 375 		 -0.855 		  0.195 		 2.099 
 376 		 -0.839 		  0.194 		 2.099 
 377 		 -0.903 		  0.194 		 2.099 
 378 		 -0.891 		  0.194 		 2.099 
 379 		 -0.902 		  0.194 		 2.099 
 380 		 -0.888 		  0.194 		 2.099 
 381 		 -0.867 		  0.194 		 2.099 
 382 		 -0.788 		  0.193 		 2.099 
 383 		 -0.791 		  0.193 		 2.099 
 384 		 -0.752 		  0.193 		 2.099 
 385 		 -0.823 		  0.193 		 2.099 
 386 		 -0.833 		  0.192 		 2.099 
 387 		 -0.877 		  0.192 		 2.099 
 388 		 -0.834 		  0.192 		 2.099 
 389 		 -0.846 		  0.192 		 2.099 
 390 		 -0.837 		  0.192 		 2.099 
 391 		 -0.902 		  0.192 		 2.099 
 392 		 -0.868 		  0.191 		 2.099 
 393 		 -1.444 		  0.191 		 2.099 
 394 		 -1.440 		  0.191 		 2.099 
 395 		 -1.437 		  0.191 		 2.099 
 396 		 -1.445 		  0.191 		 2.099 
 397 		 -1.447 		  0.191 		 2.099 
 398 		 -1.460 		  0.190 		 2.099 
 399 		 -1.458 		  0.190 		 2.099 
 400 		 -1.472 		  0.190 		 2.099 
 401 		 -1.468 		  0.190 		 2.099 
 402 		 -1.547 		  0.189 		 2.099 
 403 		 -1.545 		  0.189 		 2.099 
 404 		 -1.528 		  0.189 		 2.099 
 405 		 -1.645 		  0.189 		 2.099 
 406 		 -1.635 		  0.189 		 2.099 
 407 		 -1.631 		  0.189 		 2.099 
 408 		 -1.643 		  0.189 		 2.099 
 409 		 -1.637 		  0.188 		 2.099 
 410 		 -1.681 		  0.188 		 2.099 
 411 		 -1.673 		  0.188 		 2.099 
 412 		 -1.660 		  0.188 		 2.099 
 413 		 -1.657 		  0.188 		 2.099 
 414 		 -1.640 		  0.188 		 2.099 
 415 		 -1.644 		  0.187 		 2.099 
 416 		 -3.249 		  0.187 		 2.099 
 417 		 -3.074 		  0.187 		 2.099 
 418 		 -2.981 		  0.187 		 2.099 
 419 		 -3.463 		  0.187 		 2.099 
 420 		 -3.450 		  0.186 		 2.099 
 421 		 -3.463 		  0.186 		 2.099 
 422 		 -3.452 		  0.186 		 2.099 
 423 		 -3.481 		  0.185 		 2.099 
 424 		 -3.484 		  0.185 		 2.099 
 425 		 -3.448 		  0.185 		 2.099 
 426 		 -3.436 		  0.184 		 2.099 
 427 		 -3.440 		  0.183 		 2.099 
 428 		 -3.400 		  0.183 		 2.099 
 429 		 -3.227 		  0.183 		 2.099 
 430 		 -3.225 		  0.182 		 2.099 
 431 		 -3.236 		  0.182 		 2.099 
 432 		 -3.155 		  0.182 		 2.099 
 433 		 -3.195 		  0.182 		 2.099 
 434 		 -3.190 		  0.182 		 2.099 
 435 		 -3.188 		  0.181 		 2.099 
 436 		 -3.203 		  0.181 		 2.099 
 437 		 -3.204 		  0.181 		 2.099 
 438 		 -3.196 		  0.181 		 2.099 
 439 		 -3.183 		  0.181 		 2.099 
 440 		 -3.163 		  0.181 		 2.099 
 441 		 -3.166 		  0.181 		 2.099 
 442 		 -3.150 		  0.181 		 2.099 
 443 		 -2.785 		  0.181 		 2.099 
 444 		 -2.775 		  0.181 		 2.099 
 445 		 -2.758 		  0.180 		 2.099 
 446 		 -2.746 		  0.180 		 2.099 
 447 		 -2.729 		  0.180 		 2.099 
 448 		 -2.724 		  0.180 		 2.099 
 449 		 -2.728 		  0.180 		 2.099 
 450 		 -2.725 		  0.180 		 2.099 
 451 		 -2.722 		  0.179 		 2.099 
 452 		 -2.726 		  0.179 		 2.099 
 453 		 -2.729 		  0.179 		 2.099 
 454 		 -2.727 		  0.179 		 2.099 
 455 		 -2.784 		  0.179 		 2.099 
 456 		 -2.782 		  0.178 		 2.099 
 457 		 -2.783 		  0.178 		 2.099 
 458 		 -3.061 		  0.177 		 2.099 
 459 		 -2.892 		  0.177 		 2.099 
 460 		 -2.888 		  0.177 		 2.099 
 461 		 -2.880 		  0.177 		 2.099 
 462 		 -2.943 		  0.177 		 2.099 
 463 		 -3.003 		  0.177 		 2.099 
 464 		 -3.005 		  0.177 		 2.099 
 465 		 -2.993 		  0.177 		 2.099 
 466 		 -2.994 		  0.177 		 2.099 
 467 		 -3.096 		  0.177 		 2.099 
 468 		 -3.118 		  0.176 		 2.099 
 469 		 -3.185 		  0.176 		 2.099 
 470 		 -3.186 		  0.176 		 2.099 
 471 		 -3.174 		  0.176 		 2.099 
 472 		 -3.099 		  0.176 		 2.099 
 473 		 -3.002 		  0.176 		 2.099 
 474 		 -2.992 		  0.176 		 2.099 
 475 		 -4.570 		  0.175 		 2.099 
 476 		 -4.574 		  0.175 		 2.099 
 477 		 -4.585 		  0.175 		 2.099 
 478 		 -4.589 		  0.175 		 2.099 
 479 		 -4.592 		  0.174 		 2.099 
 480 		 -4.596 		  0.174 		 2.099 
 481 		 -4.627 		  0.174 		 2.099 
 482 		 -4.680 		  0.174 		 2.099 
 483 		 -4.673 		  0.174 		 2.099 
 484 		 -4.657 		  0.174 		 2.099 
 485 		 -4.853 		  0.174 		 2.099 
 486 		 -4.856 		  0.173 		 2.099 
 487 		 -4.833 		  0.173 		 2.099 
 488 		 -5.376 		  0.173 		 2.099 
 489 		 -5.364 		  0.173 		 2.099 
 490 		 -5.368 		  0.173 		 2.099 
 491 		 -5.378 		  0.173 		 2.099 
 492 		 -5.374 		  0.173 		 2.099 
 493 		 -5.343 		  0.173 		 2.099 
 494 		 -5.344 		  0.173 		 2.099 
 495 		 -5.344 		  0.172 		 2.099 
 496 		 -5.348 		  0.172 		 2.099 
 497 		 -5.393 		  0.172 		 2.099 
 498 		 -5.271 		  0.172 		 2.099 
 499 		 -5.266 		  0.172 		 2.099 
 500 		 -5.259 		  0.171 		 2.099 
 501 		 -5.248 		  0.171 		 2.099 
 502 		 -5.270 		  0.171 		 2.099 
 503 		 -5.334 		  0.171 		 2.099 
 504 		 -5.330 		  0.171 		 2.099 
 505 		 -5.343 		  0.171 		 2.099 
 506 		 -5.383 		  0.171 		 2.099 
 507 		 -5.381 		  0.171 		 2.099 
 508 		 -5.381 		  0.170 		 2.099 
 509 		 -5.385 		  0.170 		 2.099 
 510 		 -5.383 		  0.170 		 2.099 
 511 		 -5.381 		  0.170 		 2.099 
 512 		 -5.735 		  0.170 		 2.099 
 513 		 -5.728 		  0.170 		 2.099 
 514 		 -5.705 		  0.170 		 2.099 
 515 		 -5.701 		  0.170 		 2.099 
 516 		 -5.682 		  0.169 		 2.099 
 517 		 -5.721 		  0.169 		 2.099 
 518 		 -5.721 		  0.169 		 2.099 
 519 		 -5.678 		  0.169 		 2.099 
 520 		 -5.678 		  0.169 		 2.099 
 521 		 -5.687 		  0.168 		 2.099 
 522 		 -5.702 		  0.168 		 2.099 
 523 		 -5.264 		  0.168 		 2.099 
 524 		 -5.266 		  0.168 		 2.099 
 525 		 -5.263 		  0.167 		 2.099 
 526 		 -5.235 		  0.167 		 2.099 
 527 		 -5.184 		  0.167 		 2.099 
 528 		 -5.262 		  0.167 		 2.099 
 529 		 -5.251 		  0.167 		 2.099 
 530 		 -5.243 		  0.166 		 2.099 
 531 		 -5.131 		  0.166 		 2.099 
 532 		 -5.118 		  0.166 		 2.099 
 533 		 -5.132 		  0.166 		 2.099 
 534 		 -5.124 		  0.166 		 2.099 
 535 		 -5.120 		  0.166 		 2.099 
 536 		 -5.119 		  0.166 		 2.099 
 537 		 -5.112 		  0.166 		 2.099 
 538 		 -5.256 		  0.165 		 2.099 
 539 		 -5.238 		  0.165 		 2.099 
 540 		 -5.253 		  0.165 		 2.099 
 541 		 -5.175 		  0.165 		 2.099 
 542 		 -5.042 		  0.165 		 2.099 
 543 		 -5.038 		  0.165 		 2.099 
 544 		 -5.023 		  0.165 		 2.099 
 545 		 -5.021 		  0.165 		 2.099 
 546 		 -5.023 		  0.164 		 2.099 
 547 		 -5.012 		  0.164 		 2.099 
 548 		 -5.030 		  0.164 		 2.099 
 549 		 -5.105 		  0.164 		 2.099 
 550 		 -5.105 		  0.164 		 2.099 
 551 		 -5.091 		  0.164 		 2.099 
 552 		 -5.083 		  0.164 		 2.099 
 553 		 -5.040 		  0.164 		 2.099 
 554 		 -5.037 		  0.163 		 2.099 
 555 		 -5.029 		  0.163 		 2.099 
 556 		 -5.017 		  0.163 		 2.099 
 557 		 -5.006 		  0.163 		 2.099 
 558 		 -5.000 		  0.163 		 2.099 
 559 		 -4.994 		  0.162 		 2.099 
 560 		 -4.989 		  0.162 		 2.099 
 561 		 -5.024 		  0.162 		 2.099 
 562 		 -5.008 		  0.162 		 2.099 
 563 		 -5.010 		  0.162 		 2.099 
 564 		 -5.004 		  0.161 		 2.099 
 565 		 -4.978 		  0.161 		 2.099 
 566 		 -4.984 		  0.161 		 2.099 
 567 		 -4.991 		  0.161 		 2.099 
 568 		 -4.991 		  0.161 		 2.099 
 569 		 -4.991 		  0.161 		 2.099 
 570 		 -4.984 		  0.160 		 2.099 
 571 		 -4.982 		  0.160 		 2.099 
 572 		 -4.983 		  0.160 		 2.099 
 573 		 -4.959 		  0.160 		 2.099 
 574 		 -4.957 		  0.160 		 2.099 
 575 		 -4.946 		  0.160 		 2.099 
 576 		 -4.937 		  0.160 		 2.099 
 577 		 -5.093 		  0.160 		 2.099 
 578 		 -5.209 		  0.160 		 2.099 
 579 		 -5.215 		  0.159 		 2.099 
 580 		 -5.213 		  0.159 		 2.099 
 581 		 -5.216 		  0.159 		 2.099 
 582 		 -5.205 		  0.158 		 2.099 
 583 		 -5.251 		  0.158 		 2.099 
 584 		 -5.252 		  0.158 		 2.099 
 585 		 -5.248 		  0.158 		 2.099 
 586 		 -5.237 		  0.158 		 2.099 
 587 		 -5.236 		  0.157 		 2.099 
 588 		 -5.238 		  0.157 		 2.099 
 589 		 -5.231 		  0.157 		 2.099 
 590 		 -5.235 		  0.157 		 2.099 
 591 		 -5.819 		  0.157 		 2.099 
 592 		 -5.815 		  0.156 		 2.099 
 593 		 -5.810 		  0.156 		 2.099 
 594 		 -5.802 		  0.156 		 2.099 
 595 		 -5.806 		  0.156 		 2.099 
 596 		 -5.805 		  0.156 		 2.099 
 597 		 -5.809 		  0.156 		 2.099 
 598 		 -5.818 		  0.156 		 2.099 
 599 		 -5.831 		  0.156 		 2.099 
 600 		 -5.832 		  0.156 		 2.099 
 601 		 -5.812 		  0.156 		 2.099 
 602 		 -5.810 		  0.155 		 2.099 
 603 		 -5.797 		  0.155 		 2.099 
 604 		 -5.994 		  0.155 		 2.099 
 605 		 -5.987 		  0.155 		 2.099 
 606 		 -5.839 		  0.155 		 2.099 
 607 		 -5.836 		  0.155 		 2.099 
 608 		 -5.834 		  0.155 		 2.099 
 609 		 -5.838 		  0.154 		 2.099 
 610 		 -5.769 		  0.154 		 2.099 
 611 		 -5.763 		  0.154 		 2.099 
 612 		 -5.761 		  0.154 		 2.099 
 613 		 -5.764 		  0.154 		 2.099 
 614 		 -5.744 		  0.154 		 2.099 
 615 		 -5.745 		  0.154 		 2.099 
 616 		 -5.747 		  0.154 		 2.099 
 617 		 -5.739 		  0.154 		 2.099 
 618 		 -5.736 		  0.154 		 2.099 
 619 		 -5.727 		  0.154 		 2.099 
 620 		 -5.726 		  0.154 		 2.099 
 621 		 -5.621 		  0.153 		 2.099 
 622 		 -5.614 		  0.153 		 2.099 
 623 		 -5.618 		  0.153 		 2.099 
 624 		 -5.643 		  0.153 		 2.099 
 625 		 -5.644 		  0.153 		 2.099 
 626 		 -5.636 		  0.153 		 2.099 
 627 		 -5.634 		  0.153 		 2.099 
 628 		 -5.634 		  0.153 		 2.099 
 629 		 -5.628 		  0.153 		 2.099 
 630 		 -5.604 		  0.153 		 2.099 
 631 		 -5.597 		  0.153 		 2.099 
 632 		 -5.594 		  0.152 		 2.099 
 633 		 -5.588 		  0.152 		 2.099 
 634 		 -5.586 		  0.152 		 2.099 
 635 		 -5.595 		  0.152 		 2.099 
 636 		 -6.036 		  0.152 		 2.099 
 637 		 -6.041 		  0.152 		 2.099 
 638 		 -6.031 		  0.152 		 2.099 
 639 		 -6.031 		  0.152 		 2.099 
 640 		 -6.157 		  0.152 		 2.099 
 641 		 -6.134 		  0.152 		 2.099 
 642 		 -6.394 		  0.151 		 2.099 
 643 		 -6.333 		  0.151 		 2.099 
 644 		 -6.319 		  0.151 		 2.099 
 645 		 -6.267 		  0.151 		 2.099 
 646 		 -6.282 		  0.151 		 2.099 
 647 		 -6.283 		  0.151 		 2.099 
 648 		 -6.281 		  0.151 		 2.099 
 649 		 -6.279 		  0.151 		 2.099 
 650 		 -6.274 		  0.151 		 2.099 
 651 		 -6.281 		  0.151 		 2.099 
 652 		 -6.269 		  0.151 		 2.099 
 653 		 -6.275 		  0.151 		 2.099 
 654 		 -6.274 		  0.151 		 2.099 
 655 		 -6.283 		  0.150 		 2.099 
 656 		 -6.281 		  0.150 		 2.099 
 657 		 -6.281 		  0.150 		 2.099 
 658 		 -6.350 		  0.150 		 2.099 
 659 		 -6.347 		  0.150 		 2.099 
 660 		 -6.347 		  0.150 		 2.099 
 661 		 -6.502 		  0.150 		 2.099 
 662 		 -6.496 		  0.150 		 2.099 
 663 		 -6.493 		  0.149 		 2.099 
 664 		 -6.491 		  0.149 		 2.099 
 665 		 -6.503 		  0.149 		 2.099 
 666 		 -6.498 		  0.149 		 2.099 
 667 		 -6.489 		  0.149 		 2.099 
 668 		 -6.487 		  0.149 		 2.099 
 669 		 -6.490 		  0.149 		 2.099 
 670 		 -6.487 		  0.149 		 2.099 
 671 		 -6.486 		  0.148 		 2.099 
 672 		 -6.486 		  0.148 		 2.099 
 673 		 -6.551 		  0.148 		 2.099 
 674 		 -6.552 		  0.148 		 2.099 
 675 		 -6.550 		  0.148 		 2.099 
 676 		 -6.552 		  0.148 		 2.099 
 677 		 -6.550 		  0.147 		 2.099 
 678 		 -6.547 		  0.147 		 2.099 
 679 		 -6.545 		  0.147 		 2.099 
 680 		 -6.527 		  0.147 		 2.099 
 681 		 -6.525 		  0.147 		 2.099 
 682 		 -6.519 		  0.147 		 2.099 
 683 		 -6.510 		  0.146 		 2.099 
 684 		 -6.508 		  0.146 		 2.099 
 685 		 -6.503 		  0.146 		 2.099 
 686 		 -6.501 		  0.146 		 2.099 
 687 		 -6.495 		  0.146 		 2.099 
 688 		 -6.420 		  0.146 		 2.099 
 689 		 -6.413 		  0.146 		 2.099 
 690 		 -6.444 		  0.146 		 2.099 
 691 		 -6.439 		  0.146 		 2.099 
 692 		 -6.418 		  0.146 		 2.099 
 693 		 -6.418 		  0.146 		 2.099 
 694 		 -6.363 		  0.146 		 2.099 
 695 		 -6.387 		  0.146 		 2.099 
 696 		 -6.383 		  0.146 		 2.099 
 697 		 -6.378 		  0.146 		 2.099 
 698 		 -6.374 		  0.145 		 2.099 
 699 		 -6.372 		  0.145 		 2.099 
 700 		 -6.373 		  0.145 		 2.099 
 701 		 -6.365 		  0.145 		 2.099 
 702 		 -6.370 		  0.145 		 2.099 
 703 		 -6.367 		  0.145 		 2.099 
 704 		 -6.360 		  0.145 		 2.099 
 705 		 -6.348 		  0.145 		 2.099 
 706 		 -6.339 		  0.145 		 2.099 
 707 		 -6.339 		  0.144 		 2.099 
 708 		 -6.543 		  0.144 		 2.099 
 709 		 -6.598 		  0.144 		 2.099 
 710 		 -6.594 		  0.144 		 2.099 
 711 		 -6.581 		  0.144 		 2.099 
 712 		 -6.564 		  0.144 		 2.099 
 713 		 -6.565 		  0.144 		 2.099 
 714 		 -6.567 		  0.144 		 2.099 
 715 		 -6.630 		  0.144 		 2.099 
 716 		 -6.623 		  0.144 		 2.099 
 717 		 -6.331 		  0.144 		 2.099 
 718 		 -6.665 		  0.143 		 2.099 
 719 		 -6.662 		  0.143 		 2.099 
 720 		 -6.658 		  0.143 		 2.099 
 721 		 -6.658 		  0.143 		 2.099 
 722 		 -6.654 		  0.143 		 2.099 
 723 		 -6.645 		  0.143 		 2.099 
 724 		 -6.639 		  0.143 		 2.099 
 725 		 -6.635 		  0.143 		 2.099 
 726 		 -6.637 		  0.143 		 2.099 
 727 		 -6.650 		  0.143 		 2.099 
 728 		 -6.704 		  0.142 		 2.099 
 729 		 -6.698 		  0.142 		 2.099 
 730 		 -6.702 		  0.142 		 2.099 
 731 		 -6.693 		  0.142 		 2.099 
 732 		 -6.695 		  0.142 		 2.099 
 733 		 -6.693 		  0.142 		 2.099 
 734 		 -6.691 		  0.142 		 2.099 
 735 		 -6.676 		  0.142 		 2.099 
 736 		 -6.679 		  0.142 		 2.099 
 737 		 -6.674 		  0.142 		 2.099 
 738 		 -6.662 		  0.142 		 2.099 
 739 		 -6.657 		  0.142 		 2.099 
 740 		 -6.651 		  0.142 		 2.099 
 741 		 -6.819 		  0.142 		 2.099 
 742 		 -6.815 		  0.142 		 2.099 
 743 		 -6.816 		  0.141 		 2.099 
 744 		 -6.809 		  0.141 		 2.099 
 745 		 -6.779 		  0.141 		 2.099 
 746 		 -6.767 		  0.141 		 2.099 
 747 		 -6.766 		  0.141 		 2.099 
 748 		 -6.753 		  0.141 		 2.099 
 749 		 -6.743 		  0.141 		 2.099 
 750 		 -6.738 		  0.141 		 2.099 
 751 		 -6.730 		  0.141 		 2.099 
 752 		 -6.734 		  0.141 		 2.099 
 753 		 -6.735 		  0.140 		 2.099 
 754 		 -6.735 		  0.140 		 2.099 
 755 		 -6.732 		  0.140 		 2.099 
 756 		 -6.730 		  0.140 		 2.099 
 757 		 -6.669 		  0.140 		 2.099 
 758 		 -6.622 		  0.140 		 2.099 
 759 		 -6.622 		  0.140 		 2.099 
 760 		 -6.616 		  0.140 		 2.099 
 761 		 -6.617 		  0.140 		 2.099 
 762 		 -6.615 		  0.140 		 2.099 
 763 		 -6.608 		  0.140 		 2.099 
 764 		 -6.621 		  0.140 		 2.099 
 765 		 -6.618 		  0.140 		 2.099 
 766 		 -6.582 		  0.140 		 2.099 
 767 		 -6.328 		  0.140 		 2.099 
 768 		 -6.324 		  0.140 		 2.099 
 769 		 -6.327 		  0.140 		 2.099 
 770 		 -6.321 		  0.139 		 2.099 
 771 		 -6.320 		  0.139 		 2.099 
 772 		 -6.316 		  0.139 		 2.099 
 773 		 -6.314 		  0.139 		 2.099 
 774 		 -6.319 		  0.139 		 2.099 
 775 		 -6.313 		  0.139 		 2.099 
 776 		 -6.311 		  0.139 		 2.099 
 777 		 -6.330 		  0.139 		 2.099 
 778 		 -6.291 		  0.139 		 2.099 
 779 		 -6.287 		  0.139 		 2.099 
 780 		 -6.284 		  0.139 		 2.099 
 781 		 -6.281 		  0.138 		 2.099 
 782 		 -6.276 		  0.138 		 2.099 
 783 		 -6.556 		  0.138 		 2.099 
 784 		 -6.552 		  0.138 		 2.099 
 785 		 -6.520 		  0.138 		 2.099 
 786 		 -6.520 		  0.138 		 2.099 
 787 		 -6.520 		  0.138 		 2.099 
 788 		 -6.510 		  0.138 		 2.099 
 789 		 -6.508 		  0.138 		 2.099 
 790 		 -6.539 		  0.137 		 2.099 
 791 		 -6.533 		  0.137 		 2.099 
 792 		 -6.530 		  0.137 		 2.099 
 793 		 -6.528 		  0.137 		 2.099 
 794 		 -6.517 		  0.137 		 2.099 
 795 		 -6.381 		  0.137 		 2.099 
 796 		 -6.381 		  0.137 		 2.099 
 797 		 -6.377 		  0.136 		 2.099 
 798 		 -6.371 		  0.136 		 2.099 
 799 		 -6.381 		  0.136 		 2.099 
 800 		 -6.372 		  0.136 		 2.099 
 801 		 -6.377 		  0.136 		 2.099 
 802 		 -6.376 		  0.136 		 2.099 
 803 		 -6.376 		  0.136 		 2.099 
 804 		 -6.363 		  0.136 		 2.099 
 805 		 -6.341 		  0.136 		 2.099 
 806 		 -6.345 		  0.136 		 2.099 
 807 		 -6.411 		  0.136 		 2.099 
 808 		 -6.401 		  0.136 		 2.099 
 809 		 -6.393 		  0.135 		 2.099 
 810 		 -6.805 		  0.135 		 2.099 
 811 		 -6.797 		  0.135 		 2.099 
 812 		 -6.791 		  0.135 		 2.099 
 813 		 -6.794 		  0.135 		 2.099 
 814 		 -6.786 		  0.135 		 2.099 
 815 		 -6.770 		  0.135 		 2.099 
 816 		 -6.764 		  0.135 		 2.099 
 817 		 -6.756 		  0.135 		 2.099 
 818 		 -6.752 		  0.135 		 2.099 
 819 		 -6.749 		  0.135 		 2.099 
 820 		 -6.741 		  0.135 		 2.099 
 821 		 -6.743 		  0.135 		 2.099 
 822 		 -6.737 		  0.134 		 2.099 
 823 		 -6.735 		  0.134 		 2.099 
 824 		 -6.732 		  0.134 		 2.099 
 825 		 -6.825 		  0.134 		 2.099 
 826 		 -6.822 		  0.134 		 2.099 
 827 		 -6.823 		  0.134 		 2.099 
 828 		 -6.814 		  0.134 		 2.099 
 829 		 -6.810 		  0.134 		 2.099 
 830 		 -6.822 		  0.134 		 2.099 
 831 		 -6.822 		  0.134 		 2.099 
 832 		 -6.813 		  0.133 		 2.099 
 833 		 -6.797 		  0.133 		 2.099 
 834 		 -6.798 		  0.133 		 2.099 
 835 		 -6.784 		  0.133 		 2.099 
 836 		 -6.779 		  0.133 		 2.099 
 837 		 -6.832 		  0.133 		 2.099 
 838 		 -6.830 		  0.133 		 2.099 
 839 		 -6.829 		  0.133 		 2.099 
 840 		 -6.827 		  0.133 		 2.099 
 841 		 -6.819 		  0.133 		 2.099 
 842 		 -6.808 		  0.133 		 2.099 
 843 		 -6.807 		  0.133 		 2.099 
 844 		 -6.797 		  0.132 		 2.099 
 845 		 -6.790 		  0.132 		 2.099 
 846 		 -6.787 		  0.132 		 2.099 
 847 		 -6.607 		  0.132 		 2.099 
 848 		 -6.597 		  0.132 		 2.099 
 849 		 -6.601 		  0.132 		 2.099 
 850 		 -6.602 		  0.132 		 2.099 
 851 		 -6.610 		  0.132 		 2.099 
 852 		 -6.610 		  0.132 		 2.099 
 853 		 -6.585 		  0.132 		 2.099 
 854 		 -6.607 		  0.131 		 2.099 
 855 		 -6.607 		  0.131 		 2.099 
 856 		 -6.583 		  0.131 		 2.099 
 857 		 -6.579 		  0.131 		 2.099 
 858 		 -6.580 		  0.131 		 2.099 
 859 		 -6.576 		  0.131 		 2.099 
 860 		 -6.575 		  0.131 		 2.099 
 861 		 -6.574 		  0.131 		 2.099 
 862 		 -6.575 		  0.131 		 2.099 
 863 		 -6.572 		  0.130 		 2.099 
 864 		 -6.572 		  0.130 		 2.099 
 865 		 -6.623 		  0.130 		 2.099 
 866 		 -6.623 		  0.130 		 2.099 
 867 		 -6.600 		  0.130 		 2.099 
 868 		 -6.600 		  0.130 		 2.099 
 869 		 -6.600 		  0.130 		 2.099 
 870 		 -6.599 		  0.130 		 2.099 
 871 		 -6.590 		  0.130 		 2.099 
 872 		 -6.595 		  0.130 		 2.099 
 873 		 -6.588 		  0.129 		 2.099 
 874 		 -6.585 		  0.129 		 2.099 
 875 		 -6.592 		  0.129 		 2.099 
 876 		 -6.560 		  0.129 		 2.099 
 877 		 -6.549 		  0.129 		 2.099 
 878 		 -6.542 		  0.129 		 2.099 
 879 		 -6.535 		  0.129 		 2.099 
 880 		 -6.505 		  0.129 		 2.099 
 881 		 -6.507 		  0.129 		 2.099 
 882 		 -6.497 		  0.129 		 2.099 
 883 		 -6.497 		  0.129 		 2.099 
 884 		 -6.499 		  0.129 		 2.099 
 885 		 -6.459 		  0.129 		 2.099 
 886 		 -6.456 		  0.129 		 2.099 
 887 		 -6.436 		  0.129 		 2.099 
 888 		 -6.436 		  0.129 		 2.099 
 889 		 -6.431 		  0.129 		 2.099 
 890 		 -6.431 		  0.128 		 2.099 
 891 		 -6.434 		  0.128 		 2.099 
 892 		 -6.434 		  0.128 		 2.099 
 893 		 -6.430 		  0.128 		 2.099 
 894 		 -6.423 		  0.128 		 2.099 
 895 		 -6.421 		  0.128 		 2.099 
 896 		 -6.422 		  0.127 		 2.099 
 897 		 -6.423 		  0.127 		 2.099 
 898 		 -6.416 		  0.127 		 2.099 
 899 		 -6.367 		  0.127 		 2.099 
 900 		 -6.364 		  0.127 		 2.099 
 901 		 -6.353 		  0.127 		 2.099 
 902 		 -6.350 		  0.127 		 2.099 
 903 		 -6.345 		  0.127 		 2.099 
 904 		 -6.345 		  0.126 		 2.099 
 905 		 -6.342 		  0.126 		 2.099 
 906 		 -6.344 		  0.126 		 2.099 
 907 		 -6.335 		  0.126 		 2.099 
 908 		 -6.333 		  0.126 		 2.099 
 909 		 -6.335 		  0.126 		 2.099 
 910 		 -6.325 		  0.126 		 2.099 
 911 		 -6.280 		  0.126 		 2.099 
 912 		 -6.323 		  0.126 		 2.099 
 913 		 -6.318 		  0.126 		 2.099 
 914 		 -6.318 		  0.126 		 2.099 
 915 		 -6.345 		  0.126 		 2.099 
 916 		 -6.334 		  0.125 		 2.099 
 917 		 -6.326 		  0.125 		 2.099 
 918 		 -6.270 		  0.125 		 2.099 
 919 		 -6.262 		  0.125 		 2.099 
 920 		 -6.259 		  0.125 		 2.099 
 921 		 -6.257 		  0.125 		 2.099 
 922 		 -6.249 		  0.125 		 2.099 
 923 		 -6.249 		  0.125 		 2.099 
 924 		 -6.267 		  0.125 		 2.099 
 925 		 -6.272 		  0.125 		 2.099 
 926 		 -6.269 		  0.125 		 2.099 
 927 		 -6.265 		  0.124 		 2.099 
 928 		 -6.264 		  0.124 		 2.099 
 929 		 -6.267 		  0.124 		 2.099 
 930 		 -6.256 		  0.124 		 2.099 
 931 		 -6.255 		  0.124 		 2.099 
 932 		 -6.251 		  0.124 		 2.099 
 933 		 -6.253 		  0.124 		 2.099 
 934 		 -6.252 		  0.124 		 2.099 
 935 		 -6.245 		  0.124 		 2.099 
 936 		 -6.247 		  0.124 		 2.099 
 937 		 -6.240 		  0.124 		 2.099 
 938 		 -6.240 		  0.124 		 2.099 
 939 		 -6.232 		  0.124 		 2.099 
 940 		 -6.240 		  0.124 		 2.099 
 941 		 -6.242 		  0.124 		 2.099 
 942 		 -6.232 		  0.123 		 2.099 
 943 		 -6.221 		  0.123 		 2.099 
 944 		 -6.220 		  0.123 		 2.099 
 945 		 -6.219 		  0.123 		 2.099 
 946 		 -6.218 		  0.123 		 2.099 
 947 		 -6.216 		  0.123 		 2.099 
 948 		 -6.187 		  0.123 		 2.099 
 949 		 -6.188 		  0.123 		 2.099 
 950 		 -6.184 		  0.123 		 2.099 
 951 		 -6.182 		  0.123 		 2.099 
 952 		 -6.180 		  0.123 		 2.099 
 953 		 -6.180 		  0.122 		 2.099 
 954 		 -6.144 		  0.122 		 2.099 
 955 		 -6.143 		  0.122 		 2.099 
 956 		 -6.049 		  0.122 		 2.099 
 957 		 -6.044 		  0.122 		 2.099 
 958 		 -6.035 		  0.122 		 2.099 
 959 		 -6.028 		  0.122 		 2.099 
 960 		 -6.023 		  0.122 		 2.099 
 961 		 -6.006 		  0.122 		 2.099 
 962 		 -6.004 		  0.122 		 2.099 
 963 		 -6.077 		  0.122 		 2.099 
 964 		 -6.077 		  0.121 		 2.099 
 965 		 -6.046 		  0.121 		 2.099 
 966 		 -6.043 		  0.121 		 2.099 
 967 		 -6.043 		  0.121 		 2.099 
 968 		 -6.042 		  0.121 		 2.099 
 969 		 -6.044 		  0.121 		 2.099 
 970 		 -6.044 		  0.121 		 2.099 
 971 		 -6.019 		  0.121 		 2.099 
 972 		 -6.022 		  0.121 		 2.099 
 973 		 -6.000 		  0.121 		 2.099 
 974 		 -5.995 		  0.120 		 2.099 
 975 		 -5.987 		  0.120 		 2.099 
 976 		 -6.045 		  0.120 		 2.099 
 977 		 -6.042 		  0.120 		 2.099 
 978 		 -6.036 		  0.120 		 2.099 
 979 		 -6.032 		  0.120 		 2.099 
 980 		 -6.023 		  0.120 		 2.099 
 981 		 -6.027 		  0.120 		 2.099 
 982 		 -6.027 		  0.120 		 2.099 
 983 		 -6.021 		  0.120 		 2.099 
 984 		 -6.021 		  0.119 		 2.099 
 985 		 -6.013 		  0.119 		 2.099 
 986 		 -6.004 		  0.119 		 2.099 
 987 		 -6.000 		  0.119 		 2.099 
 988 		 -6.020 		  0.118 		 2.099 
 989 		 -6.022 		  0.118 		 2.099 
 990 		 -6.019 		  0.118 		 2.099 
 991 		 -6.010 		  0.118 		 2.099 
 992 		 -6.005 		  0.118 		 2.099 
 993 		 -5.991 		  0.118 		 2.099 
 994 		 -5.993 		  0.118 		 2.099 
 995 		 -5.990 		  0.118 		 2.099 
 996 		 -5.985 		  0.118 		 2.099 
 997 		 -5.985 		  0.118 		 2.099 
 998 		 -5.983 		  0.118 		 2.099 
 999 		 -5.976 		  0.118 		 2.099 
 1000 		 -5.973 		  0.118 		 2.099 
 1001 		 -5.974 		  0.118 		 2.099 
 1002 		 -5.954 		  0.117 		 2.099 
 1003 		 -5.958 		  0.117 		 2.099 
 1004 		 -5.954 		  0.117 		 2.099 
 1005 		 -5.953 		  0.117 		 2.099 
 1006 		 -5.955 		  0.117 		 2.099 
 1007 		 -5.954 		  0.117 		 2.099 
 1008 		 -6.043 		  0.117 		 2.099 
 1009 		 -6.068 		  0.117 		 2.099 
 1010 		 -6.060 		  0.117 		 2.099 
 1011 		 -6.055 		  0.117 		 2.099 
 1012 		 -6.047 		  0.117 		 2.099 
 1013 		 -6.046 		  0.117 		 2.099 
 1014 		 -6.046 		  0.117 		 2.099 
 1015 		 -6.031 		  0.117 		 2.099 
 1016 		 -6.020 		  0.117 		 2.099 
 1017 		 -6.033 		  0.116 		 2.099 
 1018 		 -6.034 		  0.116 		 2.099 
 1019 		 -6.020 		  0.116 		 2.099 
 1020 		 -6.014 		  0.116 		 2.099 
 1021 		 -6.010 		  0.116 		 2.099 
 1022 		 -6.012 		  0.116 		 2.099 
 1023 		 -6.022 		  0.116 		 2.099 
 1024 		 -6.021 		  0.115 		 2.099 
 1025 		 -6.032 		  0.115 		 2.099 
 1026 		 -6.031 		  0.115 		 2.099 
 1027 		 -6.046 		  0.115 		 2.099 
 1028 		 -6.065 		  0.115 		 2.099 
 1029 		 -6.087 		  0.115 		 2.099 
 1030 		 -6.089 		  0.115 		 2.099 
 1031 		 -6.118 		  0.115 		 2.099 
 1032 		 -6.115 		  0.115 		 2.099 
 1033 		 -6.098 		  0.115 		 2.099 
 1034 		 -6.096 		  0.115 		 2.099 
 1035 		 -6.095 		  0.115 		 2.099 
 1036 		 -6.095 		  0.115 		 2.099 
 1037 		 -6.097 		  0.115 		 2.099 
 1038 		 -6.092 		  0.115 		 2.099 
 1039 		 -6.092 		  0.114 		 2.099 
 1040 		 -6.097 		  0.114 		 2.099 
 1041 		 -6.093 		  0.114 		 2.099 
 1042 		 -6.093 		  0.114 		 2.099 
 1043 		 -6.092 		  0.114 		 2.099 
 1044 		 -6.082 		  0.114 		 2.099 
 1045 		 -6.077 		  0.114 		 2.099 
 1046 		 -6.079 		  0.114 		 2.099 
 1047 		 -6.063 		  0.114 		 2.099 
 1048 		 -6.045 		  0.114 		 2.099 
 1049 		 -6.046 		  0.114 		 2.099 
 1050 		 -6.048 		  0.114 		 2.099 
 1051 		 -5.890 		  0.114 		 2.099 
 1052 		 -5.856 		  0.114 		 2.099 
 1053 		 -5.854 		  0.114 		 2.099 
 1054 		 -5.868 		  0.114 		 2.099 
 1055 		 -5.865 		  0.114 		 2.099 
 1056 		 -5.863 		  0.113 		 2.099 
 1057 		 -5.857 		  0.113 		 2.099 
 1058 		 -5.868 		  0.113 		 2.099 
 1059 		 -5.863 		  0.113 		 2.099 
 1060 		 -5.864 		  0.113 		 2.099 
 1061 		 -5.861 		  0.113 		 2.099 
 1062 		 -5.858 		  0.113 		 2.099 
 1063 		 -5.888 		  0.113 		 2.099 
 1064 		 -5.878 		  0.113 		 2.099 
 1065 		 -5.867 		  0.113 		 2.099 
 1066 		 -5.858 		  0.113 		 2.099 
 1067 		 -5.845 		  0.113 		 2.099 
 1068 		 -5.845 		  0.113 		 2.099 
 1069 		 -5.838 		  0.112 		 2.099 
 1070 		 -5.837 		  0.112 		 2.099 
 1071 		 -5.835 		  0.112 		 2.099 
 1072 		 -5.830 		  0.112 		 2.099 
 1073 		 -5.824 		  0.112 		 2.099 
 1074 		 -5.820 		  0.112 		 2.099 
 1075 		 -5.817 		  0.112 		 2.099 
 1076 		 -5.815 		  0.112 		 2.099 
 1077 		 -5.812 		  0.112 		 2.099 
 1078 		 -5.824 		  0.111 		 2.099 
 1079 		 -5.805 		  0.111 		 2.099 
 1080 		 -5.808 		  0.111 		 2.099 
 1081 		 -5.796 		  0.111 		 2.099 
 1082 		 -5.789 		  0.111 		 2.099 
 1083 		 -5.776 		  0.111 		 2.099 
 1084 		 -5.775 		  0.111 		 2.099 
 1085 		 -5.765 		  0.111 		 2.099 
 1086 		 -5.831 		  0.111 		 2.099 
 1087 		 -5.877 		  0.111 		 2.099 
 1088 		 -5.871 		  0.111 		 2.099 
 1089 		 -5.869 		  0.111 		 2.099 
 1090 		 -5.861 		  0.111 		 2.099 
 1091 		 -5.855 		  0.111 		 2.099 
 1092 		 -5.857 		  0.111 		 2.099 
 1093 		 -5.856 		  0.111 		 2.099 
 1094 		 -5.856 		  0.110 		 2.099 
 1095 		 -5.856 		  0.110 		 2.099 
 1096 		 -5.851 		  0.110 		 2.099 
 1097 		 -5.846 		  0.110 		 2.099 
 1098 		 -5.836 		  0.110 		 2.099 
 1099 		 -5.835 		  0.110 		 2.099 
 1100 		 -5.831 		  0.110 		 2.099 
 1101 		 -5.826 		  0.110 		 2.099 
 1102 		 -5.849 		  0.110 		 2.099 
 1103 		 -5.849 		  0.110 		 2.099 
 1104 		 -5.850 		  0.110 		 2.099 
 1105 		 -5.858 		  0.109 		 2.099 
 1106 		 -5.858 		  0.109 		 2.099 
 1107 		 -5.851 		  0.109 		 2.099 
 1108 		 -5.850 		  0.109 		 2.099 
 1109 		 -5.850 		  0.109 		 2.099 
 1110 		 -5.844 		  0.109 		 2.099 
 1111 		 -5.832 		  0.109 		 2.099 
 1112 		 -5.825 		  0.109 		 2.099 
 1113 		 -5.823 		  0.109 		 2.099 
 1114 		 -5.820 		  0.109 		 2.099 
 1115 		 -5.812 		  0.109 		 2.099 
 1116 		 -5.815 		  0.109 		 2.099 
 1117 		 -5.815 		  0.109 		 2.099 
 1118 		 -5.811 		  0.109 		 2.099 
 1119 		 -5.792 		  0.109 		 2.099 
 1120 		 -5.787 		  0.109 		 2.099 
 1121 		 -5.770 		  0.109 		 2.099 
 1122 		 -5.766 		  0.108 		 2.099 
 1123 		 -5.801 		  0.108 		 2.099 
 1124 		 -5.801 		  0.108 		 2.099 
 1125 		 -5.796 		  0.108 		 2.099 
 1126 		 -5.797 		  0.108 		 2.099 
 1127 		 -5.791 		  0.108 		 2.099 
 1128 		 -5.790 		  0.108 		 2.099 
 1129 		 -5.791 		  0.108 		 2.099 
 1130 		 -5.789 		  0.108 		 2.099 
 1131 		 -5.787 		  0.108 		 2.099 
 1132 		 -5.783 		  0.107 		 2.099 
 1133 		 -5.785 		  0.107 		 2.099 
 1134 		 -5.781 		  0.107 		 2.099 
 1135 		 -5.781 		  0.107 		 2.099 
 1136 		 -5.778 		  0.107 		 2.099 
 1137 		 -5.787 		  0.107 		 2.099 
 1138 		 -5.780 		  0.107 		 2.099 
 1139 		 -5.774 		  0.107 		 2.099 
 1140 		 -5.767 		  0.107 		 2.099 
 1141 		 -5.764 		  0.107 		 2.099 
 1142 		 -5.764 		  0.107 		 2.099 
 1143 		 -5.760 		  0.107 		 2.099 
 1144 		 -5.761 		  0.107 		 2.099 
 1145 		 -5.740 		  0.107 		 2.099 
 1146 		 -5.737 		  0.107 		 2.099 
 1147 		 -5.737 		  0.107 		 2.099 
 1148 		 -5.728 		  0.106 		 2.099 
 1149 		 -5.724 		  0.106 		 2.099 
 1150 		 -5.718 		  0.106 		 2.099 
 1151 		 -5.715 		  0.106 		 2.099 
 1152 		 -5.707 		  0.106 		 2.099 
 1153 		 -5.699 		  0.106 		 2.099 
 1154 		 -5.694 		  0.106 		 2.099 
 1155 		 -5.686 		  0.105 		 2.099 
 1156 		 -5.678 		  0.105 		 2.099 
 1157 		 -5.692 		  0.105 		 2.099 
 1158 		 -5.686 		  0.105 		 2.099 
 1159 		 -5.686 		  0.105 		 2.099 
 1160 		 -5.674 		  0.105 		 2.099 
 1161 		 -5.670 		  0.105 		 2.099 
 1162 		 -5.656 		  0.104 		 2.099 
 1163 		 -5.645 		  0.104 		 2.099 
 1164 		 -5.642 		  0.104 		 2.099 
 1165 		 -5.634 		  0.104 		 2.099 
 1166 		 -5.632 		  0.104 		 2.099 
 1167 		 -5.631 		  0.104 		 2.099 
 1168 		 -5.624 		  0.104 		 2.099 
 1169 		 -5.622 		  0.104 		 2.099 
 1170 		 -5.622 		  0.104 		 2.099 
 1171 		 -5.620 		  0.104 		 2.099 
 1172 		 -5.614 		  0.104 		 2.099 
 1173 		 -5.610 		  0.103 		 2.099 
 1174 		 -5.625 		  0.103 		 2.099 
 1175 		 -5.614 		  0.103 		 2.099 
 1176 		 -5.603 		  0.103 		 2.099 
 1177 		 -5.603 		  0.103 		 2.099 
 1178 		 -5.606 		  0.103 		 2.099 
 1179 		 -5.630 		  0.103 		 2.099 
 1180 		 -5.619 		  0.103 		 2.099 
 1181 		 -5.621 		  0.103 		 2.099 
 1182 		 -5.618 		  0.103 		 2.099 
 1183 		 -5.622 		  0.103 		 2.099 
 1184 		 -5.685 		  0.102 		 2.099 
 1185 		 -5.685 		  0.102 		 2.099 
 1186 		 -5.675 		  0.102 		 2.099 
 1187 		 -5.675 		  0.102 		 2.099 
 1188 		 -5.674 		  0.102 		 2.099 
 1189 		 -5.686 		  0.102 		 2.099 
 1190 		 -5.688 		  0.102 		 2.099 
 1191 		 -5.685 		  0.102 		 2.099 
 1192 		 -5.686 		  0.102 		 2.099 
 1193 		 -5.679 		  0.102 		 2.099 
 1194 		 -5.695 		  0.102 		 2.099 
 1195 		 -5.694 		  0.102 		 2.099 
 1196 		 -5.688 		  0.101 		 2.099 
 1197 		 -5.688 		  0.101 		 2.099 
 1198 		 -5.682 		  0.101 		 2.099 
 1199 		 -5.680 		  0.101 		 2.099 
 1200 		 -5.679 		  0.101 		 2.099 
 1201 		 -5.673 		  0.101 		 2.099 
 1202 		 -5.676 		  0.101 		 2.099 
 1203 		 -5.683 		  0.101 		 2.099 
 1204 		 -5.680 		  0.101 		 2.099 
 1205 		 -5.668 		  0.101 		 2.099 
 1206 		 -5.666 		  0.101 		 2.099 
 1207 		 -5.663 		  0.101 		 2.099 
 1208 		 -5.450 		  0.101 		 2.099 
 1209 		 -5.442 		  0.101 		 2.099 
 1210 		 -5.439 		  0.100 		 2.099 
 1211 		 -5.431 		  0.100 		 2.099 
 1212 		 -5.428 		  0.100 		 2.099 
 1213 		 -5.422 		  0.100 		 2.099 
 1214 		 -5.425 		  0.100 		 2.099 
 1215 		 -5.426 		  0.100 		 2.099 
 1216 		 -5.429 		  0.100 		 2.099 
 1217 		 -5.425 		  0.100 		 2.099 
 1218 		 -5.427 		  0.100 		 2.099 
 1219 		 -5.425 		  0.100 		 2.099 
 1220 		 -5.406 		  0.100 		 2.099 
 1221 		 -5.408 		  0.100 		 2.099 
 1222 		 -5.409 		  0.100 		 2.099 
 1223 		 -5.415 		  0.100 		 2.099 
 1224 		 -5.416 		  0.099 		 2.099 
 1225 		 -5.416 		  0.099 		 2.099 
 1226 		 -5.364 		  0.099 		 2.099 
 1227 		 -5.365 		  0.099 		 2.099 
 1228 		 -5.361 		  0.099 		 2.099 
 1229 		 -5.415 		  0.099 		 2.099 
 1230 		 -5.410 		  0.099 		 2.099 
 1231 		 -5.410 		  0.099 		 2.099 
 1232 		 -5.410 		  0.099 		 2.099 
 1233 		 -5.400 		  0.099 		 2.099 
 1234 		 -5.401 		  0.099 		 2.099 
 1235 		 -5.403 		  0.098 		 2.099 
 1236 		 -5.398 		  0.098 		 2.099 
 1237 		 -5.395 		  0.098 		 2.099 
 1238 		 -5.384 		  0.098 		 2.099 
 1239 		 -5.392 		  0.098 		 2.099 
 1240 		 -5.367 		  0.098 		 2.099 
 1241 		 -5.358 		  0.098 		 2.099 
 1242 		 -5.359 		  0.098 		 2.099 
 1243 		 -5.355 		  0.098 		 2.099 
 1244 		 -5.352 		  0.098 		 2.099 
 1245 		 -5.334 		  0.098 		 2.099 
 1246 		 -5.341 		  0.098 		 2.099 
 1247 		 -5.344 		  0.098 		 2.099 
 1248 		 -5.343 		  0.098 		 2.099 
 1249 		 -5.341 		  0.098 		 2.099 
 1250 		 -5.347 		  0.098 		 2.099 
 1251 		 -5.385 		  0.097 		 2.099 
 1252 		 -5.351 		  0.097 		 2.099 
 1253 		 -5.347 		  0.097 		 2.099 
 1254 		 -5.348 		  0.097 		 2.099 
 1255 		 -5.337 		  0.097 		 2.099 
 1256 		 -5.338 		  0.097 		 2.099 
 1257 		 -5.336 		  0.097 		 2.099 
 1258 		 -5.339 		  0.097 		 2.099 
 1259 		 -5.337 		  0.097 		 2.099 
 1260 		 -5.339 		  0.096 		 2.099 
 1261 		 -5.339 		  0.096 		 2.099 
 1262 		 -5.340 		  0.096 		 2.099 
 1263 		 -5.346 		  0.096 		 2.099 
 1264 		 -5.341 		  0.096 		 2.099 
 1265 		 -5.335 		  0.096 		 2.099 
 1266 		 -5.331 		  0.095 		 2.099 
 1267 		 -5.329 		  0.095 		 2.099 
 1268 		 -5.332 		  0.095 		 2.099 
 1269 		 -5.334 		  0.095 		 2.099 
 1270 		 -5.334 		  0.095 		 2.099 
 1271 		 -5.340 		  0.095 		 2.099 
 1272 		 -5.337 		  0.095 		 2.099 
 1273 		 -5.328 		  0.095 		 2.099 
 1274 		 -5.324 		  0.095 		 2.099 
 1275 		 -5.313 		  0.095 		 2.099 
 1276 		 -5.304 		  0.095 		 2.099 
 1277 		 -5.302 		  0.095 		 2.099 
 1278 		 -5.305 		  0.095 		 2.099 
 1279 		 -5.304 		  0.095 		 2.099 
 1280 		 -5.302 		  0.094 		 2.099 
 1281 		 -5.300 		  0.094 		 2.099 
 1282 		 -5.302 		  0.094 		 2.099 
 1283 		 -5.305 		  0.094 		 2.099 
 1284 		 -5.303 		  0.094 		 2.099 
 1285 		 -5.298 		  0.094 		 2.099 
 1286 		 -5.291 		  0.094 		 2.099 
 1287 		 -5.290 		  0.094 		 2.099 
 1288 		 -5.286 		  0.094 		 2.099 
 1289 		 -5.281 		  0.094 		 2.099 
 1290 		 -5.260 		  0.094 		 2.099 
 1291 		 -5.256 		  0.094 		 2.099 
 1292 		 -5.257 		  0.093 		 2.099 
 1293 		 -5.255 		  0.093 		 2.099 
 1294 		 -5.253 		  0.093 		 2.099 
 1295 		 -5.247 		  0.093 		 2.099 
 1296 		 -5.239 		  0.093 		 2.099 
 1297 		 -5.231 		  0.093 		 2.099 
 1298 		 -5.225 		  0.093 		 2.099 
 1299 		 -5.225 		  0.093 		 2.099 
 1300 		 -5.224 		  0.093 		 2.099 
 1301 		 -5.224 		  0.093 		 2.099 
 1302 		 -5.209 		  0.092 		 2.099 
 1303 		 -5.209 		  0.092 		 2.099 
 1304 		 -5.209 		  0.092 		 2.099 
 1305 		 -5.204 		  0.092 		 2.099 
 1306 		 -5.206 		  0.092 		 2.099 
 1307 		 -5.124 		  0.092 		 2.099 
 1308 		 -5.119 		  0.092 		 2.099 
 1309 		 -5.122 		  0.092 		 2.099 
 1310 		 -5.115 		  0.092 		 2.099 
 1311 		 -5.114 		  0.092 		 2.099 
 1312 		 -5.120 		  0.092 		 2.099 
 1313 		 -5.123 		  0.092 		 2.099 
 1314 		 -5.116 		  0.091 		 2.099 
 1315 		 -5.113 		  0.091 		 2.099 
 1316 		 -5.124 		  0.091 		 2.099 
 1317 		 -5.108 		  0.091 		 2.099 
 1318 		 -5.102 		  0.091 		 2.099 
 1319 		 -5.093 		  0.090 		 2.099 
 1320 		 -5.093 		  0.090 		 2.099 
 1321 		 -5.106 		  0.090 		 2.099 
 1322 		 -5.090 		  0.090 		 2.099 
 1323 		 -5.092 		  0.090 		 2.099 
 1324 		 -5.088 		  0.090 		 2.099 
 1325 		 -5.093 		  0.090 		 2.099 
 1326 		 -5.088 		  0.090 		 2.099 
 1327 		 -5.091 		  0.090 		 2.099 
 1328 		 -5.090 		  0.090 		 2.099 
 1329 		 -5.083 		  0.090 		 2.099 
 1330 		 -5.080 		  0.090 		 2.099 
 1331 		 -5.068 		  0.090 		 2.099 
 1332 		 -5.071 		  0.090 		 2.099 
 1333 		 -5.077 		  0.090 		 2.099 
 1334 		 -5.073 		  0.090 		 2.099 
 1335 		 -5.070 		  0.089 		 2.099 
 1336 		 -5.060 		  0.089 		 2.099 
 1337 		 -5.045 		  0.089 		 2.099 
 1338 		 -5.042 		  0.089 		 2.099 
 1339 		 -5.034 		  0.089 		 2.099 
 1340 		 -5.039 		  0.089 		 2.099 
 1341 		 -5.036 		  0.089 		 2.099 
 1342 		 -5.034 		  0.089 		 2.099 
 1343 		 -5.041 		  0.089 		 2.099 
 1344 		 -5.033 		  0.089 		 2.099 
 1345 		 -5.028 		  0.089 		 2.099 
 1346 		 -5.025 		  0.088 		 2.099 
 1347 		 -5.029 		  0.088 		 2.099 
 1348 		 -5.022 		  0.088 		 2.099 
 1349 		 -5.031 		  0.088 		 2.099 
 1350 		 -5.030 		  0.088 		 2.099 
 1351 		 -5.031 		  0.088 		 2.099 
 1352 		 -5.030 		  0.088 		 2.099 
 1353 		 -5.022 		  0.088 		 2.099 
 1354 		 -5.014 		  0.088 		 2.099 
 1355 		 -5.011 		  0.088 		 2.099 
 1356 		 -5.016 		  0.088 		 2.099 
 1357 		 -5.017 		  0.088 		 2.099 
 1358 		 -5.009 		  0.088 		 2.099 
 1359 		 -5.005 		  0.088 		 2.099 
 1360 		 -4.999 		  0.087 		 2.099 
 1361 		 -5.006 		  0.087 		 2.099 
 1362 		 -5.005 		  0.087 		 2.099 
 1363 		 -5.003 		  0.087 		 2.099 
 1364 		 -5.006 		  0.087 		 2.099 
 1365 		 -5.084 		  0.087 		 2.099 
 1366 		 -5.080 		  0.087 		 2.099 
 1367 		 -5.080 		  0.086 		 2.099 
 1368 		 -5.081 		  0.086 		 2.099 
 1369 		 -5.068 		  0.086 		 2.099 
 1370 		 -5.057 		  0.086 		 2.099 
 1371 		 -5.054 		  0.086 		 2.099 
 1372 		 -5.057 		  0.086 		 2.099 
 1373 		 -5.055 		  0.086 		 2.099 
 1374 		 -5.054 		  0.086 		 2.099 
 1375 		 -5.054 		  0.086 		 2.099 
 1376 		 -5.046 		  0.086 		 2.099 
 1377 		 -5.048 		  0.086 		 2.099 
 1378 		 -5.060 		  0.086 		 2.099 
 1379 		 -5.066 		  0.085 		 2.099 
 1380 		 -5.060 		  0.085 		 2.099 
 1381 		 -5.054 		  0.085 		 2.099 
 1382 		 -5.052 		  0.085 		 2.099 
 1383 		 -5.058 		  0.085 		 2.099 
 1384 		 -5.054 		  0.085 		 2.099 
 1385 		 -5.049 		  0.085 		 2.099 
 1386 		 -5.047 		  0.085 		 2.099 
 1387 		 -5.053 		  0.085 		 2.099 
 1388 		 -5.048 		  0.084 		 2.099 
 1389 		 -5.043 		  0.084 		 2.099 
 1390 		 -5.042 		  0.084 		 2.099 
 1391 		 -5.041 		  0.084 		 2.099 
 1392 		 -5.025 		  0.084 		 2.099 
 1393 		 -5.029 		  0.084 		 2.099 
 1394 		 -5.038 		  0.083 		 2.099 
 1395 		 -5.034 		  0.083 		 2.099 
 1396 		 -5.035 		  0.083 		 2.099 
 1397 		 -5.033 		  0.083 		 2.099 
 1398 		 -5.077 		  0.083 		 2.099 
 1399 		 -5.077 		  0.083 		 2.099 
 1400 		 -5.079 		  0.083 		 2.099 
 1401 		 -5.077 		  0.083 		 2.099 
 1402 		 -5.068 		  0.083 		 2.099 
 1403 		 -5.061 		  0.083 		 2.099 
 1404 		 -5.058 		  0.083 		 2.099 
 1405 		 -5.037 		  0.083 		 2.099 
 1406 		 -5.034 		  0.082 		 2.099 
 1407 		 -5.033 		  0.082 		 2.099 
 1408 		 -5.029 		  0.082 		 2.099 
 1409 		 -5.031 		  0.082 		 2.099 
 1410 		 -5.021 		  0.082 		 2.099 
 1411 		 -5.005 		  0.082 		 2.099 
 1412 		 -5.003 		  0.081 		 2.099 
 1413 		 -4.995 		  0.081 		 2.099 
 1414 		 -4.996 		  0.081 		 2.099 
 1415 		 -4.990 		  0.081 		 2.099 
 1416 		 -4.987 		  0.081 		 2.099 
 1417 		 -4.986 		  0.081 		 2.099 
 1418 		 -4.988 		  0.081 		 2.099 
 1419 		 -4.982 		  0.081 		 2.099 
 1420 		 -4.989 		  0.081 		 2.099 
 1421 		 -4.999 		  0.081 		 2.099 
 1422 		 -4.994 		  0.081 		 2.099 
 1423 		 -4.992 		  0.081 		 2.099 
 1424 		 -4.990 		  0.081 		 2.099 
 1425 		 -4.985 		  0.081 		 2.099 
 1426 		 -4.977 		  0.081 		 2.099 
 1427 		 -4.969 		  0.081 		 2.099 
 1428 		 -4.973 		  0.081 		 2.099 
 1429 		 -4.974 		  0.080 		 2.099 
 1430 		 -4.972 		  0.080 		 2.099 
 1431 		 -4.966 		  0.080 		 2.099 
 1432 		 -4.958 		  0.080 		 2.099 
 1433 		 -4.959 		  0.080 		 2.099 
 1434 		 -4.950 		  0.080 		 2.099 
 1435 		 -4.951 		  0.080 		 2.099 
 1436 		 -4.952 		  0.080 		 2.099 
 1437 		 -4.951 		  0.080 		 2.099 
 1438 		 -4.951 		  0.080 		 2.099 
 1439 		 -4.955 		  0.080 		 2.099 
 1440 		 -4.952 		  0.080 		 2.099 
 1441 		 -4.949 		  0.080 		 2.099 
 1442 		 -4.946 		  0.079 		 2.099 
 1443 		 -4.943 		  0.079 		 2.099 
 1444 		 -4.957 		  0.079 		 2.099 
 1445 		 -4.954 		  0.079 		 2.099 
 1446 		 -4.955 		  0.079 		 2.099 
 1447 		 -4.956 		  0.079 		 2.099 
 1448 		 -4.950 		  0.079 		 2.099 
 1449 		 -4.938 		  0.079 		 2.099 
 1450 		 -4.942 		  0.078 		 2.099 
 1451 		 -4.931 		  0.078 		 2.099 
 1452 		 -4.923 		  0.078 		 2.099 
 1453 		 -4.921 		  0.078 		 2.099 
 1454 		 -4.915 		  0.078 		 2.099 
 1455 		 -4.913 		  0.078 		 2.099 
 1456 		 -4.913 		  0.078 		 2.099 
 1457 		 -4.913 		  0.078 		 2.099 
 1458 		 -4.912 		  0.078 		 2.099 
 1459 		 -4.913 		  0.077 		 2.099 
 1460 		 -4.905 		  0.077 		 2.099 
 1461 		 -4.898 		  0.077 		 2.099 
 1462 		 -4.898 		  0.077 		 2.099 
 1463 		 -4.902 		  0.077 		 2.099 
 1464 		 -4.903 		  0.077 		 2.099 
 1465 		 -4.903 		  0.076 		 2.099 
 1466 		 -4.901 		  0.076 		 2.099 
 1467 		 -4.905 		  0.076 		 2.099 
 1468 		 -4.907 		  0.076 		 2.099 
 1469 		 -4.898 		  0.076 		 2.099 
 1470 		 -4.897 		  0.076 		 2.099 
 1471 		 -4.895 		  0.076 		 2.099 
 1472 		 -4.898 		  0.076 		 2.099 
 1473 		 -4.898 		  0.076 		 2.099 
 1474 		 -4.900 		  0.076 		 2.099 
 1475 		 -4.896 		  0.076 		 2.099 
 1476 		 -4.888 		  0.076 		 2.099 
 1477 		 -4.939 		  0.075 		 2.099 
 1478 		 -4.921 		  0.075 		 2.099 
 1479 		 -4.919 		  0.075 		 2.099 
 1480 		 -4.916 		  0.075 		 2.099 
 1481 		 -4.912 		  0.075 		 2.099 
 1482 		 -4.917 		  0.075 		 2.099 
 1483 		 -4.917 		  0.075 		 2.099 
 1484 		 -4.914 		  0.075 		 2.099 
 1485 		 -4.899 		  0.075 		 2.099 
 1486 		 -4.893 		  0.075 		 2.099 
 1487 		 -4.893 		  0.074 		 2.099 
 1488 		 -4.897 		  0.074 		 2.099 
 1489 		 -4.893 		  0.074 		 2.099 
 1490 		 -4.876 		  0.074 		 2.099 
 1491 		 -4.870 		  0.074 		 2.099 
 1492 		 -4.873 		  0.074 		 2.099 
 1493 		 -4.875 		  0.074 		 2.099 
 1494 		 -4.877 		  0.074 		 2.099 
 1495 		 -4.880 		  0.074 		 2.099 
 1496 		 -4.877 		  0.074 		 2.099 
 1497 		 -4.827 		  0.074 		 2.099 
 1498 		 -4.829 		  0.074 		 2.099 
 1499 		 -4.828 		  0.074 		 2.099 
 1500 		 -4.826 		  0.073 		 2.099 
 1501 		 -4.820 		  0.073 		 2.099 
 1502 		 -4.817 		  0.073 		 2.099 
 1503 		 -4.818 		  0.073 		 2.099 
 1504 		 -4.820 		  0.073 		 2.099 
 1505 		 -4.818 		  0.073 		 2.099 
 1506 		 -4.818 		  0.073 		 2.099 
 1507 		 -4.801 		  0.073 		 2.099 
 1508 		 -4.796 		  0.073 		 2.099 
 1509 		 -4.800 		  0.073 		 2.099 
 1510 		 -4.793 		  0.072 		 2.099 
 1511 		 -4.798 		  0.072 		 2.099 
 1512 		 -4.806 		  0.072 		 2.099 
 1513 		 -4.806 		  0.072 		 2.099 
 1514 		 -4.799 		  0.072 		 2.099 
 1515 		 -4.801 		  0.072 		 2.099 
 1516 		 -4.793 		  0.072 		 2.099 
 1517 		 -4.785 		  0.071 		 2.099 
 1518 		 -4.786 		  0.071 		 2.099 
 1519 		 -4.786 		  0.071 		 2.099 
 1520 		 -4.781 		  0.071 		 2.099 
 1521 		 -4.781 		  0.071 		 2.099 
 1522 		 -4.775 		  0.071 		 2.099 
 1523 		 -4.778 		  0.071 		 2.099 
 1524 		 -4.788 		  0.071 		 2.099 
 1525 		 -4.780 		  0.071 		 2.099 
 1526 		 -4.777 		  0.071 		 2.099 
 1527 		 -4.774 		  0.071 		 2.099 
 1528 		 -4.773 		  0.071 		 2.099 
 1529 		 -4.790 		  0.071 		 2.099 
 1530 		 -4.781 		  0.070 		 2.099 
 1531 		 -4.750 		  0.070 		 2.099 
 1532 		 -4.758 		  0.070 		 2.099 
 1533 		 -4.747 		  0.070 		 2.099 
 1534 		 -4.743 		  0.070 		 2.099 
 1535 		 -4.748 		  0.070 		 2.099 
 1536 		 -4.797 		  0.070 		 2.099 
 1537 		 -4.789 		  0.070 		 2.099 
 1538 		 -4.800 		  0.070 		 2.099 
 1539 		 -4.792 		  0.070 		 2.099 
 1540 		 -4.785 		  0.070 		 2.099 
 1541 		 -4.783 		  0.070 		 2.099 
 1542 		 -4.783 		  0.070 		 2.099 
 1543 		 -4.777 		  0.070 		 2.099 
 1544 		 -4.776 		  0.069 		 2.099 
 1545 		 -4.772 		  0.069 		 2.099 
 1546 		 -4.765 		  0.069 		 2.099 
 1547 		 -4.763 		  0.069 		 2.099 
 1548 		 -4.759 		  0.069 		 2.099 
 1549 		 -4.759 		  0.069 		 2.099 
 1550 		 -4.755 		  0.069 		 2.099 
 1551 		 -4.749 		  0.068 		 2.099 
 1552 		 -4.746 		  0.068 		 2.099 
 1553 		 -4.744 		  0.068 		 2.099 
 1554 		 -4.742 		  0.068 		 2.099 
 1555 		 -4.743 		  0.068 		 2.099 
 1556 		 -4.743 		  0.068 		 2.099 
 1557 		 -4.744 		  0.068 		 2.099 
 1558 		 -4.744 		  0.068 		 2.099 
 1559 		 -4.741 		  0.068 		 2.099 
 1560 		 -4.735 		  0.068 		 2.099 
 1561 		 -4.737 		  0.068 		 2.099 
 1562 		 -4.738 		  0.067 		 2.099 
 1563 		 -4.738 		  0.067 		 2.099 
 1564 		 -4.735 		  0.067 		 2.099 
 1565 		 -4.730 		  0.067 		 2.099 
 1566 		 -4.712 		  0.067 		 2.099 
 1567 		 -4.699 		  0.067 		 2.099 
 1568 		 -4.698 		  0.067 		 2.099 
 1569 		 -4.698 		  0.067 		 2.099 
 1570 		 -4.697 		  0.067 		 2.099 
 1571 		 -4.699 		  0.067 		 2.099 
 1572 		 -4.702 		  0.066 		 2.099 
 1573 		 -4.702 		  0.066 		 2.099 
 1574 		 -4.700 		  0.066 		 2.099 
 1575 		 -4.703 		  0.066 		 2.099 
 1576 		 -4.695 		  0.066 		 2.099 
 1577 		 -4.693 		  0.066 		 2.099 
 1578 		 -4.693 		  0.065 		 2.099 
 1579 		 -4.688 		  0.065 		 2.099 
 1580 		 -4.687 		  0.065 		 2.099 
 1581 		 -4.686 		  0.065 		 2.099 
 1582 		 -4.685 		  0.065 		 2.099 
 1583 		 -4.663 		  0.065 		 2.099 
 1584 		 -4.663 		  0.065 		 2.099 
 1585 		 -4.664 		  0.065 		 2.099 
 1586 		 -4.663 		  0.064 		 2.099 
 1587 		 -4.657 		  0.064 		 2.099 
 1588 		 -4.656 		  0.064 		 2.099 
 1589 		 -4.655 		  0.064 		 2.099 
 1590 		 -4.652 		  0.064 		 2.099 
 1591 		 -4.650 		  0.064 		 2.099 
 1592 		 -4.643 		  0.064 		 2.099 
 1593 		 -4.641 		  0.064 		 2.099 
 1594 		 -4.640 		  0.063 		 2.099 
 1595 		 -4.637 		  0.063 		 2.099 
 1596 		 -4.637 		  0.063 		 2.099 
 1597 		 -4.636 		  0.063 		 2.099 
 1598 		 -4.634 		  0.063 		 2.099 
 1599 		 -4.636 		  0.063 		 2.099 
 1600 		 -4.640 		  0.063 		 2.099 
 1601 		 -4.637 		  0.063 		 2.099 
 1602 		 -4.639 		  0.063 		 2.099 
 1603 		 -4.634 		  0.062 		 2.099 
 1604 		 -4.633 		  0.062 		 2.099 
 1605 		 -4.623 		  0.062 		 2.099 
 1606 		 -4.626 		  0.062 		 2.099 
 1607 		 -4.628 		  0.062 		 2.099 
 1608 		 -4.630 		  0.062 		 2.099 
 1609 		 -4.631 		  0.062 		 2.099 
 1610 		 -4.636 		  0.062 		 2.099 
 1611 		 -4.636 		  0.062 		 2.099 
 1612 		 -4.640 		  0.061 		 2.099 
 1613 		 -4.635 		  0.061 		 2.099 
 1614 		 -4.641 		  0.061 		 2.099 
 1615 		 -4.633 		  0.061 		 2.099 
 1616 		 -4.632 		  0.061 		 2.099 
 1617 		 -4.634 		  0.061 		 2.099 
 1618 		 -4.633 		  0.061 		 2.099 
 1619 		 -4.641 		  0.061 		 2.099 
 1620 		 -4.635 		  0.060 		 2.099 
 1621 		 -4.636 		  0.060 		 2.099 
 1622 		 -4.636 		  0.060 		 2.099 
 1623 		 -4.618 		  0.060 		 2.099 
 1624 		 -4.620 		  0.060 		 2.099 
 1625 		 -4.619 		  0.060 		 2.099 
 1626 		 -4.596 		  0.060 		 2.099 
 1627 		 -4.590 		  0.059 		 2.099 
 1628 		 -4.591 		  0.059 		 2.099 
 1629 		 -4.587 		  0.059 		 2.099 
 1630 		 -4.591 		  0.059 		 2.099 
 1631 		 -4.590 		  0.059 		 2.099 
 1632 		 -4.590 		  0.059 		 2.099 
 1633 		 -4.585 		  0.059 		 2.099 
 1634 		 -4.581 		  0.058 		 2.099 
 1635 		 -4.576 		  0.058 		 2.099 
 1636 		 -4.578 		  0.058 		 2.099 
 1637 		 -4.584 		  0.058 		 2.099 
 1638 		 -4.587 		  0.058 		 2.099 
 1639 		 -4.591 		  0.057 		 2.099 
 1640 		 -4.590 		  0.057 		 2.099 
 1641 		 -4.591 		  0.057 		 2.099 
 1642 		 -4.584 		  0.056 		 2.099 
 1643 		 -4.582 		  0.056 		 2.099 
 1644 		 -4.588 		  0.056 		 2.099 
 1645 		 -4.605 		  0.056 		 2.099 
 1646 		 -4.601 		  0.056 		 2.099 
 1647 		 -4.595 		  0.056 		 2.099 
 1648 		 -4.597 		  0.055 		 2.099 
 1649 		 -4.581 		  0.055 		 2.099 
 1650 		 -4.582 		  0.055 		 2.099 
 1651 		 -4.577 		  0.055 		 2.099 
 1652 		 -4.574 		  0.054 		 2.099 
 1653 		 -4.576 		  0.054 		 2.099 
 1654 		 -4.581 		  0.054 		 2.099 
 1655 		 -4.577 		  0.053 		 2.099 
 1656 		 -4.579 		  0.053 		 2.099 
 1657 		 -4.575 		  0.053 		 2.099 
 1658 		 -4.572 		  0.052 		 2.099 
 1659 		 -4.569 		  0.051 		 2.099 
 1660 		 -4.565 		  0.051 		 2.099 
 1661 		 -4.567 		  0.051 		 2.099 
 1662 		 -4.567 		  0.050 		 2.099 
 1663 		 -4.564 		  0.049 		 2.099 
 1664 		 -4.563 		  0.049 		 2.099 
 1665 		 -4.561 		  0.049 		 2.099 
 1666 		 -4.556 		  0.048 		 2.099 
 1667 		 -4.558 		  0.048 		 2.099 
 1668 		 -4.556 		  0.047 		 2.099 
 1669 		 -4.534 		  0.047 		 2.099 
 1670 		 -4.534 		  0.046 		 2.099 
 1671 		 -4.536 		  0.045 		 2.099 
 1672 		 -4.538 		  0.043 		 2.099 
 1673 		 -4.540 		  0.043 		 2.099 
 1674 		 -4.536 		  0.043 		 2.099 
 1675 		 -4.537 		  0.042 		 2.099 
 1676 		 -4.538 		  0.041 		 2.099 
 1677 		 -4.541 		  0.039 		 2.099 
 1678 		 -4.547 		  0.039 		 2.099 
 1679 		 -4.553 		  0.038 		 2.099 
 1680 		 -4.540 		  0.037 		 2.099 
 1681 		 -4.540 		  0.036 		 2.099 
 1682 		 -4.541 		  0.036 		 2.099 
 1683 		 -4.531 		  0.036 		 2.099 
 1684 		 -4.532 		  0.036 		 2.099 
 1685 		 -4.527 		  0.035 		 2.099 
 1686 		 -4.527 		  0.032 		 2.099 
 1687 		 -4.528 		  0.031 		 2.099 
 1688 		 -4.529 		  0.022 		 2.099 
 1689 		 -4.526 		  0.020 		 2.099 
 1690 		 -4.526 		  0.011 		 2.099 
 1691 		 -4.526 		  0.011 		 2.099 
 1692 		 -4.526 		  0.011 		 2.099 


==> result/goodness_UID9.txt <==
regionID 		 cumSNR 		 bestGoodness 		 SNRMax 
   1 		  11.364 		  5.517 		 15.395 
   2 		  11.761 		  5.299 		 15.395 
   3 		  12.095 		  5.292 		 15.395 
   4 		  11.622 		  5.207 		 15.395 
   5 		  11.874 		  5.163 		 15.395 
   6 		  11.898 		  5.163 		 15.395 
   7 		  12.387 		  5.124 		 15.395 
   8 		  12.407 		  5.095 		 15.395 
   9 		  12.724 		  5.062 		 15.395 
  10 		  12.591 		  4.885 		 15.395 
  11 		  12.413 		  4.883 		 15.395 
  12 		  12.387 		  4.807 		 15.395 
  13 		  12.499 		  4.786 		 15.395 
  14 		  12.716 		  4.700 		 15.395 
  15 		  12.786 		  4.697 		 15.395 
  16 		  12.828 		  4.692 		 15.395 
  17 		  12.818 		  4.653 		 15.395 
  18 		  12.820 		  4.598 		 15.395 
  19 		  12.741 		  4.596 		 15.395 
  20 		  12.726 		  4.553 		 15.395 
  21 		  12.843 		  4.520 		 15.395 
  22 		  12.904 		  4.516 		 15.395 
  23 		  12.892 		  4.510 		 15.395 
  24 		  12.685 		  4.475 		 15.395 
  25 		  12.788 		  4.469 		 15.395 
  26 		  12.746 		  4.463 		 15.395 
  27 		  12.805 		  4.424 		 15.395 
  28 		  12.875 		  4.336 		 15.395 
  29 		  12.890 		  4.301 		 15.395 
  30 		  12.909 		  4.295 		 15.395 
  31 		  12.972 		  4.295 		 15.395 
  32 		  13.057 		  4.280 		 15.395 
  33 		  12.978 		  4.159 		 15.395 
  34 		  12.970 		  4.145 		 15.395 
  35 		  12.957 		  4.066 		 15.395 
  36 		  13.046 		  4.064 		 15.395 
  37 		  13.133 		  4.039 		 15.395 
  38 		  13.196 		  4.018 		 15.395 
  39 		  13.391 		  3.878 		 15.395 
  40 		  13.490 		  3.873 		 15.395 
  41 		  13.469 		  3.844 		 15.395 
  42 		  13.511 		  3.830 		 15.395 
  43 		  13.490 		  3.825 		 15.395 
  44 		  13.563 		  3.817 		 15.395 
  45 		  13.672 		  3.817 		 15.395 
  46 		  13.759 		  3.806 		 15.395 
  47 		  13.891 		  3.787 		 15.395 
  48 		  13.921 		  3.784 		 15.395 
  49 		  13.985 		  3.765 		 15.395 
  50 		  14.066 		  3.761 		 15.395 
  51 		  14.124 		  3.739 		 15.395 
  52 		  14.227 		  3.701 		 15.395 
  53 		  14.313 		  3.690 		 15.395 
  54 		  14.340 		  3.684 		 15.395 
  55 		  14.339 		  3.656 		 15.395 
  56 		  14.281 		  3.655 		 15.395 
  57 		  14.282 		  3.647 		 15.395 
  58 		  14.309 		  3.646 		 15.395 
  59 		  14.279 		  3.632 		 15.395 
  60 		  14.188 		  3.613 		 15.395 
  61 		  14.233 		  3.588 		 15.395 
  62 		  14.253 		  3.575 		 15.395 
  63 		  14.284 		  3.571 		 15.395 
  64 		  14.244 		  3.561 		 15.395 
  65 		  14.309 		  3.561 		 15.395 
  66 		  14.394 		  3.553 		 15.395 
  67 		  14.401 		  3.552 		 15.395 
  68 		  14.402 		  3.550 		 15.395 
  69 		  14.407 		  3.540 		 15.395 
  70 		  14.488 		  3.537 		 15.395 
  71 		  14.516 		  3.536 		 15.395 
  72 		  14.480 		  3.493 		 15.395 
  73 		  14.402 		  3.483 		 15.395 
  74 		  14.333 		  3.479 		 15.395 
  75 		  14.419 		  3.472 		 15.395 
  76 		  14.430 		  3.471 		 15.395 
  77 		  14.443 		  3.459 		 15.395 
  78 		  14.448 		  3.457 		 15.395 
  79 		  14.413 		  3.456 		 15.395 
  80 		  14.427 		  3.448 		 15.395 
  81 		  14.364 		  3.444 		 15.395 
  82 		  14.398 		  3.437 		 15.395 
  83 		  14.446 		  3.419 		 15.395 
  84 		  14.499 		  3.408 		 15.395 
  85 		  14.541 		  3.391 		 15.395 
  86 		  14.509 		  3.378 		 15.395 
  87 		  14.486 		  3.358 		 15.395 
  88 		  14.477 		  3.300 		 15.395 
  89 		  14.528 		  3.282 		 15.395 
  90 		  14.481 		  3.264 		 15.395 
  91 		  14.443 		  3.257 		 15.395 
  92 		  14.494 		  3.245 		 15.395 
  93 		  14.509 		  3.236 		 15.395 
  94 		  14.557 		  3.205 		 15.395 
  95 		  14.518 		  3.204 		 15.395 
  96 		  14.516 		  3.202 		 15.395 
  97 		  14.512 		  3.195 		 15.395 
  98 		  14.502 		  3.192 		 15.395 
  99 		  14.475 		  3.187 		 15.395 
 100 		  14.475 		  3.180 		 15.395 
 101 		  14.479 		  3.168 		 15.395 
 102 		  14.509 		  3.165 		 15.395 
 103 		  14.499 		  3.163 		 15.395 
 104 		  14.468 		  3.125 		 15.395 
 105 		  14.438 		  3.123 		 15.395 
 106 		  14.494 		  3.110 		 15.395 
 107 		  14.494 		  3.105 		 15.395 
 108 		  14.496 		  3.099 		 15.395 
 109 		  14.496 		  3.095 		 15.395 
 110 		  14.450 		  3.076 		 15.395 
 111 		  14.450 		  3.069 		 15.395 
 112 		  14.459 		  3.047 		 15.395 
 113 		  14.460 		  3.043 		 15.395 
 114 		  14.457 		  3.038 		 15.395 
 115 		  14.438 		  3.032 		 15.395 
 116 		  14.403 		  3.032 		 15.395 
 117 		  14.392 		  3.029 		 15.395 
 118 		  14.428 		  3.027 		 15.395 
 119 		  14.530 		  3.024 		 15.395 
 120 		  14.522 		  3.015 		 15.395 
 121 		  14.571 		  2.998 		 15.395 
 122 		  14.608 		  2.997 		 15.395 
 123 		  14.610 		  2.982 		 15.395 
 124 		  14.638 		  2.975 		 15.395 
 125 		  14.626 		  2.965 		 15.395 
 126 		  14.625 		  2.947 		 15.395 
 127 		  14.623 		  2.939 		 15.395 
 128 		  14.597 		  2.939 		 15.395 
 129 		  14.672 		  2.920 		 15.395 
 130 		  14.713 		  2.907 		 15.395 
 131 		  14.753 		  2.897 		 15.395 
 132 		  14.744 		  2.892 		 15.395 
 133 		  14.739 		  2.888 		 15.395 
 134 		  14.754 		  2.887 		 15.395 
 135 		  14.725 		  2.878 		 15.395 
 136 		  14.678 		  2.864 		 15.395 
 137 		  14.702 		  2.856 		 15.395 
 138 		  14.681 		  2.844 		 15.395 
 139 		  14.656 		  2.813 		 15.395 
 140 		  14.625 		  2.808 		 15.395 
 141 		  14.614 		  2.798 		 15.395 
 142 		  14.597 		  2.786 		 15.395 
 143 		  14.557 		  2.771 		 15.395 
 144 		  14.569 		  2.748 		 15.395 
 145 		  14.528 		  2.744 		 15.395 
 146 		  14.548 		  2.742 		 15.395 
 147 		  14.526 		  2.736 		 15.395 
 148 		  14.496 		  2.734 		 15.395 
 149 		  14.479 		  2.723 		 15.395 
 150 		  14.507 		  2.713 		 15.395 
 151 		  14.497 		  2.697 		 15.395 
 152 		  14.510 		  2.687 		 15.395 
 153 		  14.477 		  2.674 		 15.395 
 154 		  14.521 		  2.668 		 15.395 
 155 		  14.516 		  2.667 		 15.395 
 156 		  14.559 		  2.666 		 15.395 
 157 		  14.590 		  2.659 		 15.395 
 158 		  14.659 		  2.653 		 15.395 
 159 		  14.652 		  2.653 		 15.395 
 160 		  14.655 		  2.623 		 15.395 
 161 		  14.676 		  2.603 		 15.395 
 162 		  14.729 		  2.600 		 15.395 
 163 		  14.728 		  2.594 		 15.395 
 164 		  14.725 		  2.587 		 15.395 
 165 		  14.705 		  2.582 		 15.395 
 166 		  14.725 		  2.579 		 15.395 
 167 		  14.713 		  2.579 		 15.395 
 168 		  14.740 		  2.577 		 15.395 
 169 		  14.787 		  2.547 		 15.395 
 170 		  14.777 		  2.536 		 15.395 
 171 		  14.778 		  2.529 		 15.395 
 172 		  14.763 		  2.527 		 15.395 
 173 		  14.753 		  2.506 		 15.395 
 174 		  14.773 		  2.494 		 15.395 
 175 		  14.806 		  2.482 		 15.395 
 176 		  14.763 		  2.476 		 15.395 
 177 		  14.732 		  2.474 		 15.395 
 178 		  14.740 		  2.459 		 15.395 
 179 		  14.717 		  2.457 		 15.395 
 180 		  14.736 		  2.456 		 15.395 
 181 		  14.745 		  2.453 		 15.395 
 182 		  14.751 		  2.452 		 15.395 
 183 		  14.794 		  2.434 		 15.395 
 184 		  14.779 		  2.431 		 15.395 
 185 		  14.771 		  2.426 		 15.395 
 186 		  14.767 		  2.425 		 15.395 
 187 		  14.773 		  2.420 		 15.395 
 188 		  14.775 		  2.418 		 15.395 
 189 		  14.763 		  2.418 		 15.395 
 190 		  14.762 		  2.416 		 15.395 
 191 		  14.753 		  2.387 		 15.395 
 192 		  14.754 		  2.387 		 15.395 
 193 		  14.752 		  2.374 		 15.395 
 194 		  14.738 		  2.344 		 15.395 
 195 		  14.713 		  2.325 		 15.395 
 196 		  14.698 		  2.304 		 15.395 
 197 		  14.689 		  2.304 		 15.395 
 198 		  14.658 		  2.301 		 15.395 
 199 		  14.699 		  2.299 		 15.395 
 200 		  14.696 		  2.298 		 15.395 
 201 		  14.681 		  2.292 		 15.395 
 202 		  14.746 		  2.291 		 15.395 
 203 		  14.785 		  2.281 		 15.395 
 204 		  14.789 		  2.276 		 15.395 
 205 		  14.784 		  2.265 		 15.395 
 206 		  14.780 		  2.261 		 15.395 
 207 		  14.746 		  2.258 		 15.395 
 208 		  14.737 		  2.243 		 15.395 
 209 		  14.713 		  2.241 		 15.395 
 210 		  14.710 		  2.237 		 15.395 
 211 		  14.696 		  2.234 		 15.395 
 212 		  14.698 		  2.225 		 15.395 
 213 		  14.710 		  2.224 		 15.395 
 214 		  14.785 		  2.218 		 15.395 
 215 		  14.833 		  2.217 		 15.395 
 216 		  14.822 		  2.208 		 15.395 
 217 		  14.854 		  2.207 		 15.395 
 218 		  14.845 		  2.206 		 15.395 
 219 		  14.850 		  2.161 		 15.395 
 220 		  14.843 		  2.153 		 15.395 
 221 		  14.880 		  2.152 		 15.395 
 222 		  14.872 		  2.149 		 15.395 
 223 		  14.869 		  2.140 		 15.395 
 224 		  14.859 		  2.134 		 15.395 
 225 		  14.853 		  2.130 		 15.395 
 226 		  14.848 		  2.119 		 15.395 
 227 		  14.843 		  2.110 		 15.395 
 228 		  14.969 		  2.103 		 15.395 
 229 		  14.958 		  2.103 		 15.395 
 230 		  14.944 		  2.097 		 15.395 
 231 		  14.937 		  2.096 		 15.395 
 232 		  14.931 		  2.090 		 15.395 
 233 		  14.930 		  2.088 		 15.395 
 234 		  14.922 		  2.086 		 15.395 
 235 		  14.950 		  2.086 		 15.395 
 236 		  14.945 		  2.082 		 15.395 
 237 		  14.939 		  2.080 		 15.395 
 238 		  14.925 		  2.074 		 15.395 
 239 		  14.923 		  2.070 		 15.395 
 240 		  14.907 		  2.066 		 15.395 
 241 		  14.904 		  2.058 		 15.395 
 242 		  14.887 		  2.055 		 15.395 
 243 		  14.882 		  2.045 		 15.395 
 244 		  14.899 		  2.024 		 15.395 
 245 		  14.948 		  2.023 		 15.395 
 246 		  15.001 		  2.020 		 15.395 
 247 		  14.978 		  2.016 		 15.395 
 248 		  14.957 		  2.012 		 15.395 
 249 		  14.961 		  2.008 		 15.395 
 250 		  14.973 		  1.999 		 15.395 
 251 		  14.964 		  1.998 		 15.395 
 252 		  14.950 		  1.996 		 15.395 
 253 		  14.937 		  1.985 		 15.395 
 254 		  14.914 		  1.984 		 15.395 
 255 		  14.913 		  1.974 		 15.395 
 256 		  14.899 		  1.974 		 15.395 
 257 		  14.886 		  1.970 		 15.395 
 258 		  14.888 		  1.957 		 15.395 
 259 		  14.880 		  1.947 		 15.395 
 260 		  14.895 		  1.946 		 15.395 
 261 		  14.871 		  1.939 		 15.395 
 262 		  14.903 		  1.926 		 15.395 
 263 		  14.893 		  1.920 		 15.395 
 264 		  14.879 		  1.911 		 15.395 
 265 		  14.932 		  1.898 		 15.395 
 266 		  14.921 		  1.895 		 15.395 
 267 		  14.917 		  1.891 		 15.395 
 268 		  14.945 		  1.887 		 15.395 
 269 		  14.937 		  1.883 		 15.395 
 270 		  14.957 		  1.882 		 15.395 
 271 		  14.954 		  1.849 		 15.395 
 272 		  14.953 		  1.848 		 15.395 
 273 		  14.920 		  1.844 		 15.395 
 274 		  14.915 		  1.844 		 15.395 
 275 		  14.915 		  1.843 		 15.395 
 276 		  14.899 		  1.841 		 15.395 
 277 		  14.879 		  1.832 		 15.395 
 278 		  14.871 		  1.829 		 15.395 
 279 		  14.869 		  1.824 		 15.395 
 280 		  14.855 		  1.821 		 15.395 
 281 		  14.851 		  1.818 		 15.395 
 282 		  14.849 		  1.818 		 15.395 
 283 		  14.818 		  1.815 		 15.395 
 284 		  14.808 		  1.807 		 15.395 
 285 		  14.813 		  1.807 		 15.395 
 286 		  14.785 		  1.805 		 15.395 
 287 		  14.771 		  1.785 		 15.395 
 288 		  14.781 		  1.779 		 15.395 
 289 		  14.780 		  1.770 		 15.395 
 290 		  14.773 		  1.769 		 15.395 
 291 		  14.786 		  1.759 		 15.395 
 292 		  14.802 		  1.754 		 15.395 
 293 		  14.813 		  1.751 		 15.395 
 294 		  14.804 		  1.738 		 15.395 
 295 		  14.873 		  1.736 		 15.395 
 296 		  14.894 		  1.730 		 15.395 
 297 		  14.876 		  1.724 		 15.395 
 298 		  14.843 		  1.721 		 15.395 
 299 		  14.838 		  1.707 		 15.395 
 300 		  14.838 		  1.698 		 15.395 
 301 		  14.835 		  1.698 		 15.395 
 302 		  14.843 		  1.696 		 15.395 
 303 		  14.873 		  1.687 		 15.395 
 304 		  14.868 		  1.677 		 15.395 
 305 		  14.885 		  1.676 		 15.395 
 306 		  14.879 		  1.664 		 15.395 
 307 		  14.877 		  1.656 		 15.395 
 308 		  14.893 		  1.648 		 15.395 
 309 		  14.949 		  1.647 		 15.395 
 310 		  14.951 		  1.647 		 15.395 
 311 		  14.950 		  1.644 		 15.395 
 312 		  14.945 		  1.639 		 15.395 
 313 		  14.959 		  1.638 		 15.395 
 314 		  14.968 		  1.638 		 15.395 
 315 		  14.971 		  1.637 		 15.395 
 316 		  14.967 		  1.627 		 15.395 
 317 		  14.999 		  1.614 		 15.395 
 318 		  15.009 		  1.613 		 15.395 
 319 		  15.030 		  1.612 		 15.395 
 320 		  15.039 		  1.607 		 15.395 
 321 		  15.031 		  1.604 		 15.395 
 322 		  15.018 		  1.596 		 15.395 
 323 		  15.033 		  1.594 		 15.395 
 324 		  15.029 		  1.594 		 15.395 
 325 		  15.022 		  1.577 		 15.395 
 326 		  15.018 		  1.577 		 15.395 
 327 		  15.033 		  1.574 		 15.395 
 328 		  15.038 		  1.573 		 15.395 
 329 		  15.029 		  1.569 		 15.395 
 330 		  15.053 		  1.564 		 15.395 
 331 		  15.058 		  1.549 		 15.395 
 332 		  15.047 		  1.546 		 15.395 
 333 		  15.025 		  1.545 		 15.395 
 334 		  15.001 		  1.544 		 15.395 
 335 		  14.993 		  1.541 		 15.395 
 336 		  15.018 		  1.536 		 15.395 
 337 		  15.062 		  1.531 		 15.395 
 338 		  15.046 		  1.529 		 15.395 
 339 		  15.041 		  1.523 		 15.395 
 340 		  15.057 		  1.522 		 15.395 
 341 		  15.048 		  1.519 		 15.395 
 342 		  15.056 		  1.518 		 15.395 
 343 		  15.127 		  1.517 		 15.395 
 344 		  15.128 		  1.507 		 15.395 
 345 		  15.121 		  1.501 		 15.395 
 346 		  15.117 		  1.499 		 15.395 
 347 		  15.115 		  1.485 		 15.395 
 348 		  15.135 		  1.476 		 15.395 
 349 		  15.139 		  1.475 		 15.395 
 350 		  15.180 		  1.465 		 15.395 
 351 		  15.170 		  1.465 		 15.395 
 352 		  15.205 		  1.459 		 15.395 
 353 		  15.248 		  1.454 		 15.395 
 354 		  15.252 		  1.452 		 15.395 
 355 		  15.243 		  1.445 		 15.395 
 356 		  15.227 		  1.441 		 15.395 
 357 		  15.204 		  1.429 		 15.395 
 358 		  15.199 		  1.429 		 15.395 
 359 		  15.196 		  1.426 		 15.395 
 360 		  15.207 		  1.426 		 15.395 
 361 		  15.206 		  1.419 		 15.395 
 362 		  15.213 		  1.412 		 15.395 
 363 		  15.202 		  1.411 		 15.395 
 364 		  15.205 		  1.409 		 15.395 
 365 		  15.189 		  1.407 		 15.395 
 366 		  15.178 		  1.403 		 15.395 
 367 		  15.186 		  1.397 		 15.395 
 368 		  15.185 		  1.387 		 15.395 
 369 		  15.167 		  1.384 		 15.395 
 370 		  15.191 		  1.367 		 15.395 
 371 		  15.201 		  1.358 		 15.395 
 372 		  15.220 		  1.358 		 15.395 
 373 		  15.221 		  1.356 		 15.395 
 374 		  15.223 		  1.351 		 15.395 
 375 		  15.229 		  1.350 		 15.395 
 376 		  15.211 		  1.346 		 15.395 
 377 		  15.189 		  1.344 		 15.395 
 378 		  15.177 		  1.335 		 15.395 
 379 		  15.169 		  1.326 		 15.395 
 380 		  15.269 		  1.322 		 15.395 
 381 		  15.273 		  1.309 		 15.395 
 382 		  15.255 		  1.304 		 15.395 
 383 		  15.302 		  1.299 		 15.395 
 384 		  15.303 		  1.292 		 15.395 
 385 		  15.311 		  1.286 		 15.395 
 386 		  15.308 		  1.285 		 15.395 
 387 		  15.307 		  1.278 		 15.395 
 388 		  15.296 		  1.278 		 15.395 
 389 		  15.319 		  1.277 		 15.395 
 390 		  15.321 		  1.275 		 15.395 
 391 		  15.313 		  1.273 		 15.395 
 392 		  15.302 		  1.272 		 15.395 
 393 		  15.291 		  1.270 		 15.395 
 394 		  15.289 		  1.263 		 15.395 
 395 		  15.274 		  1.261 		 15.395 
 396 		  15.287 		  1.259 		 15.395 
 397 		  15.282 		  1.255 		 15.395 
 398 		  15.283 		  1.255 		 15.395 
 399 		  15.323 		  1.253 		 15.395 
 400 		  15.340 		  1.253 		 15.395 
 401 		  15.332 		  1.252 		 15.395 
 402 		  15.339 		  1.250 		 15.395 
 403 		  15.328 		  1.247 		 15.395 
 404 		  15.319 		  1.231 		 15.395 
 405 		  15.307 		  1.221 		 15.395 
 406 		  15.307 		  1.218 		 15.395 
 407 		  15.308 		  1.215 		 15.395 
 408 		  15.315 		  1.212 		 15.395 
 409 		  15.311 		  1.207 		 15.395 
 410 		  15.305 		  1.206 		 15.395 
 411 		  15.315 		  1.206 		 15.395 
 412 		  15.305 		  1.204 		 15.395 
 413 		  15.303 		  1.199 		 15.395 
 414 		  15.293 		  1.197 		 15.395 
 415 		  15.279 		  1.195 		 15.395 
 416 		  15.267 		  1.194 		 15.395 
 417 		  15.278 		  1.175 		 15.395 
 418 		  15.276 		  1.170 		 15.395 
 419 		  15.265 		  1.167 		 15.395 
 420 		  15.286 		  1.165 		 15.395 
 421 		  15.291 		  1.163 		 15.395 
 422 		  15.286 		  1.161 		 15.395 
 423 		  15.285 		  1.160 		 15.395 
 424 		  15.307 		  1.157 		 15.395 
 425 		  15.301 		  1.154 		 15.395 
 426 		  15.293 		  1.152 		 15.395 
 427 		  15.306 		  1.149 		 15.395 
 428 		  15.316 		  1.149 		 15.395 
 429 		  15.316 		  1.142 		 15.395 
 430 		  15.317 		  1.137 		 15.395 
 431 		  15.318 		  1.136 		 15.395 
 432 		  15.334 		  1.132 		 15.395 
 433 		  15.332 		  1.114 		 15.395 
 434 		  15.338 		  1.109 		 15.395 
 435 		  15.329 		  1.109 		 15.395 
 436 		  15.323 		  1.109 		 15.395 
 437 		  15.318 		  1.107 		 15.395 
 438 		  15.316 		  1.091 		 15.395 
 439 		  15.316 		  1.091 		 15.395 
 440 		  15.335 		  1.088 		 15.395 
 441 		  15.347 		  1.088 		 15.395 
 442 		  15.342 		  1.084 		 15.395 
 443 		  15.362 		  1.078 		 15.395 
 444 		  15.366 		  1.077 		 15.395 
 445 		  15.358 		  1.075 		 15.395 
 446 		  15.356 		  1.069 		 15.395 
 447 		  15.353 		  1.062 		 15.395 
 448 		  15.351 		  1.061 		 15.395 
 449 		  15.329 		  1.059 		 15.395 
 450 		  15.350 		  1.059 		 15.395 
 451 		  15.348 		  1.057 		 15.395 
 452 		  15.347 		  1.056 		 15.395 
 453 		  15.351 		  1.048 		 15.395 
 454 		  15.348 		  1.047 		 15.395 
 455 		  15.345 		  1.045 		 15.395 
 456 		  15.346 		  1.044 		 15.395 
 457 		  15.353 		  1.044 		 15.395 
 458 		  15.360 		  1.043 		 15.395 
 459 		  15.356 		  1.043 		 15.395 
 460 		  15.343 		  1.040 		 15.395 
 461 		  15.337 		  1.037 		 15.395 
 462 		  15.333 		  1.032 		 15.395 
 463 		  15.337 		  1.031 		 15.395 
 464 		  15.343 		  1.028 		 15.395 
 465 		  15.341 		  1.027 		 15.395 
 466 		  15.339 		  1.024 		 15.395 
 467 		  15.338 		  1.024 		 15.395 
 468 		  15.340 		  1.023 		 15.395 
 469 		  15.334 		  1.023 		 15.395 
 470 		  15.327 		  1.019 		 15.395 
 471 		  15.325 		  1.019 		 15.395 
 472 		  15.319 		  1.014 		 15.395 
 473 		  15.317 		  1.013 		 15.395 
 474 		  15.314 		  1.009 		 15.395 
 475 		  15.326 		  1.007 		 15.395 
 476 		  15.326 		  1.006 		 15.395 
 477 		  15.319 		  0.998 		 15.395 
 478 		  15.315 		  0.998 		 15.395 
 479 		  15.329 		  0.991 		 15.395 
 480 		  15.325 		  0.990 		 15.395 
 481 		  15.335 		  0.985 		 15.395 
 482 		  15.339 		  0.985 		 15.395 
 483 		  15.336 		  0.981 		 15.395 
 484 		  15.334 		  0.980 		 15.395 
 485 		  15.350 		  0.975 		 15.395 
 486 		  15.346 		  0.974 		 15.395 
 487 		  15.350 		  0.969 		 15.395 
 488 		  15.351 		  0.968 		 15.395 
 489 		  15.351 		  0.968 		 15.395 
 490 		  15.351 		  0.967 		 15.395 
 491 		  15.370 		  0.966 		 15.395 
 492 		  15.378 		  0.965 		 15.395 
 493 		  15.385 		  0.957 		 15.395 
 494 		  15.386 		  0.956 		 15.395 
 495 		  15.385 		  0.952 		 15.395 
 496 		  15.393 		  0.950 		 15.395 
 497 		  15.399 		  0.937 		 15.395 
 498 		  15.415 		  0.933 		 15.395 
 499 		  15.414 		  0.928 		 15.395 
 500 		  15.412 		  0.928 		 15.395 
 501 		  15.408 		  0.921 		 15.395 
 502 		  15.406 		  0.920 		 15.395 
 503 		  15.403 		  0.920 		 15.395 
 504 		  15.396 		  0.920 		 15.395 
 505 		  15.384 		  0.918 		 15.395 
 506 		  15.380 		  0.912 		 15.395 
 507 		  15.385 		  0.911 		 15.395 
 508 		  15.383 		  0.910 		 15.395 
 509 		  15.379 		  0.910 		 15.395 
 510 		  15.371 		  0.906 		 15.395 
 511 		  15.375 		  0.906 		 15.395 
 512 		  15.382 		  0.906 		 15.395 
 513 		  15.374 		  0.901 		 15.395 
 514 		  15.375 		  0.898 		 15.395 
 515 		  15.382 		  0.897 		 15.395 
 516 		  15.380 		  0.896 		 15.395 
 517 		  15.380 		  0.896 		 15.395 
 518 		  15.384 		  0.895 		 15.395 
 519 		  15.381 		  0.891 		 15.395 
 520 		  15.376 		  0.889 		 15.395 
 521 		  15.376 		  0.887 		 15.395 
 522 		  15.371 		  0.885 		 15.395 
 523 		  15.371 		  0.885 		 15.395 
 524 		  15.363 		  0.883 		 15.395 
 525 		  15.368 		  0.882 		 15.395 
 526 		  15.364 		  0.877 		 15.395 
 527 		  15.363 		  0.877 		 15.395 
 528 		  15.356 		  0.875 		 15.395 
 529 		  15.354 		  0.873 		 15.395 
 530 		  15.352 		  0.873 		 15.395 
 531 		  15.347 		  0.872 		 15.395 
 532 		  15.333 		  0.871 		 15.395 
 533 		  15.332 		  0.870 		 15.395 
 534 		  15.332 		  0.869 		 15.395 
 535 		  15.317 		  0.867 		 15.395 
 536 		  15.303 		  0.864 		 15.395 
 537 		  15.302 		  0.862 		 15.395 
 538 		  15.311 		  0.860 		 15.395 
 539 		  15.310 		  0.860 		 15.395 
 540 		  15.311 		  0.860 		 15.395 
 541 		  15.299 		  0.857 		 15.395 
 542 		  15.288 		  0.856 		 15.395 
 543 		  15.281 		  0.856 		 15.395 
 544 		  15.280 		  0.856 		 15.395 
 545 		  15.296 		  0.853 		 15.395 
 546 		  15.288 		  0.849 		 15.395 
 547 		  15.283 		  0.846 		 15.395 
 548 		  15.276 		  0.846 		 15.395 
 549 		  15.269 		  0.843 		 15.395 
 550 		  15.264 		  0.842 		 15.395 
 551 		  15.260 		  0.840 		 15.395 
 552 		  15.260 		  0.836 		 15.395 
 553 		  15.256 		  0.833 		 15.395 
 554 		  15.254 		  0.823 		 15.395 
 555 		  15.257 		  0.822 		 15.395 
 556 		  15.251 		  0.821 		 15.395 
 557 		  15.246 		  0.819 		 15.395 
 558 		  15.241 		  0.811 		 15.395 
 559 		  15.235 		  0.811 		 15.395 
 560 		  15.240 		  0.807 		 15.395 
 561 		  15.240 		  0.806 		 15.395 
 562 		  15.240 		  0.805 		 15.395 
 563 		  15.247 		  0.805 		 15.395 
 564 		  15.248 		  0.804 		 15.395 
 565 		  15.237 		  0.801 		 15.395 
 566 		  15.241 		  0.800 		 15.395 
 567 		  15.233 		  0.799 		 15.395 
 568 		  15.223 		  0.796 		 15.395 
 569 		  15.221 		  0.795 		 15.395 
 570 		  15.219 		  0.795 		 15.395 
 571 		  15.218 		  0.793 		 15.395 
 572 		  15.216 		  0.791 		 15.395 
 573 		  15.214 		  0.788 		 15.395 
 574 		  15.210 		  0.787 		 15.395 
 575 		  15.206 		  0.785 		 15.395 
 576 		  15.203 		  0.781 		 15.395 
 577 		  15.218 		  0.781 		 15.395 
 578 		  15.216 		  0.778 		 15.395 
 579 		  15.210 		  0.772 		 15.395 
 580 		  15.200 		  0.769 		 15.395 
 581 		  15.202 		  0.767 		 15.395 
 582 		  15.192 		  0.764 		 15.395 
 583 		  15.191 		  0.763 		 15.395 
 584 		  15.191 		  0.760 		 15.395 
 585 		  15.189 		  0.759 		 15.395 
 586 		  15.188 		  0.757 		 15.395 
 587 		  15.187 		  0.756 		 15.395 
 588 		  15.188 		  0.756 		 15.395 
 589 		  15.189 		  0.755 		 15.395 
 590 		  15.175 		  0.750 		 15.395 
 591 		  15.160 		  0.745 		 15.395 
 592 		  15.156 		  0.745 		 15.395 
 593 		  15.147 		  0.744 		 15.395 
 594 		  15.148 		  0.743 		 15.395 
 595 		  15.146 		  0.743 		 15.395 
 596 		  15.145 		  0.743 		 15.395 
 597 		  15.136 		  0.742 		 15.395 
 598 		  15.133 		  0.737 		 15.395 
 599 		  15.124 		  0.737 		 15.395 
 600 		  15.131 		  0.736 		 15.395 
 601 		  15.129 		  0.736 		 15.395 
 602 		  15.123 		  0.735 		 15.395 
 603 		  15.114 		  0.734 		 15.395 
 604 		  15.100 		  0.734 		 15.395 
 605 		  15.104 		  0.734 		 15.395 
 606 		  15.101 		  0.733 		 15.395 
 607 		  15.095 		  0.733 		 15.395 
 608 		  15.093 		  0.733 		 15.395 
 609 		  15.093 		  0.727 		 15.395 
 610 		  15.095 		  0.727 		 15.395 
 611 		  15.092 		  0.727 		 15.395 
 612 		  15.072 		  0.723 		 15.395 
 613 		  15.076 		  0.717 		 15.395 
 614 		  15.078 		  0.711 		 15.395 
 615 		  15.079 		  0.711 		 15.395 
 616 		  15.082 		  0.711 		 15.395 
 617 		  15.093 		  0.711 		 15.395 
 618 		  15.092 		  0.711 		 15.395 
 619 		  15.091 		  0.709 		 15.395 
 620 		  15.078 		  0.708 		 15.395 
 621 		  15.077 		  0.707 		 15.395 
 622 		  15.070 		  0.705 		 15.395 
 623 		  15.066 		  0.705 		 15.395 
 624 		  15.058 		  0.702 		 15.395 
 625 		  15.052 		  0.702 		 15.395 
 626 		  15.040 		  0.701 		 15.395 
 627 		  15.041 		  0.701 		 15.395 
 628 		  15.041 		  0.700 		 15.395 
 629 		  15.018 		  0.699 		 15.395 
 630 		  15.015 		  0.699 		 15.395 
 631 		  15.008 		  0.697 		 15.395 
 632 		  15.003 		  0.696 		 15.395 
 633 		  14.992 		  0.696 		 15.395 
 634 		  14.993 		  0.695 		 15.395 
 635 		  14.987 		  0.695 		 15.395 
 636 		  14.984 		  0.695 		 15.395 
 637 		  14.979 		  0.693 		 15.395 
 638 		  14.979 		  0.692 		 15.395 
 639 		  14.964 		  0.692 		 15.395 
 640 		  14.971 		  0.691 		 15.395 
 641 		  14.958 		  0.688 		 15.395 
 642 		  14.946 		  0.688 		 15.395 
 643 		  14.948 		  0.683 		 15.395 
 644 		  14.946 		  0.681 		 15.395 
 645 		  14.956 		  0.680 		 15.395 
 646 		  14.949 		  0.680 		 15.395 
 647 		  14.944 		  0.680 		 15.395 
 648 		  14.933 		  0.679 		 15.395 
 649 		  14.924 		  0.678 		 15.395 
 650 		  14.896 		  0.678 		 15.395 
 651 		  14.891 		  0.676 		 15.395 
 652 		  14.889 		  0.674 		 15.395 
 653 		  14.888 		  0.673 		 15.395 
 654 		  14.892 		  0.672 		 15.395 
 655 		  14.919 		  0.672 		 15.395 
 656 		  14.918 		  0.671 		 15.395 
 657 		  14.903 		  0.671 		 15.395 
 658 		  14.900 		  0.667 		 15.395 
 659 		  14.901 		  0.665 		 15.395 
 660 		  14.880 		  0.663 		 15.395 
 661 		  14.874 		  0.663 		 15.395 
 662 		  14.868 		  0.661 		 15.395 
 663 		  14.880 		  0.661 		 15.395 
 664 		  14.868 		  0.660 		 15.395 
 665 		  14.863 		  0.660 		 15.395 
 666 		  14.853 		  0.660 		 15.395 
 667 		  14.851 		  0.659 		 15.395 
 668 		  14.838 		  0.658 		 15.395 
 669 		  14.822 		  0.657 		 15.395 
 670 		  14.816 		  0.657 		 15.395 
 671 		  14.814 		  0.653 		 15.395 
 672 		  14.796 		  0.652 		 15.395 
 673 		  14.806 		  0.651 		 15.395 
 674 		  14.811 		  0.651 		 15.395 
 675 		  14.811 		  0.649 		 15.395 
 676 		  14.804 		  0.646 		 15.395 
 677 		  14.806 		  0.644 		 15.395 
 678 		  14.793 		  0.644 		 15.395 
 679 		  14.777 		  0.643 		 15.395 
 680 		  14.778 		  0.641 		 15.395 
 681 		  14.770 		  0.637 		 15.395 
 682 		  14.758 		  0.634 		 15.395 
 683 		  14.775 		  0.633 		 15.395 
 684 		  14.749 		  0.631 		 15.395 
 685 		  14.735 		  0.629 		 15.395 
 686 		  14.732 		  0.628 		 15.395 
 687 		  14.733 		  0.628 		 15.395 
 688 		  14.731 		  0.627 		 15.395 
 689 		  14.703 		  0.625 		 15.395 
 690 		  14.710 		  0.624 		 15.395 
 691 		  14.689 		  0.623 		 15.395 
 692 		  14.678 		  0.621 		 15.395 
 693 		  14.676 		  0.620 		 15.395 
 694 		  14.674 		  0.619 		 15.395 
 695 		  14.684 		  0.617 		 15.395 
 696 		  14.679 		  0.617 		 15.395 
 697 		  14.708 		  0.617 		 15.395 
 698 		  14.704 		  0.617 		 15.395 
 699 		  14.712 		  0.616 		 15.395 
 700 		  14.710 		  0.614 		 15.395 
 701 		  14.705 		  0.613 		 15.395 
 702 		  14.703 		  0.612 		 15.395 
 703 		  14.719 		  0.611 		 15.395 
 704 		  14.714 		  0.610 		 15.395 
 705 		  14.707 		  0.610 		 15.395 
 706 		  14.695 		  0.610 		 15.395 
 707 		  14.683 		  0.610 		 15.395 
 708 		  14.682 		  0.604 		 15.395 
 709 		  14.662 		  0.603 		 15.395 
 710 		  14.654 		  0.603 		 15.395 
 711 		  14.644 		  0.603 		 15.395 
 712 		  14.640 		  0.603 		 15.395 
 713 		  14.637 		  0.601 		 15.395 
 714 		  14.632 		  0.599 		 15.395 
 715 		  14.627 		  0.599 		 15.395 
 716 		  14.629 		  0.598 		 15.395 
 717 		  14.644 		  0.598 		 15.395 
 718 		  14.662 		  0.598 		 15.395 
 719 		  14.657 		  0.598 		 15.395 
 720 		  14.655 		  0.598 		 15.395 
 721 		  14.655 		  0.595 		 15.395 
 722 		  14.641 		  0.595 		 15.395 
 723 		  14.639 		  0.595 		 15.395 
 724 		  14.625 		  0.594 		 15.395 
 725 		  14.612 		  0.593 		 15.395 
 726 		  14.596 		  0.593 		 15.395 
 727 		  14.593 		  0.593 		 15.395 
 728 		  14.600 		  0.592 		 15.395 
 729 		  14.602 		  0.591 		 15.395 
 730 		  14.595 		  0.589 		 15.395 
 731 		  14.587 		  0.588 		 15.395 
 732 		  14.599 		  0.588 		 15.395 
 733 		  14.579 		  0.587 		 15.395 
 734 		  14.569 		  0.584 		 15.395 
 735 		  14.572 		  0.583 		 15.395 
 736 		  14.580 		  0.579 		 15.395 
 737 		  14.592 		  0.579 		 15.395 
 738 		  14.589 		  0.576 		 15.395 
 739 		  14.597 		  0.573 		 15.395 
 740 		  14.593 		  0.571 		 15.395 
 741 		  14.581 		  0.570 		 15.395 
 742 		  14.578 		  0.570 		 15.395 
 743 		  14.571 		  0.569 		 15.395 
 744 		  14.556 		  0.568 		 15.395 
 745 		  14.468 		  0.568 		 15.395 
 746 		  14.459 		  0.567 		 15.395 
 747 		  14.447 		  0.562 		 15.395 
 748 		  14.425 		  0.560 		 15.395 
 749 		  14.428 		  0.560 		 15.395 
 750 		  14.429 		  0.559 		 15.395 
 751 		  14.452 		  0.558 		 15.395 
 752 		  14.461 		  0.556 		 15.395 
 753 		  14.463 		  0.554 		 15.395 
 754 		  14.458 		  0.554 		 15.395 
 755 		  14.436 		  0.552 		 15.395 
 756 		  14.430 		  0.551 		 15.395 
 757 		  14.412 		  0.547 		 15.395 
 758 		  14.387 		  0.544 		 15.395 
 759 		  14.285 		  0.541 		 15.395 
 760 		  14.346 		  0.541 		 15.395 
 761 		  14.368 		  0.541 		 15.395 
 762 		  14.385 		  0.540 		 15.395 
 763 		  14.390 		  0.539 		 15.395 
 764 		  14.401 		  0.539 		 15.395 
 765 		  14.401 		  0.539 		 15.395 
 766 		  14.401 		  0.539 		 15.395 
 767 		  14.400 		  0.538 		 15.395 
 768 		  14.317 		  0.536 		 15.395 
 769 		  14.338 		  0.536 		 15.395 
 770 		  14.300 		  0.531 		 15.395 
 771 		  14.306 		  0.531 		 15.395 
 772 		  14.291 		  0.529 		 15.395 
 773 		  14.284 		  0.528 		 15.395 
 774 		  14.279 		  0.527 		 15.395 
 775 		  14.248 		  0.525 		 15.395 
 776 		  14.244 		  0.525 		 15.395 
 777 		  14.282 		  0.524 		 15.395 
 778 		  14.295 		  0.524 		 15.395 
 779 		  14.300 		  0.523 		 15.395 
 780 		  14.304 		  0.521 		 15.395 
 781 		  14.305 		  0.520 		 15.395 
 782 		  14.311 		  0.520 		 15.395 
 783 		  14.305 		  0.520 		 15.395 
 784 		  14.309 		  0.519 		 15.395 
 785 		  14.329 		  0.518 		 15.395 
 786 		  14.337 		  0.517 		 15.395 
 787 		  14.340 		  0.516 		 15.395 
 788 		  14.355 		  0.515 		 15.395 
 789 		  14.339 		  0.513 		 15.395 
 790 		  14.353 		  0.513 		 15.395 
 791 		  14.375 		  0.513 		 15.395 
 792 		  14.356 		  0.512 		 15.395 
 793 		  14.339 		  0.512 		 15.395 
 794 		  14.310 		  0.507 		 15.395 
 795 		  14.289 		  0.506 		 15.395 
 796 		  14.283 		  0.505 		 15.395 
 797 		  14.294 		  0.505 		 15.395 
 798 		  14.302 		  0.504 		 15.395 
 799 		  14.284 		  0.504 		 15.395 
 800 		  14.216 		  0.503 		 15.395 
 801 		  14.223 		  0.502 		 15.395 
 802 		  14.219 		  0.501 		 15.395 
 803 		  14.259 		  0.501 		 15.395 
 804 		  14.258 		  0.501 		 15.395 
 805 		  14.258 		  0.501 		 15.395 
 806 		  14.260 		  0.500 		 15.395 
 807 		  14.267 		  0.499 		 15.395 
 808 		  14.219 		  0.498 		 15.395 
 809 		  14.210 		  0.498 		 15.395 
 810 		  14.151 		  0.497 		 15.395 
 811 		  14.247 		  0.495 		 15.395 
 812 		  14.227 		  0.493 		 15.395 
 813 		  14.222 		  0.493 		 15.395 
 814 		  14.226 		  0.492 		 15.395 
 815 		  14.188 		  0.492 		 15.395 
 816 		  14.173 		  0.491 		 15.395 
 817 		  14.180 		  0.490 		 15.395 
 818 		  14.183 		  0.490 		 15.395 
 819 		  14.225 		  0.490 		 15.395 
 820 		  14.242 		  0.489 		 15.395 
 821 		  14.233 		  0.488 		 15.395 
 822 		  14.236 		  0.488 		 15.395 
 823 		  14.229 		  0.487 		 15.395 
 824 		  14.230 		  0.487 		 15.395 
 825 		  14.220 		  0.487 		 15.395 
 826 		  14.189 		  0.486 		 15.395 
 827 		  14.200 		  0.486 		 15.395 
 828 		  14.203 		  0.486 		 15.395 
 829 		  14.055 		  0.484 		 15.395 
 830 		  14.065 		  0.484 		 15.395 
 831 		  14.099 		  0.484 		 15.395 
 832 		  14.100 		  0.483 		 15.395 
 833 		  14.102 		  0.481 		 15.395 
 834 		  14.098 		  0.481 		 15.395 
 835 		  14.091 		  0.481 		 15.395 
 836 		  14.093 		  0.481 		 15.395 
 837 		  14.104 		  0.479 		 15.395 
 838 		  14.132 		  0.478 		 15.395 
 839 		  14.176 		  0.478 		 15.395 
 840 		  14.138 		  0.478 		 15.395 
 841 		  14.114 		  0.477 		 15.395 
 842 		  13.974 		  0.477 		 15.395 
 843 		  13.976 		  0.476 		 15.395 
 844 		  13.995 		  0.475 		 15.395 
 845 		  13.839 		  0.475 		 15.395 
 846 		  13.836 		  0.473 		 15.395 
 847 		  13.799 		  0.473 		 15.395 
 848 		  13.769 		  0.473 		 15.395 
 849 		  13.796 		  0.473 		 15.395 
 850 		  13.830 		  0.473 		 15.395 
 851 		  13.762 		  0.472 		 15.395 
 852 		  13.819 		  0.472 		 15.395 
 853 		  13.858 		  0.470 		 15.395 
 854 		  13.876 		  0.469 		 15.395 
 855 		  13.853 		  0.467 		 15.395 
 856 		  13.850 		  0.467 		 15.395 
 857 		  13.851 		  0.466 		 15.395 
 858 		  13.908 		  0.466 		 15.395 
 859 		  13.909 		  0.466 		 15.395 
 860 		  13.908 		  0.465 		 15.395 
 861 		  13.920 		  0.464 		 15.395 
 862 		  13.922 		  0.464 		 15.395 
 863 		  13.804 		  0.462 		 15.395 
 864 		  13.803 		  0.461 		 15.395 
 865 		  13.849 		  0.460 		 15.395 
 866 		  13.835 		  0.460 		 15.395 
 867 		  13.855 		  0.459 		 15.395 
 868 		  13.993 		  0.459 		 15.395 
 869 		  13.988 		  0.458 		 15.395 
 870 		  14.124 		  0.458 		 15.395 
 871 		  14.124 		  0.457 		 15.395 
 872 		  14.110 		  0.457 		 15.395 
 873 		  14.128 		  0.457 		 15.395 
 874 		  14.127 		  0.456 		 15.395 
 875 		  14.124 		  0.456 		 15.395 
 876 		  14.126 		  0.455 		 15.395 
 877 		  14.158 		  0.455 		 15.395 
 878 		  14.156 		  0.455 		 15.395 
 879 		  14.188 		  0.453 		 15.395 
 880 		  14.179 		  0.453 		 15.395 
 881 		  14.195 		  0.453 		 15.395 
 882 		  14.215 		  0.452 		 15.395 
 883 		  14.247 		  0.451 		 15.395 
 884 		  14.251 		  0.451 		 15.395 
 885 		  14.245 		  0.450 		 15.395 
 886 		  14.254 		  0.450 		 15.395 
 887 		  14.254 		  0.449 		 15.395 
 888 		  14.255 		  0.449 		 15.395 
 889 		  14.272 		  0.449 		 15.395 
 890 		  14.250 		  0.449 		 15.395 
 891 		  14.269 		  0.448 		 15.395 
 892 		  14.266 		  0.447 		 15.395 
 893 		  14.321 		  0.447 		 15.395 
 894 		  14.208 		  0.446 		 15.395 
 895 		  14.206 		  0.445 		 15.395 
 896 		  14.150 		  0.445 		 15.395 
 897 		  14.187 		  0.445 		 15.395 
 898 		  14.179 		  0.445 		 15.395 
 899 		  14.158 		  0.444 		 15.395 
 900 		  14.177 		  0.443 		 15.395 
 901 		  14.183 		  0.443 		 15.395 
 902 		  14.182 		  0.442 		 15.395 
 903 		  14.160 		  0.442 		 15.395 
 904 		  14.235 		  0.442 		 15.395 
 905 		  14.240 		  0.440 		 15.395 
 906 		  14.237 		  0.439 		 15.395 
 907 		  14.243 		  0.439 		 15.395 
 908 		  14.240 		  0.438 		 15.395 
 909 		  14.249 		  0.438 		 15.395 
 910 		  14.265 		  0.437 		 15.395 
 911 		  14.260 		  0.437 		 15.395 
 912 		  14.269 		  0.436 		 15.395 
 913 		  14.258 		  0.436 		 15.395 
 914 		  14.257 		  0.436 		 15.395 
 915 		  14.277 		  0.435 		 15.395 
 916 		  14.276 		  0.435 		 15.395 
 917 		  14.279 		  0.434 		 15.395 
 918 		  14.272 		  0.434 		 15.395 
 919 		  14.272 		  0.434 		 15.395 
 920 		  14.287 		  0.433 		 15.395 
 921 		  14.286 		  0.432 		 15.395 
 922 		  14.285 		  0.431 		 15.395 
 923 		  14.309 		  0.431 		 15.395 
 924 		  14.303 		  0.430 		 15.395 
 925 		  14.290 		  0.429 		 15.395 
 926 		  14.337 		  0.429 		 15.395 
 927 		  14.303 		  0.428 		 15.395 
 928 		  14.304 		  0.428 		 15.395 
 929 		  14.322 		  0.427 		 15.395 
 930 		  14.318 		  0.427 		 15.395 
 931 		  14.331 		  0.427 		 15.395 
 932 		  14.330 		  0.427 		 15.395 
 933 		  14.329 		  0.426 		 15.395 
 934 		  14.339 		  0.426 		 15.395 
 935 		  14.322 		  0.425 		 15.395 
 936 		  14.319 		  0.425 		 15.395 
 937 		  14.327 		  0.423 		 15.395 
 938 		  14.325 		  0.422 		 15.395 
 939 		  14.316 		  0.422 		 15.395 
 940 		  14.312 		  0.422 		 15.395 
 941 		  14.293 		  0.421 		 15.395 
 942 		  14.280 		  0.421 		 15.395 
 943 		  14.276 		  0.421 		 15.395 
 944 		  14.268 		  0.421 		 15.395 
 945 		  14.269 		  0.421 		 15.395 
 946 		  14.264 		  0.421 		 15.395 
 947 		  14.280 		  0.421 		 15.395 
 948 		  14.280 		  0.421 		 15.395 
 949 		  14.280 		  0.420 		 15.395 
 950 		  14.260 		  0.420 		 15.395 
 951 		  14.262 		  0.420 		 15.395 
 952 		  14.264 		  0.420 		 15.395 
 953 		  14.257 		  0.418 		 15.395 
 954 		  14.244 		  0.417 		 15.395 
 955 		  14.241 		  0.417 		 15.395 
 956 		  14.245 		  0.417 		 15.395 
 957 		  14.229 		  0.415 		 15.395 
 958 		  14.248 		  0.415 		 15.395 
 959 		  14.254 		  0.414 		 15.395 
 960 		  14.269 		  0.414 		 15.395 
 961 		  14.277 		  0.413 		 15.395 
 962 		  14.295 		  0.413 		 15.395 
 963 		  14.294 		  0.412 		 15.395 
 964 		  14.286 		  0.411 		 15.395 
 965 		  14.289 		  0.411 		 15.395 
 966 		  14.291 		  0.411 		 15.395 
 967 		  14.291 		  0.410 		 15.395 
 968 		  14.292 		  0.410 		 15.395 
 969 		  14.291 		  0.409 		 15.395 
 970 		  14.309 		  0.409 		 15.395 
 971 		  14.308 		  0.408 		 15.395 
 972 		  14.319 		  0.407 		 15.395 
 973 		  14.305 		  0.407 		 15.395 
 974 		  14.300 		  0.407 		 15.395 
 975 		  14.296 		  0.407 		 15.395 
 976 		  14.315 		  0.406 		 15.395 
 977 		  14.315 		  0.405 		 15.395 
 978 		  14.307 		  0.405 		 15.395 
 979 		  14.302 		  0.405 		 15.395 
 980 		  14.309 		  0.405 		 15.395 
 981 		  14.296 		  0.404 		 15.395 
 982 		  14.301 		  0.404 		 15.395 
 983 		  14.293 		  0.403 		 15.395 
 984 		  14.292 		  0.402 		 15.395 
 985 		  14.291 		  0.402 		 15.395 
 986 		  14.290 		  0.402 		 15.395 
 987 		  14.299 		  0.402 		 15.395 
 988 		  14.281 		  0.402 		 15.395 
 989 		  14.252 		  0.401 		 15.395 
 990 		  14.247 		  0.400 		 15.395 
 991 		  14.231 		  0.400 		 15.395 
 992 		  14.228 		  0.400 		 15.395 
 993 		  14.233 		  0.398 		 15.395 
 994 		  14.208 		  0.398 		 15.395 
 995 		  14.210 		  0.398 		 15.395 
 996 		  14.190 		  0.396 		 15.395 
 997 		  14.154 		  0.395 		 15.395 
 998 		  14.146 		  0.393 		 15.395 
 999 		  14.147 		  0.393 		 15.395 
 1000 		  14.146 		  0.392 		 15.395 
 1001 		  14.170 		  0.392 		 15.395 
 1002 		  14.165 		  0.391 		 15.395 
 1003 		  14.155 		  0.390 		 15.395 
 1004 		  14.192 		  0.390 		 15.395 
 1005 		  14.200 		  0.390 		 15.395 
 1006 		  14.201 		  0.388 		 15.395 
 1007 		  14.196 		  0.387 		 15.395 
 1008 		  14.194 		  0.386 		 15.395 
 1009 		  14.166 		  0.386 		 15.395 
 1010 		  14.175 		  0.385 		 15.395 
 1011 		  14.172 		  0.385 		 15.395 
 1012 		  14.158 		  0.385 		 15.395 
 1013 		  14.158 		  0.384 		 15.395 
 1014 		  14.158 		  0.384 		 15.395 
 1015 		  14.132 		  0.383 		 15.395 
 1016 		  14.129 		  0.382 		 15.395 
 1017 		  14.131 		  0.380 		 15.395 
 1018 		  14.128 		  0.379 		 15.395 
 1019 		  14.127 		  0.377 		 15.395 
 1020 		  14.142 		  0.377 		 15.395 
 1021 		  14.147 		  0.376 		 15.395 
 1022 		  14.138 		  0.376 		 15.395 
 1023 		  14.146 		  0.376 		 15.395 
 1024 		  14.120 		  0.374 		 15.395 
 1025 		  14.116 		  0.374 		 15.395 
 1026 		  14.084 		  0.374 		 15.395 
 1027 		  14.084 		  0.370 		 15.395 
 1028 		  14.072 		  0.370 		 15.395 
 1029 		  14.075 		  0.370 		 15.395 
 1030 		  14.081 		  0.370 		 15.395 
 1031 		  14.076 		  0.370 		 15.395 
 1032 		  14.080 		  0.369 		 15.395 
 1033 		  14.085 		  0.367 		 15.395 
 1034 		  14.084 		  0.367 		 15.395 
 1035 		  14.039 		  0.367 		 15.395 
 1036 		  14.036 		  0.367 		 15.395 
 1037 		  14.026 		  0.367 		 15.395 
 1038 		  14.026 		  0.366 		 15.395 
 1039 		  14.023 		  0.365 		 15.395 
 1040 		  14.004 		  0.365 		 15.395 
 1041 		  14.015 		  0.365 		 15.395 
 1042 		  14.025 		  0.364 		 15.395 
 1043 		  14.014 		  0.363 		 15.395 
 1044 		  14.008 		  0.362 		 15.395 
 1045 		  14.001 		  0.361 		 15.395 
 1046 		  14.050 		  0.360 		 15.395 
 1047 		  14.053 		  0.360 		 15.395 
 1048 		  14.059 		  0.359 		 15.395 
 1049 		  14.051 		  0.358 		 15.395 
 1050 		  14.049 		  0.358 		 15.395 
 1051 		  14.050 		  0.357 		 15.395 
 1052 		  14.047 		  0.356 		 15.395 
 1053 		  14.064 		  0.354 		 15.395 
 1054 		  14.056 		  0.353 		 15.395 
 1055 		  14.036 		  0.352 		 15.395 
 1056 		  14.033 		  0.352 		 15.395 
 1057 		  14.034 		  0.351 		 15.395 
 1058 		  14.042 		  0.351 		 15.395 
 1059 		  14.033 		  0.351 		 15.395 
 1060 		  14.029 		  0.350 		 15.395 
 1061 		  14.032 		  0.349 		 15.395 
 1062 		  14.018 		  0.349 		 15.395 
 1063 		  14.001 		  0.349 		 15.395 
 1064 		  13.999 		  0.349 		 15.395 
 1065 		  13.990 		  0.349 		 15.395 
 1066 		  13.979 		  0.348 		 15.395 
 1067 		  13.957 		  0.348 		 15.395 
 1068 		  13.978 		  0.347 		 15.395 
 1069 		  13.981 		  0.347 		 15.395 
 1070 		  13.971 		  0.345 		 15.395 
 1071 		  13.970 		  0.344 		 15.395 
 1072 		  13.951 		  0.344 		 15.395 
 1073 		  13.948 		  0.342 		 15.395 
 1074 		  13.959 		  0.342 		 15.395 
 1075 		  13.970 		  0.341 		 15.395 
 1076 		  13.961 		  0.341 		 15.395 
 1077 		  13.950 		  0.340 		 15.395 
 1078 		  13.950 		  0.339 		 15.395 
 1079 		  13.965 		  0.339 		 15.395 
 1080 		  13.964 		  0.338 		 15.395 
 1081 		  13.967 		  0.337 		 15.395 
 1082 		  13.956 		  0.336 		 15.395 
 1083 		  13.941 		  0.336 		 15.395 
 1084 		  13.942 		  0.336 		 15.395 
 1085 		  13.935 		  0.336 		 15.395 
 1086 		  13.947 		  0.334 		 15.395 
 1087 		  13.945 		  0.334 		 15.395 
 1088 		  13.943 		  0.333 		 15.395 
 1089 		  13.944 		  0.333 		 15.395 
 1090 		  13.943 		  0.332 		 15.395 
 1091 		  13.942 		  0.332 		 15.395 
 1092 		  13.936 		  0.332 		 15.395 
 1093 		  13.919 		  0.332 		 15.395 
 1094 		  13.931 		  0.331 		 15.395 
 1095 		  13.914 		  0.330 		 15.395 
 1096 		  13.937 		  0.330 		 15.395 
 1097 		  13.938 		  0.330 		 15.395 
 1098 		  13.945 		  0.329 		 15.395 
 1099 		  13.942 		  0.329 		 15.395 
 1100 		  13.922 		  0.328 		 15.395 
 1101 		  13.939 		  0.328 		 15.395 
 1102 		  13.967 		  0.328 		 15.395 
 1103 		  13.965 		  0.327 		 15.395 
 1104 		  13.964 		  0.325 		 15.395 
 1105 		  13.975 		  0.324 		 15.395 
 1106 		  13.977 		  0.324 		 15.395 
 1107 		  13.973 		  0.323 		 15.395 
 1108 		  13.969 		  0.323 		 15.395 
 1109 		  13.961 		  0.323 		 15.395 
 1110 		  13.935 		  0.322 		 15.395 
 1111 		  13.954 		  0.319 		 15.395 
 1112 		  13.966 		  0.319 		 15.395 
 1113 		  13.879 		  0.319 		 15.395 
 1114 		  13.878 		  0.319 		 15.395 
 1115 		  13.876 		  0.318 		 15.395 
 1116 		  13.851 		  0.318 		 15.395 
 1117 		  13.858 		  0.317 		 15.395 
 1118 		  13.850 		  0.317 		 15.395 
 1119 		  13.846 		  0.316 		 15.395 
 1120 		  13.845 		  0.316 		 15.395 
 1121 		  13.832 		  0.315 		 15.395 
 1122 		  13.837 		  0.314 		 15.395 
 1123 		  13.845 		  0.314 		 15.395 
 1124 		  13.835 		  0.314 		 15.395 
 1125 		  13.843 		  0.313 		 15.395 
 1126 		  13.839 		  0.312 		 15.395 
 1127 		  13.839 		  0.312 		 15.395 
 1128 		  13.843 		  0.312 		 15.395 
 1129 		  13.851 		  0.311 		 15.395 
 1130 		  13.840 		  0.310 		 15.395 
 1131 		  13.836 		  0.309 		 15.395 
 1132 		  13.825 		  0.309 		 15.395 
 1133 		  13.826 		  0.308 		 15.395 
 1134 		  13.837 		  0.305 		 15.395 
 1135 		  13.838 		  0.303 		 15.395 
 1136 		  13.830 		  0.303 		 15.395 
 1137 		  13.837 		  0.302 		 15.395 
 1138 		  13.836 		  0.302 		 15.395 
 1139 		  13.852 		  0.301 		 15.395 
 1140 		  13.847 		  0.300 		 15.395 
 1141 		  13.855 		  0.300 		 15.395 
 1142 		  13.855 		  0.300 		 15.395 
 1143 		  13.854 		  0.299 		 15.395 
 1144 		  13.856 		  0.298 		 15.395 
 1145 		  13.860 		  0.297 		 15.395 
 1146 		  13.874 		  0.296 		 15.395 
 1147 		  13.872 		  0.295 		 15.395 
 1148 		  13.882 		  0.295 		 15.395 
 1149 		  13.875 		  0.295 		 15.395 
 1150 		  13.860 		  0.293 		 15.395 
 1151 		  13.807 		  0.293 		 15.395 
 1152 		  13.806 		  0.290 		 15.395 
 1153 		  13.797 		  0.286 		 15.395 
 1154 		  13.799 		  0.286 		 15.395 
 1155 		  13.892 		  0.285 		 15.395 
 1156 		  13.829 		  0.284 		 15.395 
 1157 		  13.824 		  0.284 		 15.395 
 1158 		  13.822 		  0.284 		 15.395 
 1159 		  13.826 		  0.283 		 15.395 
 1160 		  13.826 		  0.282 		 15.395 
 1161 		  13.851 		  0.282 		 15.395 
 1162 		  13.849 		  0.281 		 15.395 
 1163 		  13.847 		  0.279 		 15.395 
 1164 		  13.824 		  0.278 		 15.395 
 1165 		  13.808 		  0.277 		 15.395 
 1166 		  13.768 		  0.275 		 15.395 
 1167 		  13.767 		  0.274 		 15.395 
 1168 		  13.763 		  0.273 		 15.395 
 1169 		  13.805 		  0.272 		 15.395 
 1170 		  13.817 		  0.272 		 15.395 
 1171 		  13.807 		  0.271 		 15.395 
 1172 		  13.805 		  0.270 		 15.395 
 1173 		  13.803 		  0.267 		 15.395 
 1174 		  13.797 		  0.267 		 15.395 
 1175 		  13.819 		  0.265 		 15.395 
 1176 		  13.852 		  0.264 		 15.395 
 1177 		  13.854 		  0.264 		 15.395 
 1178 		  13.877 		  0.263 		 15.395 
 1179 		  13.885 		  0.263 		 15.395 
 1180 		  13.858 		  0.261 		 15.395 
 1181 		  13.857 		  0.261 		 15.395 
 1182 		  13.862 		  0.259 		 15.395 
 1183 		  13.860 		  0.259 		 15.395 
 1184 		  13.861 		  0.258 		 15.395 
 1185 		  13.857 		  0.258 		 15.395 
 1186 		  13.850 		  0.257 		 15.395 
 1187 		  13.839 		  0.257 		 15.395 
 1188 		  13.856 		  0.257 		 15.395 
 1189 		  13.765 		  0.255 		 15.395 
 1190 		  13.714 		  0.254 		 15.395 
 1191 		  13.713 		  0.253 		 15.395 
 1192 		  13.709 		  0.253 		 15.395 
 1193 		  13.694 		  0.253 		 15.395 
 1194 		  13.692 		  0.252 		 15.395 
 1195 		  13.691 		  0.252 		 15.395 
 1196 		  13.687 		  0.252 		 15.395 
 1197 		  13.693 		  0.249 		 15.395 
 1198 		  13.703 		  0.246 		 15.395 
 1199 		  13.705 		  0.246 		 15.395 
 1200 		  13.662 		  0.245 		 15.395 
 1201 		  13.665 		  0.245 		 15.395 
 1202 		  13.668 		  0.245 		 15.395 
 1203 		  13.670 		  0.245 		 15.395 
 1204 		  13.687 		  0.244 		 15.395 
 1205 		  13.704 		  0.244 		 15.395 
 1206 		  13.557 		  0.243 		 15.395 
 1207 		  13.552 		  0.240 		 15.395 
 1208 		  13.546 		  0.239 		 15.395 
 1209 		  13.542 		  0.239 		 15.395 
 1210 		  13.525 		  0.239 		 15.395 
 1211 		  13.525 		  0.238 		 15.395 
 1212 		  13.527 		  0.236 		 15.395 
 1213 		  13.536 		  0.234 		 15.395 
 1214 		  13.544 		  0.234 		 15.395 
 1215 		  13.543 		  0.232 		 15.395 
 1216 		  13.544 		  0.232 		 15.395 
 1217 		  13.543 		  0.232 		 15.395 
 1218 		  13.555 		  0.230 		 15.395 
 1219 		  13.368 		  0.228 		 15.395 
 1220 		  13.398 		  0.228 		 15.395 
 1221 		  13.398 		  0.227 		 15.395 
 1222 		  13.401 		  0.225 		 15.395 
 1223 		  13.422 		  0.225 		 15.395 
 1224 		  13.421 		  0.223 		 15.395 
 1225 		  13.417 		  0.223 		 15.395 
 1226 		  13.448 		  0.223 		 15.395 
 1227 		  13.502 		  0.220 		 15.395 
 1228 		  13.502 		  0.220 		 15.395 
 1229 		  13.502 		  0.219 		 15.395 
 1230 		  13.491 		  0.216 		 15.395 
 1231 		  13.537 		  0.214 		 15.395 
 1232 		  13.526 		  0.213 		 15.395 
 1233 		  13.637 		  0.212 		 15.395 
 1234 		  13.680 		  0.211 		 15.395 
 1235 		  13.679 		  0.210 		 15.395 
 1236 		  13.679 		  0.209 		 15.395 
 1237 		  13.664 		  0.208 		 15.395 
 1238 		  13.667 		  0.206 		 15.395 
 1239 		  13.666 		  0.205 		 15.395 
 1240 		  13.622 		  0.204 		 15.395 
 1241 		  13.664 		  0.203 		 15.395 
 1242 		  13.637 		  0.201 		 15.395 
 1243 		  13.636 		  0.201 		 15.395 
 1244 		  13.636 		  0.200 		 15.395 
 1245 		  13.626 		  0.199 		 15.395 
 1246 		  13.631 		  0.194 		 15.395 
 1247 		  13.630 		  0.194 		 15.395 
 1248 		  13.628 		  0.193 		 15.395 
 1249 		  13.627 		  0.192 		 15.395 
 1250 		  13.615 		  0.192 		 15.395 
 1251 		  13.610 		  0.191 		 15.395 
 1252 		  13.611 		  0.189 		 15.395 
 1253 		  13.608 		  0.188 		 15.395 
 1254 		  13.603 		  0.187 		 15.395 
 1255 		  13.602 		  0.182 		 15.395 
 1256 		  13.612 		  0.180 		 15.395 
 1257 		  13.612 		  0.176 		 15.395 
 1258 		  13.609 		  0.175 		 15.395 
 1259 		  13.609 		  0.174 		 15.395 
 1260 		  13.612 		  0.173 		 15.395 
 1261 		  13.580 		  0.169 		 15.395 
 1262 		  13.575 		  0.164 		 15.395 
 1263 		  13.599 		  0.164 		 15.395 
 1264 		  13.555 		  0.163 		 15.395 
 1265 		  13.530 		  0.163 		 15.395 
 1266 		  13.499 		  0.162 		 15.395 
 1267 		  13.497 		  0.158 		 15.395 
 1268 		  13.502 		  0.156 		 15.395 
 1269 		  13.510 		  0.154 		 15.395 
 1270 		  13.536 		  0.151 		 15.395 
 1271 		  13.532 		  0.151 		 15.395 
 1272 		  13.531 		  0.141 		 15.395 
 1273 		  13.526 		  0.140 		 15.395 
 1274 		  13.513 		  0.135 		 15.395 
 1275 		  13.501 		  0.134 		 15.395 
 1276 		  13.500 		  0.133 		 15.395 
 1277 		  13.494 		  0.132 		 15.395 
 1278 		  13.394 		  0.130 		 15.395 
 1279 		  13.314 		  0.128 		 15.395 
 1280 		  13.321 		  0.128 		 15.395 
 1281 		  13.319 		  0.127 		 15.395 
 1282 		  13.227 		  0.123 		 15.395 
 1283 		  13.221 		  0.109 		 15.395 
 1284 		  13.226 		  0.107 		 15.395 
 1285 		  13.163 		  0.104 		 15.395 
 1286 		  13.162 		  0.100 		 15.395 
 1287 		  13.136 		  0.098 		 15.395 
 1288 		  13.129 		  0.096 		 15.395 
 1289 		  13.056 		  0.095 		 15.395 
 1290 		  13.065 		  0.094 		 15.395 


==> result/missing_motion.txt <==
IDs 	 MRV 	 OLD 
1 	 0.98 	 4.17 
2 	 3.00 	 10.60 
3 	 5.68 	 17.34 
4 	 5.71 	 21.25 


==> result/missing_static.txt <==
IDs 	 MRV 	 OLD 
1 	 0.00 	 0.00 
2 	 0.86 	 3.97 
3 	 1.91 	 5.42 


==> result/motion_read.txt <==
time 	 motion 
0.50 	 2.36 
1.50 	 0.67 
2.50 	 0.87 
3.50 	 2.41 
4.50 	 0.92 
5.50 	 0.76 
6.50 	 1.27 
7.50 	 0.82 
8.50 	 0.61 
9.50 	 0.72 
10.50 	 0.68 
11.50 	 1.14 
12.50 	 0.72 
13.50 	 0.97 
14.50 	 1.97 
15.50 	 0.76 
16.50 	 6.66 
17.50 	 6.85 
18.50 	 2.29 
19.50 	 1.19 
20.50 	 0.96 
21.50 	 0.76 
22.50 	 1.04 
23.50 	 0.50 
24.50 	 0.35 
25.50 	 0.51 
26.50 	 0.55 
27.50 	 0.38 
28.50 	 1.22 
29.50 	 1.12 
30.50 	 0.69 
31.50 	 0.37 
32.50 	 0.48 
33.50 	 0.62 
34.50 	 1.16 
35.50 	 0.70 
36.50 	 0.66 
37.50 	 0.94 
38.50 	 1.37 
39.50 	 0.48 


==> result/motion_static.txt <==
time 	 motion 
0.50 	 0.55 
1.50 	 0.41 
2.50 	 0.25 
3.50 	 0.45 
4.50 	 0.47 
5.50 	 3.35 
6.50 	 1.65 
7.50 	 0.67 
8.50 	 0.54 
9.50 	 0.69 
10.50 	 0.71 
11.50 	 0.30 
12.50 	 0.26 
13.50 	 0.43 
14.50 	 0.45 
15.50 	 0.55 
16.50 	 0.33 
17.50 	 0.29 
18.50 	 0.29 
19.50 	 0.45 
20.50 	 0.26 
21.50 	 0.22 
22.50 	 0.21 
23.50 	 0.34 
24.50 	 0.24 
25.50 	 0.26 
26.50 	 0.39 
27.50 	 0.26 
28.50 	 0.40 
29.50 	 0.32 
30.50 	 0.31 
31.50 	 0.30 
32.50 	 0.28 
33.50 	 0.41 
34.50 	 0.39 
35.50 	 0.32 
36.50 	 0.31 
37.50 	 0.28 
38.50 	 0.20 
39.50 	 0.26 


==> result/motion_talk.txt <==
time 	 motion 
0.50 	 0.50 
1.50 	 0.42 
2.50 	 1.60 
3.50 	 0.82 
4.50 	 2.64 
5.50 	 6.50 
6.50 	 4.22 
7.50 	 5.25 
8.50 	 6.69 
9.50 	 2.59 
10.50 	 1.21 
11.50 	 2.09 
12.50 	 0.58 
13.50 	 0.47 
14.50 	 0.90 
15.50 	 0.48 
16.50 	 0.45 
17.50 	 1.58 
18.50 	 3.42 
19.50 	 4.04 
20.50 	 0.57 
21.50 	 0.42 
22.50 	 2.51 
23.50 	 5.78 
24.50 	 5.69 
25.50 	 2.13 
26.50 	 1.26 
27.50 	 1.32 
28.50 	 1.15 
29.50 	 1.27 
30.50 	 3.23 
31.50 	 4.23 
32.50 	 3.78 
33.50 	 1.79 
34.50 	 1.04 
35.50 	 0.46 
36.50 	 0.63 
37.50 	 0.41 
38.50 	 0.39 
39.50 	 0.37 


==> result/motion_watch.txt <==
time 	 motion 
0.50 	 3.22 
1.50 	 4.29 
2.50 	 3.08 
3.50 	 0.91 
4.50 	 1.11 
5.50 	 2.26 
6.50 	 0.67 
7.50 	 1.03 
8.50 	 0.71 
9.50 	 0.74 
10.50 	 1.25 
11.50 	 2.94 
12.50 	 1.64 
13.50 	 1.12 
14.50 	 5.80 
15.50 	 1.48 
16.50 	 0.87 
17.50 	 2.63 
18.50 	 3.03 
19.50 	 2.02 
20.50 	 4.02 
21.50 	 10.38 
22.50 	 2.38 
23.50 	 1.38 
24.50 	 1.02 
25.50 	 1.92 
26.50 	 1.40 
27.50 	 0.58 
28.50 	 0.79 
29.50 	 1.03 
30.50 	 0.85 
31.50 	 1.89 
32.50 	 1.08 
33.50 	 0.80 
34.50 	 0.80 
35.50 	 0.66 
36.50 	 1.11 
37.50 	 8.59 
38.50 	 2.60 
39.50 	 1.36 


==> result/raw_motion_read.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.1168 	 -0.1312 	  0.0967 
 0.0400 	  0.0860 	 -0.1484 	  0.1170 
 0.0600 	  0.0436 	 -0.1881 	  0.1329 
 0.0800 	 -0.0061 	 -0.2512 	  0.1336 
 0.1000 	 -0.0587 	 -0.3324 	  0.1132 
 0.1200 	 -0.1101 	 -0.4201 	  0.0712 
 0.1400 	 -0.1576 	 -0.5026 	  0.0140 
 0.1600 	 -0.2002 	 -0.5702 	 -0.0486 
 0.1800 	 -0.2386 	 -0.6203 	 -0.1051 
 0.2000 	 -0.2753 	 -0.6556 	 -0.1470 
 0.2200 	 -0.3133 	 -0.6840 	 -0.1697 
 0.2400 	 -0.3556 	 -0.7134 	 -0.1752 
 0.2600 	 -0.4034 	 -0.7494 	 -0.1691 
 0.2800 	 -0.4543 	 -0.7906 	 -0.1602 
 0.3000 	 -0.5023 	 -0.8309 	 -0.1558 
 0.3200 	 -0.5381 	 -0.8584 	 -0.1612 
 0.3400 	 -0.5517 	 -0.8616 	 -0.1764 
 0.3600 	 -0.5352 	 -0.8302 	 -0.1974 
 0.3800 	 -0.4860 	 -0.7610 	 -0.2163 
 0.4000 	 -0.4080 	 -0.6555 	 -0.2236 
 0.4200 	 -0.3112 	 -0.5217 	 -0.2103 
 0.4400 	 -0.2081 	 -0.3697 	 -0.1706 
 0.4600 	 -0.1104 	 -0.2109 	 -0.1028 
 0.4800 	 -0.0258 	 -0.0544 	 -0.0119 
 0.5000 	  0.0434 	  0.0929 	  0.0918 
 0.5200 	  0.0996 	  0.2274 	  0.1933 
 0.5400 	  0.1476 	  0.3477 	  0.2759 
 0.5600 	  0.1919 	  0.4542 	  0.3257 
 0.5800 	  0.2348 	  0.5485 	  0.3352 
 0.6000 	  0.2761 	  0.6330 	  0.3066 
 0.6200 	  0.3137 	  0.7107 	  0.2517 
 0.6400 	  0.3453 	  0.7839 	  0.1904 
 0.6600 	  0.3694 	  0.8539 	  0.1441 
 0.6800 	  0.3857 	  0.9191 	  0.1307 
 0.7000 	  0.3955 	  0.9754 	  0.1577 
 0.7200 	  0.4003 	  1.0157 	  0.2213 
 0.7400 	  0.4020 	  1.0327 	  0.3050 
 0.7600 	  0.4012 	  1.0196 	  0.3871 
 0.7800 	  0.3983 	  0.9746 	  0.4453 
 0.8000 	  0.3927 	  0.9001 	  0.4652 
 0.8200 	  0.3835 	  0.8046 	  0.4426 
 0.8400 	  0.3699 	  0.6992 	  0.3860 
 0.8600 	  0.3515 	  0.5956 	  0.3104 
 0.8800 	  0.3285 	  0.5015 	  0.2343 
 0.9000 	  0.3019 	  0.4200 	  0.1710 
 0.9200 	  0.2729 	  0.3480 	  0.1274 
 0.9400 	  0.2433 	  0.2795 	  0.1008 
 0.9600 	  0.2144 	  0.2076 	  0.0836 
 0.9800 	  0.1874 	  0.1294 	  0.0658 
 1.0000 	  0.1629 	  0.0461 	  0.0409 
 1.0200 	  0.1407 	 -0.0354 	  0.0065 
 1.0400 	  0.1205 	 -0.1065 	 -0.0333 
 1.0600 	  0.1011 	 -0.1588 	 -0.0724 
 1.0800 	  0.0814 	 -0.1894 	 -0.1042 
 1.1000 	  0.0601 	 -0.1999 	 -0.1251 
 1.1200 	  0.0363 	 -0.1980 	 -0.1355 
 1.1400 	  0.0095 	 -0.1930 	 -0.1389 
 1.1600 	 -0.0199 	 -0.1937 	 -0.1396 
 1.1800 	 -0.0510 	 -0.2044 	 -0.1407 
 1.2000 	 -0.0828 	 -0.2254 	 -0.1429 
 1.2200 	 -0.1142 	 -0.2523 	 -0.1447 
 1.2400 	 -0.1448 	 -0.2804 	 -0.1449 
 1.2600 	 -0.1748 	 -0.3056 	 -0.1436 
 1.2800 	 -0.2051 	 -0.3279 	 -0.1446 
 1.3000 	 -0.2366 	 -0.3494 	 -0.1538 
 1.3200 	 -0.2700 	 -0.3744 	 -0.1777 
 1.3400 	 -0.3048 	 -0.4057 	 -0.2190 
 1.3600 	 -0.3396 	 -0.4439 	 -0.2756 
 1.3800 	 -0.3726 	 -0.4862 	 -0.3386 
 1.4000 	 -0.4024 	 -0.5283 	 -0.3965 
 1.4200 	 -0.4291 	 -0.5655 	 -0.4372 
 1.4400 	 -0.4548 	 -0.5956 	 -0.4560 
 1.4600 	 -0.4834 	 -0.6189 	 -0.4547 
 1.4800 	 -0.5184 	 -0.6382 	 -0.4457 
 1.5000 	 -0.5613 	 -0.6567 	 -0.4443 
 1.5200 	 -0.6094 	 -0.6760 	 -0.4663 
 1.5400 	 -0.6550 	 -0.6943 	 -0.5182 
 1.5600 	 -0.6867 	 -0.7064 	 -0.5969 
 1.5800 	 -0.6926 	 -0.7050 	 -0.6858 
 1.6000 	 -0.6642 	 -0.6827 	 -0.7625 
 1.6200 	 -0.5995 	 -0.6346 	 -0.8023 
 1.6400 	 -0.5046 	 -0.5604 	 -0.7894 
 1.6600 	 -0.3916 	 -0.4640 	 -0.7178 
 1.6800 	 -0.2749 	 -0.3530 	 -0.5969 
 1.7000 	 -0.1673 	 -0.2368 	 -0.4448 
 1.7200 	 -0.0758 	 -0.1242 	 -0.2857 
 1.7400 	 -0.0013 	 -0.0213 	 -0.1405 
 1.7600 	  0.0605 	  0.0686 	 -0.0239 
 1.7800 	  0.1157 	  0.1459 	  0.0609 
 1.8000 	  0.1690 	  0.2132 	  0.1184 
 1.8200 	  0.2221 	  0.2743 	  0.1595 
 1.8400 	  0.2735 	  0.3327 	  0.1955 
 1.8600 	  0.3199 	  0.3908 	  0.2353 
 1.8800 	  0.3584 	  0.4495 	  0.2820 
 1.9000 	  0.3877 	  0.5084 	  0.3338 
 1.9200 	  0.4087 	  0.5654 	  0.3855 
 1.9400 	  0.4238 	  0.6180 	  0.4308 
 1.9600 	  0.4354 	  0.6631 	  0.4651 
 1.9800 	  0.4447 	  0.6975 	  0.4867 
 2.0000 	  0.4517 	  0.7185 	  0.4964 
 2.0200 	  0.4553 	  0.7243 	  0.4972 
 2.0400 	  0.4541 	  0.7147 	  0.4923 
 2.0600 	  0.4477 	  0.6914 	  0.4841 
 2.0800 	  0.4362 	  0.6584 	  0.4736 
 2.1000 	  0.4211 	  0.6210 	  0.4607 
 2.1200 	  0.4044 	  0.5846 	  0.4449 
 2.1400 	  0.3878 	  0.5524 	  0.4260 
 2.1600 	  0.3724 	  0.5249 	  0.4045 
 2.1800 	  0.3582 	  0.4984 	  0.3816 
 2.2000 	  0.3446 	  0.4668 	  0.3583 
 2.2200 	  0.3301 	  0.4235 	  0.3354 
 2.2400 	  0.3136 	  0.3651 	  0.3122 
 2.2600 	  0.2943 	  0.2923 	  0.2881 
 2.2800 	  0.2722 	  0.2130 	  0.2621 
 2.3000 	  0.2478 	  0.1381 	  0.2346 
 2.3200 	  0.2222 	  0.0801 	  0.2071 
 2.3400 	  0.1964 	  0.0472 	  0.1827 
 2.3600 	  0.1708 	  0.0418 	  0.1646 
 2.3800 	  0.1451 	  0.0568 	  0.1548 
 2.4000 	  0.1187 	  0.0799 	  0.1532 
 2.4200 	  0.0908 	  0.0953 	  0.1571 
 2.4400 	  0.0609 	  0.0903 	  0.1620 
 2.4600 	  0.0293 	  0.0573 	  0.1630 
 2.4800 	 -0.0033 	 -0.0025 	  0.1558 
 2.5000 	 -0.0358 	 -0.0822 	  0.1384 
 2.5200 	 -0.0675 	 -0.1708 	  0.1108 
 2.5400 	 -0.0984 	 -0.2582 	  0.0749 
 2.5600 	 -0.1292 	 -0.3368 	  0.0329 
 2.5800 	 -0.1609 	 -0.4036 	 -0.0125 
 2.6000 	 -0.1949 	 -0.4586 	 -0.0588 
 2.6200 	 -0.2315 	 -0.5041 	 -0.1032 
 2.6400 	 -0.2700 	 -0.5421 	 -0.1419 
 2.6600 	 -0.3087 	 -0.5744 	 -0.1709 
 2.6800 	 -0.3455 	 -0.6031 	 -0.1870 
 2.7000 	 -0.3787 	 -0.6310 	 -0.1902 
 2.7200 	 -0.4085 	 -0.6626 	 -0.1844 
 2.7400 	 -0.4368 	 -0.7024 	 -0.1788 
 2.7600 	 -0.4673 	 -0.7532 	 -0.1838 
 2.7800 	 -0.5037 	 -0.8112 	 -0.2088 
 2.8000 	 -0.5475 	 -0.8662 	 -0.2549 
 2.8200 	 -0.5969 	 -0.8992 	 -0.3140 
 2.8400 	 -0.6449 	 -0.8886 	 -0.3656 
 2.8600 	 -0.6814 	 -0.8133 	 -0.3852 
 2.8800 	 -0.6950 	 -0.6644 	 -0.3494 
 2.9000 	 -0.6770 	 -0.4452 	 -0.2488 
 2.9200 	 -0.6244 	 -0.1791 	 -0.0906 
 2.9400 	 -0.5415 	  0.0984 	  0.0943 
 2.9600 	 -0.4383 	  0.3437 	  0.2639 
 2.9800 	 -0.3277 	  0.5191 	  0.3704 
 3.0000 	 -0.2214 	  0.5981 	  0.3808 
 3.0200 	 -0.1266 	  0.5763 	  0.2819 
 3.0400 	 -0.0448 	  0.4689 	  0.0935 
 3.0600 	  0.0269 	  0.3079 	 -0.1445 
 3.0800 	  0.0929 	  0.1329 	 -0.3753 
 3.1000 	  0.1562 	 -0.0186 	 -0.5484 
 3.1200 	  0.2170 	 -0.1201 	 -0.6268 
 3.1400 	  0.2724 	 -0.1603 	 -0.6046 
 3.1600 	  0.3185 	 -0.1429 	 -0.4973 
 3.1800 	  0.3522 	 -0.0835 	 -0.3433 
 3.2000 	  0.3731 	 -0.0019 	 -0.1828 
 3.2200 	  0.3835 	  0.0832 	 -0.0522 
 3.2400 	  0.3877 	  0.1593 	  0.0327 
 3.2600 	  0.3899 	  0.2217 	  0.0721 
 3.2800 	  0.3931 	  0.2732 	  0.0850 
 3.3000 	  0.3983 	  0.3203 	  0.0949 
 3.3200 	  0.4043 	  0.3703 	  0.1253 
 3.3400 	  0.4093 	  0.4274 	  0.1874 
 3.3600 	  0.4115 	  0.4916 	  0.2817 
 3.3800 	  0.4102 	  0.5572 	  0.3950 
 3.4000 	  0.4053 	  0.6157 	  0.5092 
 3.4200 	  0.3978 	  0.6566 	  0.6041 
 3.4400 	  0.3885 	  0.6714 	  0.6663 
 3.4600 	  0.3776 	  0.6547 	  0.6893 
 3.4800 	  0.3646 	  0.6071 	  0.6760 
 3.5000 	  0.3486 	  0.5334 	  0.6347 
 3.5200 	  0.3287 	  0.4431 	  0.5773 
 3.5400 	  0.3041 	  0.3468 	  0.5135 
 3.5600 	  0.2752 	  0.2549 	  0.4509 
 3.5800 	  0.2427 	  0.1739 	  0.3923 
 3.6000 	  0.2082 	  0.1073 	  0.3377 
 3.6200 	  0.1733 	  0.0537 	  0.2861 
 3.6400 	  0.1393 	  0.0100 	  0.2369 
 3.6600 	  0.1073 	 -0.0285 	  0.1908 
 3.6800 	  0.0776 	 -0.0649 	  0.1499 
 3.7000 	  0.0499 	 -0.1008 	  0.1148 
 3.7200 	  0.0236 	 -0.1359 	  0.0845 
 3.7400 	 -0.0019 	 -0.1689 	  0.0532 
 3.7600 	 -0.0271 	 -0.1985 	  0.0127 
 3.7800 	 -0.0525 	 -0.2246 	 -0.0469 
 3.8000 	 -0.0780 	 -0.2479 	 -0.1331 
 3.8200 	 -0.1041 	 -0.2700 	 -0.2489 
 3.8400 	 -0.1315 	 -0.2915 	 -0.3887 
 3.8600 	 -0.1612 	 -0.3122 	 -0.5413 
 3.8800 	 -0.1943 	 -0.3304 	 -0.6892 
 3.9000 	 -0.2316 	 -0.3439 	 -0.8151 
 3.9200 	 -0.2726 	 -0.3505 	 -0.9039 
 3.9400 	 -0.3160 	 -0.3502 	 -0.9492 
 3.9600 	 -0.3594 	 -0.3452 	 -0.9520 
 3.9800 	 -0.4009 	 -0.3400 	 -0.9236 
 4.0000 	 -0.4398 	 -0.3396 	 -0.8809 
 4.0200 	 -0.4774 	 -0.3484 	 -0.8444 
 4.0400 	 -0.5161 	 -0.3670 	 -0.8320 
 4.0600 	 -0.5585 	 -0.3924 	 -0.8561 
 4.0800 	 -0.6052 	 -0.4173 	 -0.9178 
 4.1000 	 -0.6528 	 -0.4314 	 -1.0062 
 4.1200 	 -0.6937 	 -0.4225 	 -1.0998 
 4.1400 	 -0.7172 	 -0.3853 	 -1.1693 
 4.1600 	 -0.7128 	 -0.3199 	 -1.1857 
 4.1800 	 -0.6739 	 -0.2117 	 -1.1273 
 4.2000 	 -0.6004 	 -0.0760 	 -0.9881 
 4.2200 	 -0.4996 	 -0.0110 	 -0.7779 
 4.2400 	 -0.3841 	 -0.0126 	 -0.5248 
 4.2600 	 -0.2684 	  0.0224 	 -0.2639 
 4.2800 	 -0.1640 	  0.0879 	 -0.0314 
 4.3000 	 -0.0771 	  0.1489 	  0.1481 
 4.3200 	 -0.0074 	  0.2129 	  0.2645 
 4.3400 	  0.0497 	  0.2824 	  0.3269 
 4.3600 	  0.1006 	  0.3483 	  0.3542 
 4.3800 	  0.1502 	  0.4042 	  0.3714 
 4.4000 	  0.2000 	  0.4453 	  0.3970 
 4.4200 	  0.2490 	  0.4694 	  0.4413 
 4.4400 	  0.2943 	  0.4771 	  0.5014 
 4.4600 	  0.3334 	  0.4726 	  0.5682 
 4.4800 	  0.3651 	  0.4611 	  0.6289 
 4.5000 	  0.3903 	  0.4475 	  0.6752 
 4.5200 	  0.4105 	  0.4347 	  0.7042 
 4.5400 	  0.4273 	  0.4237 	  0.7204 
 4.5600 	  0.4412 	  0.4134 	  0.7315 
 4.5800 	  0.4518 	  0.4026 	  0.7457 
 4.6000 	  0.4577 	  0.3912 	  0.7681 
 4.6200 	  0.4576 	  0.3807 	  0.7994 
 4.6400 	  0.4508 	  0.3734 	  0.8361 
 4.6600 	  0.4377 	  0.3713 	  0.8724 
 4.6800 	  0.4196 	  0.3737 	  0.9012 
 4.7000 	  0.3985 	  0.3772 	  0.9167 
 4.7200 	  0.3763 	  0.3751 	  0.9145 
 4.7400 	  0.3547 	  0.3611 	  0.8925 
 4.7600 	  0.3346 	  0.3305 	  0.8508 
 4.7800 	  0.3160 	  0.2846 	  0.7922 
 4.8000 	  0.2984 	  0.2292 	  0.7215 
 4.8200 	  0.2812 	  0.1754 	  0.6444 
 4.8400 	  0.2634 	  0.1337 	  0.5662 
 4.8600 	  0.2442 	  0.1119 	  0.4903 
 4.8800 	  0.2234 	  0.1100 	  0.4168 
 4.9000 	  0.2005 	  0.1221 	  0.3431 
 4.9200 	  0.1757 	  0.1356 	  0.2653 
 4.9400 	  0.1490 	  0.1379 	  0.1814 
 4.9600 	  0.1209 	  0.1187 	  0.0923 
 4.9800 	  0.0916 	  0.0759 	  0.0042 
 5.0000 	  0.0616 	  0.0136 	 -0.0741 
 5.0200 	  0.0311 	 -0.0576 	 -0.1326 
 5.0400 	  0.0001 	 -0.1262 	 -0.1648 
 5.0600 	 -0.0316 	 -0.1825 	 -0.1691 
 5.0800 	 -0.0645 	 -0.2229 	 -0.1511 
 5.1000 	 -0.0991 	 -0.2484 	 -0.1205 
 5.1200 	 -0.1357 	 -0.2654 	 -0.0889 
 5.1400 	 -0.1739 	 -0.2806 	 -0.0653 
 5.1600 	 -0.2126 	 -0.3000 	 -0.0551 
 5.1800 	 -0.2501 	 -0.3264 	 -0.0581 
 5.2000 	 -0.2849 	 -0.3603 	 -0.0716 
 5.2200 	 -0.3161 	 -0.4003 	 -0.0918 
 5.2400 	 -0.3443 	 -0.4457 	 -0.1173 
 5.2600 	 -0.3720 	 -0.4960 	 -0.1487 
 5.2800 	 -0.4027 	 -0.5515 	 -0.1888 
 5.3000 	 -0.4397 	 -0.6115 	 -0.2394 
 5.3200 	 -0.4840 	 -0.6728 	 -0.3002 
 5.3400 	 -0.5328 	 -0.7292 	 -0.3663 
 5.3600 	 -0.5790 	 -0.7717 	 -0.4300 
 5.3800 	 -0.6121 	 -0.7911 	 -0.4816 
 5.4000 	 -0.6213 	 -0.7801 	 -0.5135 
 5.4200 	 -0.5989 	 -0.7362 	 -0.5217 
 5.4400 	 -0.5428 	 -0.6625 	 -0.5076 
 5.4600 	 -0.4584 	 -0.5674 	 -0.4765 
 5.4800 	 -0.3563 	 -0.4622 	 -0.4362 
 5.5000 	 -0.2498 	 -0.3588 	 -0.3939 
 5.5200 	 -0.1508 	 -0.2662 	 -0.3551 
 5.5400 	 -0.0667 	 -0.1889 	 -0.3219 
 5.5600 	  0.0007 	 -0.1271 	 -0.2944 
 5.5800 	  0.0541 	 -0.0769 	 -0.2715 
 5.6000 	  0.0985 	 -0.0327 	 -0.2525 
 5.6200 	  0.1383 	  0.0109 	 -0.2370 
 5.6400 	  0.1762 	  0.0579 	 -0.2252 
 5.6600 	  0.2127 	  0.1103 	 -0.2165 
 5.6800 	  0.2467 	  0.1677 	 -0.2082 
 5.7000 	  0.2769 	  0.2286 	 -0.1957 
 5.7200 	  0.3024 	  0.2910 	 -0.1729 
 5.7400 	  0.3231 	  0.3527 	 -0.1345 
 5.7600 	  0.3393 	  0.4119 	 -0.0770 
 5.7800 	  0.3511 	  0.4669 	 -0.0016 
 5.8000 	  0.3581 	  0.5165 	  0.0864 
 5.8200 	  0.3600 	  0.5590 	  0.1782 
 5.8400 	  0.3565 	  0.5934 	  0.2642 
 5.8600 	  0.3480 	  0.6187 	  0.3360 
 5.8800 	  0.3354 	  0.6353 	  0.3889 
 5.9000 	  0.3205 	  0.6444 	  0.4225 
 5.9200 	  0.3048 	  0.6481 	  0.4402 
 5.9400 	  0.2893 	  0.6491 	  0.4468 
 5.9600 	  0.2746 	  0.6500 	  0.4465 
 5.9800 	  0.2602 	  0.6517 	  0.4409 
 6.0000 	  0.2454 	  0.6542 	  0.4286 
 6.0200 	  0.2294 	  0.6553 	  0.4062 
 6.0400 	  0.2115 	  0.6518 	  0.3704 
 6.0600 	  0.1915 	  0.6405 	  0.3196 
 6.0800 	  0.1691 	  0.6190 	  0.2564 
 6.1000 	  0.1443 	  0.5862 	  0.1864 
 6.1200 	  0.1171 	  0.5429 	  0.1177 
 6.1400 	  0.0876 	  0.4911 	  0.0567 
 6.1600 	  0.0560 	  0.4329 	  0.0066 
 6.1800 	  0.0228 	  0.3699 	 -0.0352 
 6.2000 	 -0.0114 	  0.3030 	 -0.0760 
 6.2200 	 -0.0462 	  0.2323 	 -0.1259 
 6.2400 	 -0.0814 	  0.1579 	 -0.1931 
 6.2600 	 -0.1174 	  0.0799 	 -0.2819 
 6.2800 	 -0.1546 	 -0.0004 	 -0.3885 
 6.3000 	 -0.1931 	 -0.0816 	 -0.5034 
 6.3200 	 -0.2323 	 -0.1625 	 -0.6130 
 6.3400 	 -0.2710 	 -0.2432 	 -0.7055 
 6.3600 	 -0.3080 	 -0.3252 	 -0.7732 
 6.3800 	 -0.3424 	 -0.4111 	 -0.8172 
 6.4000 	 -0.3753 	 -0.5030 	 -0.8446 
 6.4200 	 -0.4092 	 -0.6010 	 -0.8671 
 6.4400 	 -0.4478 	 -0.7022 	 -0.8944 
 6.4600 	 -0.4942 	 -0.8000 	 -0.9314 
 6.4800 	 -0.5482 	 -0.8859 	 -0.9739 
 6.5000 	 -0.6053 	 -0.9512 	 -1.0105 
 6.5200 	 -0.6563 	 -0.9898 	 -1.0247 
 6.5400 	 -0.6891 	 -0.9995 	 -1.0015 
 6.5600 	 -0.6925 	 -0.9825 	 -0.9301 
 6.5800 	 -0.6593 	 -0.9441 	 -0.8089 
 6.6000 	 -0.5900 	 -0.8903 	 -0.6445 
 6.6200 	 -0.4920 	 -0.8258 	 -0.4505 
 6.6400 	 -0.3784 	 -0.7527 	 -0.2434 
 6.6600 	 -0.2634 	 -0.6711 	 -0.0398 
 6.6800 	 -0.1580 	 -0.5803 	  0.1478 
 6.7000 	 -0.0678 	 -0.4804 	  0.3108 
 6.7200 	  0.0074 	 -0.3747 	  0.4454 
 6.7400 	  0.0721 	 -0.2683 	  0.5515 
 6.7600 	  0.1316 	 -0.1683 	  0.6309 
 6.7800 	  0.1896 	 -0.0806 	  0.6869 
 6.8000 	  0.2465 	 -0.0089 	  0.7229 
 6.8200 	  0.3001 	  0.0474 	  0.7421 
 6.8400 	  0.3474 	  0.0912 	  0.7468 
 6.8600 	  0.3858 	  0.1278 	  0.7386 
 6.8800 	  0.4149 	  0.1618 	  0.7180 
 6.9000 	  0.4361 	  0.1961 	  0.6857 
 6.9200 	  0.4520 	  0.2312 	  0.6426 
 6.9400 	  0.4648 	  0.2661 	  0.5923 
 6.9600 	  0.4753 	  0.2986 	  0.5398 
 6.9800 	  0.4831 	  0.3273 	  0.4924 
 7.0000 	  0.4866 	  0.3518 	  0.4570 
 7.0200 	  0.4842 	  0.3729 	  0.4388 
 7.0400 	  0.4753 	  0.3917 	  0.4380 
 7.0600 	  0.4605 	  0.4096 	  0.4506 
 7.0800 	  0.4417 	  0.4275 	  0.4679 
 7.1000 	  0.4214 	  0.4465 	  0.4805 
 7.1200 	  0.4014 	  0.4672 	  0.4802 
 7.1400 	  0.3829 	  0.4906 	  0.4653 
 7.1600 	  0.3658 	  0.5172 	  0.4390 
 7.1800 	  0.3488 	  0.5461 	  0.4105 
 7.2000 	  0.3307 	  0.5751 	  0.3901 
 7.2200 	  0.3101 	  0.6000 	  0.3866 
 7.2400 	  0.2868 	  0.6157 	  0.4019 
 7.2600 	  0.2609 	  0.6179 	  0.4322 
 7.2800 	  0.2331 	  0.6051 	  0.4667 
 7.3000 	  0.2039 	  0.5789 	  0.4935 
 7.3200 	  0.1735 	  0.5451 	  0.5021 
 7.3400 	  0.1417 	  0.5105 	  0.4894 
 7.3600 	  0.1081 	  0.4820 	  0.4583 
 7.3800 	  0.0728 	  0.4624 	  0.4194 
 7.4000 	  0.0362 	  0.4504 	  0.3851 
 7.4200 	 -0.0012 	  0.4389 	  0.3673 
 7.4400 	 -0.0384 	  0.4194 	  0.3713 
 7.4600 	 -0.0753 	  0.3830 	  0.3960 
 7.4800 	 -0.1119 	  0.3255 	  0.4316 
 7.5000 	 -0.1493 	  0.2473 	  0.4647 
 7.5200 	 -0.1884 	  0.1549 	  0.4798 
 7.5400 	 -0.2297 	  0.0572 	  0.4646 
 7.5600 	 -0.2732 	 -0.0366 	  0.4114 
 7.5800 	 -0.3176 	 -0.1217 	  0.3193 
 7.6000 	 -0.3611 	 -0.1973 	  0.1927 
 7.6200 	 -0.4027 	 -0.2688 	  0.0402 
 7.6400 	 -0.4425 	 -0.3434 	 -0.1277 
 7.6600 	 -0.4826 	 -0.4280 	 -0.3000 
 7.6800 	 -0.5266 	 -0.5249 	 -0.4668 
 7.7000 	 -0.5781 	 -0.6313 	 -0.6195 
 7.7200 	 -0.6380 	 -0.7377 	 -0.7505 
 7.7400 	 -0.7031 	 -0.8318 	 -0.8543 
 7.7600 	 -0.7649 	 -0.9007 	 -0.9273 
 7.7800 	 -0.8108 	 -0.9362 	 -0.9689 
 7.8000 	 -0.8277 	 -0.9350 	 -0.9821 
 7.8200 	 -0.8058 	 -0.9021 	 -0.9736 
 7.8400 	 -0.7425 	 -0.8469 	 -0.9529 
 7.8600 	 -0.6436 	 -0.7820 	 -0.9305 
 7.8800 	 -0.5219 	 -0.7185 	 -0.9148 
 7.9000 	 -0.3934 	 -0.6641 	 -0.9096 
 7.9200 	 -0.2725 	 -0.6202 	 -0.9136 
 7.9400 	 -0.1680 	 -0.5833 	 -0.9183 
 7.9600 	 -0.0818 	 -0.5460 	 -0.9125 
 7.9800 	 -0.0101 	 -0.5001 	 -0.8835 
 8.0000 	  0.0538 	 -0.4390 	 -0.8230 
 8.0200 	  0.1158 	 -0.3603 	 -0.7278 
 8.0400 	  0.1785 	 -0.2657 	 -0.6034 
 8.0600 	  0.2411 	 -0.1610 	 -0.4605 
 8.0800 	  0.3001 	 -0.0535 	 -0.3143 
 8.1000 	  0.3515 	  0.0491 	 -0.1787 
 8.1200 	  0.3929 	  0.1415 	 -0.0645 
 8.1400 	  0.4243 	  0.2206 	  0.0242 
 8.1600 	  0.4475 	  0.2862 	  0.0881 
 8.1800 	  0.4651 	  0.3397 	  0.1333 
 8.2000 	  0.4795 	  0.3832 	  0.1661 
 8.2200 	  0.4915 	  0.4187 	  0.1926 
 8.2400 	  0.5007 	  0.4471 	  0.2156 
 8.2600 	  0.5058 	  0.4692 	  0.2353 
 8.2800 	  0.5056 	  0.4853 	  0.2499 
 8.3000 	  0.4994 	  0.4964 	  0.2580 
 8.3200 	  0.4878 	  0.5039 	  0.2593 
 8.3400 	  0.4718 	  0.5097 	  0.2557 
 8.3600 	  0.4530 	  0.5153 	  0.2504 
 8.3800 	  0.4326 	  0.5212 	  0.2470 
 8.4000 	  0.4113 	  0.5270 	  0.2478 
 8.4200 	  0.3895 	  0.5310 	  0.2531 
 8.4400 	  0.3670 	  0.5312 	  0.2606 
 8.4600 	  0.3434 	  0.5256 	  0.2671 
 8.4800 	  0.3184 	  0.5137 	  0.2692 
 8.5000 	  0.2919 	  0.4958 	  0.2651 
 8.5200 	  0.2635 	  0.4733 	  0.2549 
 8.5400 	  0.2332 	  0.4477 	  0.2408 
 8.5600 	  0.2006 	  0.4199 	  0.2259 
 8.5800 	  0.1661 	  0.3899 	  0.2133 
 8.6000 	  0.1298 	  0.3570 	  0.2050 
 8.6200 	  0.0925 	  0.3201 	  0.2013 
 8.6400 	  0.0547 	  0.2795 	  0.2012 
 8.6600 	  0.0169 	  0.2361 	  0.2027 
 8.6800 	 -0.0209 	  0.1924 	  0.2039 
 8.7000 	 -0.0595 	  0.1510 	  0.2025 
 8.7200 	 -0.0998 	  0.1138 	  0.1963 
 8.7400 	 -0.1429 	  0.0805 	  0.1830 
 8.7600 	 -0.1891 	  0.0482 	  0.1599 
 8.7800 	 -0.2379 	  0.0121 	  0.1243 
 8.8000 	 -0.2877 	 -0.0338 	  0.0752 
 8.8200 	 -0.3366 	 -0.0941 	  0.0127 
 8.8400 	 -0.3831 	 -0.1711 	 -0.0594 
 8.8600 	 -0.4270 	 -0.2640 	 -0.1357 
 8.8800 	 -0.4705 	 -0.3685 	 -0.2087 
 8.9000 	 -0.5171 	 -0.4787 	 -0.2719 
 8.9200 	 -0.5708 	 -0.5873 	 -0.3205 
 8.9400 	 -0.6335 	 -0.6879 	 -0.3534 
 8.9600 	 -0.7027 	 -0.7746 	 -0.3721 
 8.9800 	 -0.7708 	 -0.8424 	 -0.3802 
 9.0000 	 -0.8258 	 -0.8871 	 -0.3805 
 9.0200 	 -0.8538 	 -0.9048 	 -0.3746 
 9.0400 	 -0.8437 	 -0.8932 	 -0.3607 
 9.0600 	 -0.7909 	 -0.8512 	 -0.3354 
 9.0800 	 -0.6991 	 -0.7812 	 -0.2947 
 9.1000 	 -0.5799 	 -0.6879 	 -0.2364 
 9.1200 	 -0.4493 	 -0.5785 	 -0.1608 
 9.1400 	 -0.3224 	 -0.4618 	 -0.0722 
 9.1600 	 -0.2100 	 -0.3465 	  0.0235 
 9.1800 	 -0.1157 	 -0.2301 	  0.1195 
 9.2000 	 -0.0370 	 -0.1158 	  0.2108 
 9.2200 	  0.0323 	 -0.0302 	  0.2945 
 9.2400 	  0.0983 	  0.0295 	  0.3706 
 9.2600 	  0.1645 	  0.0942 	  0.4402 
 9.2800 	  0.2308 	  0.1623 	  0.5047 
 9.3000 	  0.2943 	  0.2227 	  0.5644 
 9.3200 	  0.3512 	  0.2757 	  0.6180 
 9.3400 	  0.3988 	  0.3220 	  0.6630 
 9.3600 	  0.4364 	  0.3614 	  0.6968 
 9.3800 	  0.4654 	  0.3941 	  0.7174 
 9.4000 	  0.4879 	  0.4209 	  0.7245 
 9.4200 	  0.5059 	  0.4415 	  0.7191 
 9.4400 	  0.5201 	  0.4551 	  0.7029 
 9.4600 	  0.5300 	  0.4611 	  0.6781 
 9.4800 	  0.5342 	  0.4589 	  0.6462 
 9.5000 	  0.5319 	  0.4485 	  0.6080 
 9.5200 	  0.5227 	  0.4308 	  0.5636 
 9.5400 	  0.5075 	  0.4070 	  0.5123 
 9.5600 	  0.4878 	  0.3787 	  0.4530 
 9.5800 	  0.4657 	  0.3474 	  0.3843 
 9.6000 	  0.4425 	  0.3141 	  0.3044 
 9.6200 	  0.4189 	  0.2795 	  0.2116 
 9.6400 	  0.3950 	  0.2437 	  0.1050 
 9.6600 	  0.3702 	  0.2068 	 -0.0146 
 9.6800 	  0.3440 	  0.1694 	 -0.1436 
 9.7000 	  0.3160 	  0.1323 	 -0.2753 
 9.7200 	  0.2861 	  0.0973 	 -0.3998 
 9.7400 	  0.2546 	  0.0666 	 -0.5059 
 9.7600 	  0.2217 	  0.0416 	 -0.5833 
 9.7800 	  0.1876 	  0.0225 	 -0.6257 
 9.8000 	  0.1525 	  0.0072 	 -0.6331 
 9.8200 	  0.1166 	 -0.0083 	 -0.6119 
 9.8400 	  0.0798 	 -0.0289 	 -0.5747 
 9.8600 	  0.0421 	 -0.0590 	 -0.5361 
 9.8800 	  0.0031 	 -0.0992 	 -0.5089 
 9.9000 	 -0.0378 	 -0.1468 	 -0.4996 
 9.9200 	 -0.0813 	 -0.1940 	 -0.5071 
 9.9400 	 -0.1277 	 -0.2323 	 -0.5216 
 9.9600 	 -0.1765 	 -0.2535 	 -0.5301 
 9.9800 	 -0.2267 	 -0.2556 	 -0.5194 
 10.0000 	 -0.2761 	 -0.2423 	 -0.4832 
 10.0200 	 -0.3229 	 -0.2252 	 -0.4232 
 10.0400 	 -0.3661 	 -0.2180 	 -0.3516 
 10.0600 	 -0.4066 	 -0.2343 	 -0.2847 
 10.0800 	 -0.4474 	 -0.2796 	 -0.2396 
 10.1000 	 -0.4924 	 -0.3517 	 -0.2268 
 10.1200 	 -0.5450 	 -0.4375 	 -0.2479 
 10.1400 	 -0.6055 	 -0.5198 	 -0.2936 
 10.1600 	 -0.6694 	 -0.5800 	 -0.3498 
 10.1800 	 -0.7270 	 -0.6071 	 -0.4004 
 10.2000 	 -0.7651 	 -0.5976 	 -0.4351 
 10.2200 	 -0.7714 	 -0.5586 	 -0.4506 
 10.2400 	 -0.7378 	 -0.5021 	 -0.4522 
 10.2600 	 -0.6643 	 -0.4417 	 -0.4484 
 10.2800 	 -0.5591 	 -0.3853 	 -0.4478 
 10.3000 	 -0.4364 	 -0.3354 	 -0.4530 
 10.3200 	 -0.3123 	 -0.2862 	 -0.4606 
 10.3400 	 -0.1996 	 -0.2301 	 -0.4611 
 10.3600 	 -0.1051 	 -0.1595 	 -0.4436 
 10.3800 	 -0.0287 	 -0.0732 	 -0.3998 
 10.4000 	  0.0342 	  0.0247 	 -0.3280 
 10.4200 	  0.0901 	  0.1237 	 -0.2331 
 10.4400 	  0.1436 	  0.2127 	 -0.1255 
 10.4600 	  0.1965 	  0.2820 	 -0.0169 
 10.4800 	  0.2475 	  0.3289 	  0.0829 
 10.5000 	  0.2941 	  0.3550 	  0.1684 
 10.5200 	  0.3340 	  0.3678 	  0.2389 
 10.5400 	  0.3665 	  0.3744 	  0.2965 
 10.5600 	  0.3924 	  0.3808 	  0.3440 
 10.5800 	  0.4129 	  0.3876 	  0.3827 
 10.6000 	  0.4291 	  0.3929 	  0.4123 
 10.6200 	  0.4409 	  0.3916 	  0.4314 
 10.6400 	  0.4472 	  0.3808 	  0.4397 
 10.6600 	  0.4466 	  0.3597 	  0.4389 
 10.6800 	  0.4383 	  0.3323 	  0.4339 
 10.7000 	  0.4228 	  0.3048 	  0.4315 
 10.7200 	  0.4016 	  0.2845 	  0.4390 
 10.7400 	  0.3773 	  0.2759 	  0.4610 
 10.7600 	  0.3522 	  0.2805 	  0.4994 
 10.7800 	  0.3277 	  0.2953 	  0.5510 
 10.8000 	  0.3046 	  0.3154 	  0.6102 
 10.8200 	  0.2822 	  0.3348 	  0.6696 
 10.8400 	  0.2596 	  0.3491 	  0.7224 
 10.8600 	  0.2356 	  0.3561 	  0.7629 
 10.8800 	  0.2097 	  0.3559 	  0.7882 
 10.9000 	  0.1819 	  0.3492 	  0.7968 
 10.9200 	  0.1523 	  0.3362 	  0.7880 
 10.9400 	  0.1209 	  0.3159 	  0.7615 
 10.9600 	  0.0874 	  0.2861 	  0.7169 
 10.9800 	  0.0507 	  0.2446 	  0.6540 
 11.0000 	  0.0101 	  0.1902 	  0.5745 
 11.0200 	 -0.0351 	  0.1245 	  0.4817 
 11.0400 	 -0.0842 	  0.0513 	  0.3827 
 11.0600 	 -0.1354 	 -0.0240 	  0.2868 
 11.0800 	 -0.1864 	 -0.0963 	  0.2050 
 11.1000 	 -0.2349 	 -0.1624 	  0.1460 
 11.1200 	 -0.2804 	 -0.2227 	  0.1154 
 11.1400 	 -0.3244 	 -0.2802 	  0.1108 
 11.1600 	 -0.3704 	 -0.3396 	  0.1238 
 11.1800 	 -0.4228 	 -0.4046 	  0.1387 
 11.2000 	 -0.4840 	 -0.4767 	  0.1392 
 11.2200 	 -0.5525 	 -0.5525 	  0.1106 
 11.2400 	 -0.6211 	 -0.6252 	  0.0476 
 11.2600 	 -0.6781 	 -0.6854 	 -0.0463 
 11.2800 	 -0.7095 	 -0.7245 	 -0.1556 
 11.3000 	 -0.7039 	 -0.7358 	 -0.2607 
 11.3200 	 -0.6560 	 -0.7181 	 -0.3405 
 11.3400 	 -0.5694 	 -0.6746 	 -0.3837 
 11.3600 	 -0.4557 	 -0.6127 	 -0.3885 
 11.3800 	 -0.3308 	 -0.5419 	 -0.3684 
 11.4000 	 -0.2107 	 -0.4711 	 -0.3442 
 11.4200 	 -0.1062 	 -0.4070 	 -0.3403 
 11.4400 	 -0.0213 	 -0.3525 	 -0.3734 
 11.4600 	  0.0467 	 -0.3071 	 -0.4501 
 11.4800 	  0.1039 	 -0.2666 	 -0.5605 
 11.5000 	  0.1566 	 -0.2256 	 -0.6846 
 11.5200 	  0.2083 	 -0.1781 	 -0.7956 
 11.5400 	  0.2594 	 -0.1199 	 -0.8703 
 11.5600 	  0.3078 	 -0.0491 	 -0.8928 
 11.5800 	  0.3507 	  0.0321 	 -0.8609 
 11.6000 	  0.3864 	  0.1188 	 -0.7829 
 11.6200 	  0.4149 	  0.2035 	 -0.6750 
 11.6400 	  0.4373 	  0.2785 	 -0.5542 
 11.6600 	  0.4548 	  0.3375 	 -0.4349 
 11.6800 	  0.4678 	  0.3784 	 -0.3240 
 11.7000 	  0.4759 	  0.4033 	 -0.2230 
 11.7200 	  0.4780 	  0.4188 	 -0.1287 
 11.7400 	  0.4730 	  0.4333 	 -0.0379 
 11.7600 	  0.4609 	  0.4553 	  0.0510 
 11.7800 	  0.4427 	  0.4890 	  0.1357 
 11.8000 	  0.4199 	  0.5346 	  0.2117 
 11.8200 	  0.3944 	  0.5860 	  0.2738 
 11.8400 	  0.3675 	  0.6349 	  0.3191 
 11.8600 	  0.3399 	  0.6721 	  0.3479 
 11.8800 	  0.3116 	  0.6915 	  0.3642 
 11.9000 	  0.2824 	  0.6910 	  0.3735 
 11.9200 	  0.2519 	  0.6737 	  0.3811 
 11.9400 	  0.2200 	  0.6446 	  0.3885 
 11.9600 	  0.1866 	  0.6097 	  0.3941 
 11.9800 	  0.1516 	  0.5713 	  0.3919 
 12.0000 	  0.1150 	  0.5291 	  0.3750 
 12.0200 	  0.0761 	  0.4785 	  0.3370 
 12.0400 	  0.0345 	  0.4147 	  0.2762 
 12.0600 	 -0.0107 	  0.3337 	  0.1949 
 12.0800 	 -0.0600 	  0.2366 	  0.1003 
 12.1000 	 -0.1134 	  0.1277 	  0.0016 
 12.1200 	 -0.1703 	  0.0155 	 -0.0915 
 12.1400 	 -0.2290 	 -0.0920 	 -0.1727 
 12.1600 	 -0.2874 	 -0.1889 	 -0.2390 
 12.1800 	 -0.3436 	 -0.2751 	 -0.2918 
 12.2000 	 -0.3965 	 -0.3545 	 -0.3348 
 12.2200 	 -0.4470 	 -0.4348 	 -0.3728 
 12.2400 	 -0.4984 	 -0.5225 	 -0.4095 
 12.2600 	 -0.5549 	 -0.6208 	 -0.4467 
 12.2800 	 -0.6201 	 -0.7254 	 -0.4836 
 12.3000 	 -0.6947 	 -0.8270 	 -0.5179 
 12.3200 	 -0.7739 	 -0.9112 	 -0.5458 
 12.3400 	 -0.8473 	 -0.9654 	 -0.5639 
 12.3600 	 -0.9005 	 -0.9801 	 -0.5689 
 12.3800 	 -0.9191 	 -0.9547 	 -0.5587 
 12.4000 	 -0.8933 	 -0.8949 	 -0.5327 
 12.4200 	 -0.8217 	 -0.8129 	 -0.4915 
 12.4400 	 -0.7122 	 -0.7213 	 -0.4377 
 12.4600 	 -0.5798 	 -0.6303 	 -0.3748 
 12.4800 	 -0.4417 	 -0.5436 	 -0.3076 
 12.5000 	 -0.3124 	 -0.4599 	 -0.2405 
 12.5200 	 -0.1994 	 -0.3727 	 -0.1768 
 12.5400 	 -0.1029 	 -0.2766 	 -0.1172 
 12.5600 	 -0.0174 	 -0.1682 	 -0.0598 
 12.5800 	  0.0640 	 -0.0506 	 -0.0002 
 12.6000 	  0.1459 	  0.0687 	  0.0665 
 12.6200 	  0.2289 	  0.1785 	  0.1444 
 12.6400 	  0.3097 	  0.2694 	  0.2334 
 12.6600 	  0.3830 	  0.3349 	  0.3297 
 12.6800 	  0.4446 	  0.3755 	  0.4245 
 12.7000 	  0.4927 	  0.3960 	  0.5067 
 12.7200 	  0.5286 	  0.4054 	  0.5649 
 12.7400 	  0.5552 	  0.4121 	  0.5919 
 12.7600 	  0.5755 	  0.4228 	  0.5855 
 12.7800 	  0.5913 	  0.4391 	  0.5512 
 12.8000 	  0.6026 	  0.4594 	  0.4993 
 12.8200 	  0.6084 	  0.4789 	  0.4433 
 12.8400 	  0.6073 	  0.4929 	  0.3952 
 12.8600 	  0.5990 	  0.4971 	  0.3635 
 12.8800 	  0.5843 	  0.4903 	  0.3494 
 12.9000 	  0.5652 	  0.4728 	  0.3487 
 12.9200 	  0.5437 	  0.4470 	  0.3529 
 12.9400 	  0.5212 	  0.4161 	  0.3532 
 12.9600 	  0.4984 	  0.3839 	  0.3436 
 12.9800 	  0.4748 	  0.3536 	  0.3237 
 13.0000 	  0.4495 	  0.3282 	  0.2977 
 13.0200 	  0.4217 	  0.3097 	  0.2734 
 13.0400 	  0.3913 	  0.2985 	  0.2582 
 13.0600 	  0.3586 	  0.2933 	  0.2562 
 13.0800 	  0.3240 	  0.2903 	  0.2652 
 13.1000 	  0.2877 	  0.2845 	  0.2780 
 13.1200 	  0.2497 	  0.2705 	  0.2835 
 13.1400 	  0.2095 	  0.2444 	  0.2714 
 13.1600 	  0.1670 	  0.2051 	  0.2352 
 13.1800 	  0.1221 	  0.1554 	  0.1757 
 13.2000 	  0.0753 	  0.1004 	  0.1007 
 13.2200 	  0.0275 	  0.0473 	  0.0230 
 13.2400 	 -0.0209 	  0.0013 	 -0.0436 
 13.2600 	 -0.0699 	 -0.0345 	 -0.0879 
 13.2800 	 -0.1203 	 -0.0617 	 -0.1055 
 13.3000 	 -0.1731 	 -0.0844 	 -0.0988 
 13.3200 	 -0.2292 	 -0.1087 	 -0.0766 
 13.3400 	 -0.2883 	 -0.1398 	 -0.0508 
 13.3600 	 -0.3487 	 -0.1808 	 -0.0326 
 13.3800 	 -0.4078 	 -0.2316 	 -0.0300 
 13.4000 	 -0.4630 	 -0.2902 	 -0.0456 
 13.4200 	 -0.5133 	 -0.3536 	 -0.0772 
 13.4400 	 -0.5606 	 -0.4194 	 -0.1186 
 13.4600 	 -0.6091 	 -0.4862 	 -0.1623 
 13.4800 	 -0.6644 	 -0.5529 	 -0.2006 
 13.5000 	 -0.7305 	 -0.6178 	 -0.2278 
 13.5200 	 -0.8070 	 -0.6769 	 -0.2398 
 13.5400 	 -0.8865 	 -0.7241 	 -0.2350 
 13.5600 	 -0.9557 	 -0.7517 	 -0.2140 
 13.5800 	 -0.9979 	 -0.7524 	 -0.1794 
 13.6000 	 -0.9982 	 -0.7214 	 -0.1355 
 13.6200 	 -0.9486 	 -0.6584 	 -0.0882 
 13.6400 	 -0.8515 	 -0.5678 	 -0.0434 
 13.6600 	 -0.7189 	 -0.4579 	 -0.0063 
 13.6800 	 -0.5689 	 -0.3383 	  0.0210 
 13.7000 	 -0.4198 	 -0.2183 	  0.0404 
 13.7200 	 -0.2850 	 -0.1046 	  0.0578 
 13.7400 	 -0.1696 	 -0.0011 	  0.0826 
 13.7600 	 -0.0709 	  0.0908 	  0.1239 
 13.7800 	  0.0181 	  0.1710 	  0.1877 
 13.8000 	  0.1046 	  0.2402 	  0.2727 
 13.8200 	  0.1922 	  0.2985 	  0.3699 
 13.8400 	  0.2798 	  0.3465 	  0.4622 
 13.8600 	  0.3628 	  0.3851 	  0.5302 
 13.8800 	  0.4357 	  0.4158 	  0.5568 
 13.9000 	  0.4947 	  0.4406 	  0.5357 
 13.9200 	  0.5391 	  0.4615 	  0.4723 
 13.9400 	  0.5713 	  0.4788 	  0.3870 
 13.9600 	  0.5949 	  0.4917 	  0.3048 
 13.9800 	  0.6132 	  0.4970 	  0.2492 
 14.0000 	  0.6279 	  0.4914 	  0.2276 
 14.0200 	  0.6385 	  0.4715 	  0.2287 
 14.0400 	  0.6436 	  0.4366 	  0.2171 
 14.0600 	  0.6415 	  0.3885 	  0.1491 
 14.0800 	  0.6312 	  0.3317 	 -0.0170 
 14.1000 	  0.6133 	  0.2728 	 -0.2968 
 14.1200 	  0.5894 	  0.2202 	 -0.6752 
 14.1400 	  0.5618 	  0.1771 	 -1.0940 
 14.1600 	  0.5326 	  0.1429 	 -1.4747 
 14.1800 	  0.5030 	  0.1334 	 -1.7299 
 14.2000 	  0.4735 	  0.1390 	 -1.7998 
 14.2200 	  0.4438 	  0.0780 	 -1.6604 
 14.2400 	  0.4132 	 -0.0193 	 -1.3463 
 14.2600 	  0.3812 	 -0.0255 	 -0.9268 
 14.2800 	  0.3476 	  0.0154 	 -0.4989 
 14.3000 	  0.3123 	  0.0252 	 -0.1456 
 14.3200 	  0.2758 	  0.0180 	  0.0746 
 14.3400 	  0.2382 	  0.0071 	  0.1560 
 14.3600 	  0.1996 	 -0.0077 	  0.1270 
 14.3800 	  0.1599 	 -0.0202 	  0.0485 
 14.4000 	  0.1192 	 -0.0238 	 -0.0209 
 14.4200 	  0.0775 	 -0.0178 	 -0.0357 
 14.4400 	  0.0353 	 -0.0056 	  0.0132 
 14.4600 	 -0.0070 	  0.0054 	  0.1105 
 14.4800 	 -0.0489 	  0.0063 	  0.2155 
 14.5000 	 -0.0905 	 -0.0109 	  0.2887 
 14.5200 	 -0.1323 	 -0.0492 	  0.2987 
 14.5400 	 -0.1754 	 -0.1061 	  0.2401 
 14.5600 	 -0.2210 	 -0.1732 	  0.1258 
 14.5800 	 -0.2699 	 -0.2390 	 -0.0125 
 14.6000 	 -0.3219 	 -0.2918 	 -0.1418 
 14.6200 	 -0.3757 	 -0.3241 	 -0.2330 
 14.6400 	 -0.4291 	 -0.3342 	 -0.2744 
 14.6600 	 -0.4802 	 -0.3268 	 -0.2669 
 14.6800 	 -0.5283 	 -0.3117 	 -0.2263 
 14.7000 	 -0.5752 	 -0.2997 	 -0.1725 
 14.7200 	 -0.6247 	 -0.2995 	 -0.1252 
 14.7400 	 -0.6811 	 -0.3144 	 -0.0962 
 14.7600 	 -0.7470 	 -0.3421 	 -0.0898 
 14.7800 	 -0.8201 	 -0.3748 	 -0.1003 
 14.8000 	 -0.8922 	 -0.4024 	 -0.1182 
 14.8200 	 -0.9497 	 -0.4154 	 -0.1315 
 14.8400 	 -0.9768 	 -0.4080 	 -0.1312 
 14.8600 	 -0.9608 	 -0.3784 	 -0.1117 
 14.8800 	 -0.8961 	 -0.3300 	 -0.0728 
 14.9000 	 -0.7872 	 -0.2687 	 -0.0176 
 14.9200 	 -0.6477 	 -0.2017 	  0.0485 
 14.9400 	 -0.4959 	 -0.1348 	  0.1201 
 14.9600 	 -0.3496 	 -0.0719 	  0.1932 
 14.9800 	 -0.2208 	 -0.0139 	  0.2656 
 15.0000 	 -0.1132 	  0.0399 	  0.3364 
 15.0200 	 -0.0236 	  0.0918 	  0.4054 
 15.0400 	  0.0555 	  0.1435 	  0.4718 
 15.0600 	  0.1310 	  0.1962 	  0.5335 
 15.0800 	  0.2063 	  0.2493 	  0.5867 
 15.1000 	  0.2805 	  0.3012 	  0.6276 
 15.1200 	  0.3495 	  0.3496 	  0.6527 
 15.1400 	  0.4087 	  0.3923 	  0.6613 
 15.1600 	  0.4551 	  0.4280 	  0.6556 
 15.1800 	  0.4885 	  0.4570 	  0.6419 
 15.2000 	  0.5114 	  0.4807 	  0.6276 
 15.2200 	  0.5271 	  0.5015 	  0.6209 
 15.2400 	  0.5386 	  0.5209 	  0.6253 
 15.2600 	  0.5472 	  0.5395 	  0.6399 
 15.2800 	  0.5527 	  0.5551 	  0.6559 
 15.3000 	  0.5539 	  0.5640 	  0.6602 
 15.3200 	  0.5497 	  0.5617 	  0.6375 
 15.3400 	  0.5398 	  0.5449 	  0.5767 
 15.3600 	  0.5247 	  0.5128 	  0.4733 
 15.3800 	  0.5057 	  0.4691 	  0.3350 
 15.4000 	  0.4843 	  0.4200 	  0.1786 
 15.4200 	  0.4618 	  0.3742 	  0.0284 
 15.4400 	  0.4388 	  0.3388 	 -0.0918 
 15.4600 	  0.4153 	  0.3183 	 -0.1637 
 15.4800 	  0.3909 	  0.3110 	 -0.1814 
 15.5000 	  0.3651 	  0.3118 	 -0.1517 
 15.5200 	  0.3376 	  0.3116 	 -0.0923 
 15.5400 	  0.3081 	  0.3019 	 -0.0269 
 15.5600 	  0.2768 	  0.2766 	  0.0222 
 15.5800 	  0.2440 	  0.2352 	  0.0407 
 15.6000 	  0.2098 	  0.1815 	  0.0250 
 15.6200 	  0.1744 	  0.1234 	 -0.0177 
 15.6400 	  0.1379 	  0.0686 	 -0.0725 
 15.6600 	  0.1002 	  0.0233 	 -0.1230 
 15.6800 	  0.0614 	 -0.0121 	 -0.1569 
 15.7000 	  0.0213 	 -0.0409 	 -0.1700 
 15.7200 	 -0.0203 	 -0.0706 	 -0.1663 
 15.7400 	 -0.0634 	 -0.1086 	 -0.1576 
 15.7600 	 -0.1084 	 -0.1603 	 -0.1572 
 15.7800 	 -0.1550 	 -0.2261 	 -0.1768 
 15.8000 	 -0.2026 	 -0.3023 	 -0.2211 
 15.8200 	 -0.2500 	 -0.3814 	 -0.2884 
 15.8400 	 -0.2956 	 -0.4564 	 -0.3699 
 15.8600 	 -0.3384 	 -0.5220 	 -0.4543 
 15.8800 	 -0.3785 	 -0.5786 	 -0.5312 
 15.9000 	 -0.4181 	 -0.6298 	 -0.5948 
 15.9200 	 -0.4607 	 -0.6824 	 -0.6445 
 15.9400 	 -0.5107 	 -0.7417 	 -0.6846 
 15.9600 	 -0.5704 	 -0.8095 	 -0.7209 
 15.9800 	 -0.6379 	 -0.8809 	 -0.7582 
 16.0000 	 -0.7059 	 -0.9467 	 -0.7966 
 16.0200 	 -0.7618 	 -0.9939 	 -0.8318 
 16.0400 	 -0.7910 	 -1.0118 	 -0.8553 
 16.0600 	 -0.7810 	 -0.9936 	 -0.8577 
 16.0800 	 -0.7261 	 -0.9409 	 -0.8317 
 16.1000 	 -0.6295 	 -0.8613 	 -0.7752 
 16.1200 	 -0.5034 	 -0.7676 	 -0.6914 
 16.1400 	 -0.3650 	 -0.6727 	 -0.5892 
 16.1600 	 -0.2313 	 -0.5872 	 -0.4797 
 16.1800 	 -0.1146 	 -0.5150 	 -0.3746 
 16.2000 	 -0.0193 	 -0.4550 	 -0.2817 
 16.2200 	  0.0570 	 -0.4009 	 -0.2053 
 16.2400 	  0.1207 	 -0.3454 	 -0.1438 
 16.2600 	  0.1787 	 -0.2820 	 -0.0926 
 16.2800 	  0.2350 	 -0.2078 	 -0.0446 
 16.3000 	  0.2898 	 -0.1230 	  0.0067 
 16.3200 	  0.3410 	 -0.0304 	  0.0666 
 16.3400 	  0.3853 	  0.0667 	  0.1373 
 16.3600 	  0.4207 	  0.1659 	  0.2192 
 16.3800 	  0.4472 	  0.2668 	  0.3106 
 16.4000 	  0.4664 	  0.3706 	  0.4091 
 16.4200 	  0.4803 	  0.4791 	  0.5122 
 16.4400 	  0.4904 	  0.5927 	  0.6173 
 16.4600 	  0.4969 	  0.7100 	  0.7208 
 16.4800 	  0.4987 	  0.8266 	  0.8178 
 16.5000 	  0.4945 	  0.9367 	  0.9011 
 16.5200 	  0.4835 	  1.0337 	  0.9621 
 16.5400 	  0.4659 	  1.1128 	  0.9927 
 16.5600 	  0.4431 	  1.1714 	  0.9873 
 16.5800 	  0.4172 	  1.2107 	  0.9466 
 16.6000 	  0.3903 	  1.2343 	  0.8780 
 16.6200 	  0.3636 	  1.2475 	  0.7950 
 16.6400 	  0.3376 	  1.2548 	  0.7143 
 16.6600 	  0.3114 	  1.2594 	  0.6505 
 16.6800 	  0.2836 	  1.2606 	  0.6114 
 16.7000 	  0.2526 	  1.2548 	  0.5943 
 16.7200 	  0.2171 	  1.2354 	  0.5870 
 16.7400 	  0.1770 	  1.1950 	  0.5702 
 16.7600 	  0.1329 	  1.1264 	  0.5250 
 16.7800 	  0.0861 	  1.0256 	  0.4390 
 16.8000 	  0.0383 	  0.8922 	  0.3120 
 16.8200 	 -0.0094 	  0.7305 	  0.1560 
 16.8400 	 -0.0563 	  0.5489 	 -0.0063 
 16.8600 	 -0.1024 	  0.3583 	 -0.1493 
 16.8800 	 -0.1483 	  0.1696 	 -0.2506 
 16.9000 	 -0.1946 	 -0.0082 	 -0.2987 
 16.9200 	 -0.2413 	 -0.1709 	 -0.2937 
 16.9400 	 -0.2878 	 -0.3186 	 -0.2493 
 16.9600 	 -0.3331 	 -0.4561 	 -0.1856 
 16.9800 	 -0.3768 	 -0.5898 	 -0.1255 
 17.0000 	 -0.4198 	 -0.7255 	 -0.0871 
 17.0200 	 -0.4647 	 -0.8651 	 -0.0818 
 17.0400 	 -0.5151 	 -1.0059 	 -0.1111 
 17.0600 	 -0.5739 	 -1.1406 	 -0.1699 
 17.0800 	 -0.6406 	 -1.2599 	 -0.2473 
 17.1000 	 -0.7094 	 -1.3547 	 -0.3317 
 17.1200 	 -0.7689 	 -1.4199 	 -0.4121 
 17.1400 	 -0.8044 	 -1.4555 	 -0.4818 
 17.1600 	 -0.8022 	 -1.4661 	 -0.5376 
 17.1800 	 -0.7547 	 -1.4588 	 -0.5802 
 17.2000 	 -0.6631 	 -1.4403 	 -0.6124 
 17.2200 	 -0.5384 	 -1.4141 	 -0.6373 
 17.2400 	 -0.3977 	 -1.3792 	 -0.6556 
 17.2600 	 -0.2586 	 -1.3306 	 -0.6652 
 17.2800 	 -0.1347 	 -1.2616 	 -0.6594 
 17.3000 	 -0.0318 	 -1.1665 	 -0.6293 
 17.3200 	  0.0511 	 -1.0436 	 -0.5656 
 17.3400 	  0.1195 	 -0.8955 	 -0.4632 
 17.3600 	  0.1785 	 -0.7295 	 -0.3235 
 17.3800 	  0.2311 	 -0.5548 	 -0.1579 
 17.4000 	  0.2768 	 -0.3808 	  0.0139 
 17.4200 	  0.3132 	 -0.2142 	  0.1661 
 17.4400 	  0.3385 	 -0.0581 	  0.2736 
 17.4600 	  0.3532 	  0.0878 	  0.3168 
 17.4800 	  0.3602 	  0.2268 	  0.2885 
 17.5000 	  0.3642 	  0.3628 	  0.1960 
 17.5200 	  0.3692 	  0.4987 	  0.0593 
 17.5400 	  0.3772 	  0.6355 	 -0.0920 
 17.5600 	  0.3875 	  0.7717 	 -0.2272 
 17.5800 	  0.3971 	  0.9031 	 -0.3205 
 17.6000 	  0.4018 	  1.0243 	 -0.3578 
 17.6200 	  0.3979 	  1.1292 	 -0.3371 
 17.6400 	  0.3835 	  1.2124 	 -0.2701 
 17.6600 	  0.3586 	  1.2699 	 -0.1750 
 17.6800 	  0.3250 	  1.3001 	 -0.0732 
 17.7000 	  0.2859 	  1.3027 	  0.0176 
 17.7200 	  0.2446 	  1.2797 	  0.0850 
 17.7400 	  0.2033 	  1.2337 	  0.1255 
 17.7600 	  0.1632 	  1.1677 	  0.1409 
 17.7800 	  0.1241 	  1.0840 	  0.1382 
 17.8000 	  0.0849 	  0.9844 	  0.1245 
 17.8200 	  0.0446 	  0.8701 	  0.1068 
 17.8400 	  0.0031 	  0.7419 	  0.0890 
 17.8600 	 -0.0388 	  0.6010 	  0.0730 
 17.8800 	 -0.0797 	  0.4496 	  0.0580 
 17.9000 	 -0.1187 	  0.2905 	  0.0421 
 17.9200 	 -0.1562 	  0.1277 	  0.0221 
 17.9400 	 -0.1950 	 -0.0340 	 -0.0047 
 17.9600 	 -0.2386 	 -0.1895 	 -0.0405 
 17.9800 	 -0.2907 	 -0.3332 	 -0.0851 
 18.0000 	 -0.3516 	 -0.4596 	 -0.1359 
 18.0200 	 -0.4172 	 -0.5630 	 -0.1871 
 18.0400 	 -0.4782 	 -0.6388 	 -0.2298 
 18.0600 	 -0.5220 	 -0.6828 	 -0.2545 
 18.0800 	 -0.5362 	 -0.6935 	 -0.2524 
 18.1000 	 -0.5130 	 -0.6714 	 -0.2189 
 18.1200 	 -0.4515 	 -0.6206 	 -0.1538 
 18.1400 	 -0.3592 	 -0.5479 	 -0.0637 
 18.1600 	 -0.2491 	 -0.4628 	  0.0420 
 18.1800 	 -0.1359 	 -0.3752 	  0.1511 
 18.2000 	 -0.0314 	 -0.2948 	  0.2538 
 18.2200 	  0.0578 	 -0.2285 	  0.3433 
 18.2400 	  0.1311 	 -0.1797 	  0.4181 
 18.2600 	  0.1919 	 -0.1483 	  0.4800 
 18.2800 	  0.2442 	 -0.1306 	  0.5328 
 18.3000 	  0.2911 	 -0.1218 	  0.5793 
 18.3200 	  0.3328 	 -0.1162 	  0.6205 
 18.3400 	  0.3678 	 -0.1100 	  0.6541 
 18.3600 	  0.3940 	 -0.1012 	  0.6767 
 18.3800 	  0.4105 	 -0.0904 	  0.6849 
 18.4000 	  0.4181 	 -0.0794 	  0.6768 
 18.4200 	  0.4186 	 -0.0708 	  0.6526 
 18.4400 	  0.4143 	 -0.0663 	  0.6140 
 18.4600 	  0.4071 	 -0.0666 	  0.5623 
 18.4800 	  0.3973 	 -0.0710 	  0.4975 
 18.5000 	  0.3844 	 -0.0785 	  0.4171 
 18.5200 	  0.3674 	 -0.0881 	  0.3178 
 18.5400 	  0.3454 	 -0.0995 	  0.1977 
 18.5600 	  0.3184 	 -0.1131 	  0.0585 
 18.5800 	  0.2870 	 -0.1293 	 -0.0915 
 18.6000 	  0.2525 	 -0.1472 	 -0.2384 
 18.6200 	  0.2163 	 -0.1639 	 -0.3644 
 18.6400 	  0.1795 	 -0.1747 	 -0.4523 
 18.6600 	  0.1430 	 -0.1736 	 -0.4894 
 18.6800 	  0.1075 	 -0.1558 	 -0.4723 
 18.7000 	  0.0732 	 -0.1187 	 -0.4080 
 18.7200 	  0.0406 	 -0.0647 	 -0.3125 
 18.7400 	  0.0097 	  0.0002 	 -0.2079 
 18.7600 	 -0.0200 	  0.0673 	 -0.1159 
 18.7800 	 -0.0493 	  0.1282 	 -0.0534 
 18.8000 	 -0.0797 	  0.1766 	 -0.0272 
 18.8200 	 -0.1127 	  0.2115 	 -0.0343 
 18.8400 	 -0.1493 	  0.2353 	 -0.0608 
 18.8600 	 -0.1895 	  0.2534 	 -0.0894 
 18.8800 	 -0.2321 	  0.2692 	 -0.1024 
 18.9000 	 -0.2748 	  0.2835 	 -0.0906 
 18.9200 	 -0.3155 	  0.2916 	 -0.0538 
 18.9400 	 -0.3532 	  0.2860 	 -0.0051 
 18.9600 	 -0.3893 	  0.2579 	  0.0373 
 18.9800 	 -0.4272 	  0.2030 	  0.0536 
 19.0000 	 -0.4714 	  0.1226 	  0.0339 
 19.0200 	 -0.5251 	  0.0264 	 -0.0196 
 19.0400 	 -0.5878 	 -0.0715 	 -0.0872 
 19.0600 	 -0.6536 	 -0.1543 	 -0.1414 
 19.0800 	 -0.7110 	 -0.2094 	 -0.1533 
 19.1000 	 -0.7459 	 -0.2295 	 -0.1081 
 19.1200 	 -0.7457 	 -0.2143 	 -0.0087 
 19.1400 	 -0.7034 	 -0.1725 	  0.1153 
 19.1600 	 -0.6204 	 -0.1172 	  0.2227 
 19.1800 	 -0.5068 	 -0.0409 	  0.2667 
 19.2000 	 -0.3781 	  0.0444 	  0.2183 
 19.2200 	 -0.2503 	  0.0633 	  0.0706 
 19.2400 	 -0.1356 	  0.0596 	 -0.1483 
 19.2600 	 -0.0393 	  0.1749 	 -0.3917 
 19.2800 	  0.0397 	  0.3409 	 -0.6004 
 19.3000 	  0.1064 	  0.4509 	 -0.7291 
 19.3200 	  0.1661 	  0.5168 	 -0.7523 
 19.3400 	  0.2222 	  0.5532 	 -0.6794 
 19.3600 	  0.2746 	  0.5611 	 -0.5397 
 19.3800 	  0.3213 	  0.5524 	 -0.3789 
 19.4000 	  0.3598 	  0.5416 	 -0.2356 
 19.4200 	  0.3887 	  0.5373 	 -0.1361 
 19.4400 	  0.4089 	  0.5431 	 -0.0823 
 19.4600 	  0.4226 	  0.5574 	 -0.0626 
 19.4800 	  0.4321 	  0.5745 	 -0.0547 
 19.5000 	  0.4391 	  0.5875 	 -0.0419 
 19.5200 	  0.4439 	  0.5902 	 -0.0158 
 19.5400 	  0.4454 	  0.5793 	  0.0172 
 19.5600 	  0.4422 	  0.5544 	  0.0449 
 19.5800 	  0.4332 	  0.5183 	  0.0531 
 19.6000 	  0.4184 	  0.4752 	  0.0360 
 19.6200 	  0.3986 	  0.4304 	 -0.0026 
 19.6400 	  0.3753 	  0.3881 	 -0.0477 
 19.6600 	  0.3502 	  0.3512 	 -0.0806 
 19.6800 	  0.3242 	  0.3204 	 -0.0842 
 19.7000 	  0.2980 	  0.2945 	 -0.0503 
 19.7200 	  0.2712 	  0.2698 	  0.0191 
 19.7400 	  0.2436 	  0.2421 	  0.1108 
 19.7600 	  0.2145 	  0.2067 	  0.2070 
 19.7800 	  0.1841 	  0.1609 	  0.2890 
 19.8000 	  0.1525 	  0.1044 	  0.3437 
 19.8200 	  0.1204 	  0.0404 	  0.3648 
 19.8400 	  0.0882 	 -0.0250 	  0.3557 
 19.8600 	  0.0563 	 -0.0840 	  0.3244 
 19.8800 	  0.0245 	 -0.1298 	  0.2829 
 19.9000 	 -0.0082 	 -0.1578 	  0.2413 
 19.9200 	 -0.0429 	 -0.1688 	  0.2073 
 19.9400 	 -0.0807 	 -0.1679 	  0.1831 
 19.9600 	 -0.1225 	 -0.1645 	  0.1672 
 19.9800 	 -0.1678 	 -0.1690 	  0.1550 
 20.0000 	 -0.2155 	 -0.1906 	  0.1409 
 20.0200 	 -0.2633 	 -0.2342 	  0.1199 
 20.0400 	 -0.3091 	 -0.2994 	  0.0889 
 20.0600 	 -0.3515 	 -0.3809 	  0.0463 
 20.0800 	 -0.3911 	 -0.4701 	 -0.0071 
 20.1000 	 -0.4303 	 -0.5578 	 -0.0693 
 20.1200 	 -0.4735 	 -0.6363 	 -0.1366 
 20.1400 	 -0.5243 	 -0.7009 	 -0.2042 
 20.1600 	 -0.5836 	 -0.7499 	 -0.2660 
 20.1800 	 -0.6475 	 -0.7834 	 -0.3146 
 20.2000 	 -0.7065 	 -0.8020 	 -0.3433 
 20.2200 	 -0.7472 	 -0.8049 	 -0.3467 
 20.2400 	 -0.7562 	 -0.7905 	 -0.3235 
 20.2600 	 -0.7244 	 -0.7561 	 -0.2765 
 20.2800 	 -0.6504 	 -0.7006 	 -0.2141 
 20.3000 	 -0.5422 	 -0.6246 	 -0.1473 
 20.3200 	 -0.4144 	 -0.5327 	 -0.0883 
 20.3400 	 -0.2836 	 -0.4321 	 -0.0459 
 20.3600 	 -0.1638 	 -0.3322 	 -0.0241 
 20.3800 	 -0.0621 	 -0.2410 	 -0.0199 
 20.4000 	  0.0215 	 -0.1645 	 -0.0253 
 20.4200 	  0.0922 	 -0.1040 	 -0.0298 
 20.4400 	  0.1566 	 -0.0569 	 -0.0244 
 20.4600 	  0.2194 	 -0.0172 	 -0.0041 
 20.4800 	  0.2813 	  0.0218 	  0.0292 
 20.5000 	  0.3395 	  0.0660 	  0.0686 
 20.5200 	  0.3899 	  0.1189 	  0.1036 
 20.5400 	  0.4290 	  0.1812 	  0.1246 
 20.5600 	  0.4562 	  0.2510 	  0.1252 
 20.5800 	  0.4734 	  0.3259 	  0.1059 
 20.6000 	  0.4838 	  0.4030 	  0.0729 
 20.6200 	  0.4909 	  0.4803 	  0.0376 
 20.6400 	  0.4963 	  0.5556 	  0.0128 
 20.6600 	  0.5001 	  0.6262 	  0.0098 
 20.6800 	  0.5006 	  0.6878 	  0.0350 
 20.7000 	  0.4962 	  0.7353 	  0.0883 
 20.7200 	  0.4858 	  0.7626 	  0.1635 
 20.7400 	  0.4696 	  0.7656 	  0.2492 
 20.7600 	  0.4488 	  0.7428 	  0.3320 
 20.7800 	  0.4254 	  0.6979 	  0.3994 
 20.8000 	  0.4011 	  0.6385 	  0.4431 
 20.8200 	  0.3771 	  0.5752 	  0.4596 
 20.8400 	  0.3535 	  0.5183 	  0.4522 
 20.8600 	  0.3302 	  0.4757 	  0.4277 
 20.8800 	  0.3064 	  0.4499 	  0.3962 
 20.9000 	  0.2817 	  0.4394 	  0.3665 
 20.9200 	  0.2559 	  0.4375 	  0.3455 
 20.9400 	  0.2290 	  0.4370 	  0.3346 
 20.9600 	  0.2011 	  0.4305 	  0.3318 
 20.9800 	  0.1721 	  0.4136 	  0.3309 
 21.0000 	  0.1418 	  0.3843 	  0.3249 
 21.0200 	  0.1098 	  0.3434 	  0.3068 
 21.0400 	  0.0757 	  0.2923 	  0.2728 
 21.0600 	  0.0393 	  0.2331 	  0.2223 
 21.0800 	  0.0009 	  0.1672 	  0.1585 
 21.1000 	 -0.0389 	  0.0959 	  0.0873 
 21.1200 	 -0.0794 	  0.0204 	  0.0161 
 21.1400 	 -0.1200 	 -0.0578 	 -0.0483 
 21.1600 	 -0.1608 	 -0.1367 	 -0.1005 
 21.1800 	 -0.2022 	 -0.2144 	 -0.1384 
 21.2000 	 -0.2447 	 -0.2895 	 -0.1632 
 21.2200 	 -0.2888 	 -0.3610 	 -0.1793 
 21.2400 	 -0.3340 	 -0.4289 	 -0.1933 
 21.2600 	 -0.3791 	 -0.4929 	 -0.2123 
 21.2800 	 -0.4224 	 -0.5529 	 -0.2423 
 21.3000 	 -0.4626 	 -0.6081 	 -0.2862 
 21.3200 	 -0.5000 	 -0.6578 	 -0.3441 
 21.3400 	 -0.5369 	 -0.7016 	 -0.4119 
 21.3600 	 -0.5771 	 -0.7395 	 -0.4837 
 21.3800 	 -0.6245 	 -0.7718 	 -0.5521 
 21.4000 	 -0.6802 	 -0.7984 	 -0.6105 
 21.4200 	 -0.7408 	 -0.8179 	 -0.6536 
 21.4400 	 -0.7970 	 -0.8270 	 -0.6785 
 21.4600 	 -0.8354 	 -0.8212 	 -0.6838 
 21.4800 	 -0.8421 	 -0.7960 	 -0.6700 
 21.5000 	 -0.8071 	 -0.7486 	 -0.6381 
 21.5200 	 -0.7284 	 -0.6801 	 -0.5901 
 21.5400 	 -0.6136 	 -0.5957 	 -0.5285 
 21.5600 	 -0.4774 	 -0.5037 	 -0.4566 
 21.5800 	 -0.3376 	 -0.4134 	 -0.3787 
 21.6000 	 -0.2092 	 -0.3318 	 -0.2992 
 21.6200 	 -0.1007 	 -0.2617 	 -0.2224 
 21.6400 	 -0.0124 	 -0.2009 	 -0.1512 
 21.6600 	  0.0613 	 -0.1431 	 -0.0868 
 21.6800 	  0.1282 	 -0.0812 	 -0.0280 
 21.7000 	  0.1942 	 -0.0097 	  0.0280 
 21.7200 	  0.2610 	  0.0723 	  0.0847 
 21.7400 	  0.3259 	  0.1615 	  0.1447 
 21.7600 	  0.3841 	  0.2504 	  0.2087 
 21.7800 	  0.4307 	  0.3311 	  0.2746 
 21.8000 	  0.4635 	  0.3965 	  0.3375 
 21.8200 	  0.4833 	  0.4434 	  0.3908 
 21.8400 	  0.4933 	  0.4721 	  0.4282 
 21.8600 	  0.4972 	  0.4865 	  0.4449 
 21.8800 	  0.4983 	  0.4923 	  0.4403 
 21.9000 	  0.4979 	  0.4952 	  0.4182 
 21.9200 	  0.4960 	  0.5002 	  0.3862 
 21.9400 	  0.4914 	  0.5106 	  0.3543 
 21.9600 	  0.4835 	  0.5279 	  0.3314 
 21.9800 	  0.4720 	  0.5515 	  0.3223 
 22.0000 	  0.4575 	  0.5792 	  0.3257 
 22.0200 	  0.4411 	  0.6068 	  0.3339 
 22.0400 	  0.4240 	  0.6288 	  0.3347 
 22.0600 	  0.4068 	  0.6393 	  0.3155 
 22.0800 	  0.3893 	  0.6331 	  0.2676 
 22.1000 	  0.3711 	  0.6071 	  0.1906 
 22.1200 	  0.3510 	  0.5618 	  0.0925 
 22.1400 	  0.3284 	  0.5007 	 -0.0101 
 22.1600 	  0.3027 	  0.4303 	 -0.0986 
 22.1800 	  0.2742 	  0.3577 	 -0.1561 
 22.2000 	  0.2433 	  0.2894 	 -0.1741 
 22.2200 	  0.2107 	  0.2293 	 -0.1535 
 22.2400 	  0.1771 	  0.1790 	 -0.1062 
 22.2600 	  0.1431 	  0.1373 	 -0.0488 
 22.2800 	  0.1090 	  0.1025 	  0.0002 
 22.3000 	  0.0749 	  0.0730 	  0.0281 
 22.3200 	  0.0407 	  0.0488 	  0.0290 
 22.3400 	  0.0063 	  0.0308 	  0.0066 
 22.3600 	 -0.0285 	  0.0207 	 -0.0297 
 22.3800 	 -0.0642 	  0.0188 	 -0.0673 
 22.4000 	 -0.1014 	  0.0237 	 -0.0964 
 22.4200 	 -0.1408 	  0.0310 	 -0.1110 
 22.4400 	 -0.1826 	  0.0344 	 -0.1125 
 22.4600 	 -0.2263 	  0.0262 	 -0.1066 
 22.4800 	 -0.2706 	 -0.0005 	 -0.1030 
 22.5000 	 -0.3139 	 -0.0510 	 -0.1108 
 22.5200 	 -0.3547 	 -0.1270 	 -0.1366 
 22.5400 	 -0.3929 	 -0.2270 	 -0.1820 
 22.5600 	 -0.4302 	 -0.3459 	 -0.2440 
 22.5800 	 -0.4699 	 -0.4755 	 -0.3151 
 22.6000 	 -0.5159 	 -0.6062 	 -0.3859 
 22.6200 	 -0.5706 	 -0.7272 	 -0.4463 
 22.6400 	 -0.6328 	 -0.8286 	 -0.4892 
 22.6600 	 -0.6961 	 -0.9016 	 -0.5101 
 22.6800 	 -0.7491 	 -0.9409 	 -0.5087 
 22.7000 	 -0.7784 	 -0.9440 	 -0.4878 
 22.7200 	 -0.7717 	 -0.9130 	 -0.4519 
 22.7400 	 -0.7228 	 -0.8528 	 -0.4059 
 22.7600 	 -0.6339 	 -0.7708 	 -0.3535 
 22.7800 	 -0.5156 	 -0.6756 	 -0.2964 
 22.8000 	 -0.3839 	 -0.5749 	 -0.2349 
 22.8200 	 -0.2554 	 -0.4745 	 -0.1685 
 22.8400 	 -0.1426 	 -0.3780 	 -0.0966 
 22.8600 	 -0.0506 	 -0.2864 	 -0.0199 
 22.8800 	  0.0222 	 -0.1995 	  0.0597 
 22.9000 	  0.0822 	 -0.1163 	  0.1392 
 22.9200 	  0.1365 	 -0.0366 	  0.2153 
 22.9400 	  0.1899 	  0.0392 	  0.2853 
 22.9600 	  0.2432 	  0.1096 	  0.3479 
 22.9800 	  0.2939 	  0.1729 	  0.4033 
 23.0000 	  0.3381 	  0.2277 	  0.4530 
 23.0200 	  0.3728 	  0.2739 	  0.4992 
 23.0400 	  0.3970 	  0.3124 	  0.5438 
 23.0600 	  0.4122 	  0.3450 	  0.5882 
 23.0800 	  0.4210 	  0.3736 	  0.6322 
 23.1000 	  0.4263 	  0.3994 	  0.6744 
 23.1200 	  0.4298 	  0.4222 	  0.7121 
 23.1400 	  0.4316 	  0.4407 	  0.7420 
 23.1600 	  0.4307 	  0.4528 	  0.7609 
 23.1800 	  0.4256 	  0.4566 	  0.7666 
 23.2000 	  0.4153 	  0.4512 	  0.7586 
 23.2200 	  0.3997 	  0.4377 	  0.7382 
 23.2400 	  0.3793 	  0.4187 	  0.7086 
 23.2600 	  0.3557 	  0.3982 	  0.6741 
 23.2800 	  0.3302 	  0.3796 	  0.6393 
 23.3000 	  0.3040 	  0.3656 	  0.6075 
 23.3200 	  0.2778 	  0.3565 	  0.5802 
 23.3400 	  0.2518 	  0.3507 	  0.5567 
 23.3600 	  0.2260 	  0.3451 	  0.5344 
 23.3800 	  0.1999 	  0.3364 	  0.5094 
 23.4000 	  0.1733 	  0.3220 	  0.4783 
 23.4200 	  0.1461 	  0.3010 	  0.4382 
 23.4400 	  0.1183 	  0.2740 	  0.3879 
 23.4600 	  0.0897 	  0.2431 	  0.3272 
 23.4800 	  0.0605 	  0.2104 	  0.2574 
 23.5000 	  0.0302 	  0.1775 	  0.1798 
 23.5200 	 -0.0015 	  0.1451 	  0.0964 
 23.5400 	 -0.0351 	  0.1129 	  0.0100 
 23.5600 	 -0.0711 	  0.0806 	 -0.0758 
 23.5800 	 -0.1095 	  0.0478 	 -0.1561 
 23.6000 	 -0.1497 	  0.0148 	 -0.2256 
 23.6200 	 -0.1904 	 -0.0175 	 -0.2799 
 23.6400 	 -0.2301 	 -0.0490 	 -0.3185 
 23.6600 	 -0.2671 	 -0.0804 	 -0.3456 
 23.6800 	 -0.3011 	 -0.1143 	 -0.3713 
 23.7000 	 -0.3329 	 -0.1542 	 -0.4091 
 23.7200 	 -0.3656 	 -0.2041 	 -0.4730 
 23.7400 	 -0.4029 	 -0.2657 	 -0.5707 
 23.7600 	 -0.4480 	 -0.3380 	 -0.7024 
 23.7800 	 -0.5009 	 -0.4147 	 -0.8564 
 23.8000 	 -0.5575 	 -0.4865 	 -1.0150 
 23.8200 	 -0.6086 	 -0.5410 	 -1.1571 
 23.8400 	 -0.6420 	 -0.5679 	 -1.2686 
 23.8600 	 -0.6458 	 -0.5597 	 -1.3431 
 23.8800 	 -0.6123 	 -0.5168 	 -1.3868 
 23.9000 	 -0.5413 	 -0.4449 	 -1.4104 
 23.9200 	 -0.4403 	 -0.3564 	 -1.4255 
 23.9400 	 -0.3230 	 -0.2644 	 -1.4341 
 23.9600 	 -0.2046 	 -0.1817 	 -1.4309 
 23.9800 	 -0.0979 	 -0.1149 	 -1.4024 
 24.0000 	 -0.0097 	 -0.0653 	 -1.3411 
 24.0200 	  0.0595 	 -0.0280 	 -1.2495 
 24.0400 	  0.1140 	  0.0037 	 -1.1516 
 24.0600 	  0.1601 	  0.0367 	 -1.0819 
 24.0800 	  0.2025 	  0.0729 	 -1.0785 
 24.1000 	  0.2431 	  0.1098 	 -1.1577 
 24.1200 	  0.2811 	  0.1392 	 -1.3073 
 24.1400 	  0.3145 	  0.1543 	 -1.4695 
 24.1600 	  0.3415 	  0.1502 	 -1.5648 
 24.1800 	  0.3617 	  0.1175 	 -1.5033 
 24.2000 	  0.3760 	  0.0644 	 -1.2274 
 24.2200 	  0.3864 	  0.0448 	 -0.7231 
 24.2400 	  0.3942 	  0.0726 	 -0.0473 
 24.2600 	  0.3996 	  0.1173 	  0.7020 
 24.2800 	  0.4021 	  0.1680 	  1.3951 
 24.3000 	  0.4003 	  0.2234 	  1.9250 
 24.3200 	  0.3933 	  0.2855 	  2.2215 
 24.3400 	  0.3808 	  0.3538 	  2.2871 
 24.3600 	  0.3638 	  0.4250 	  2.1710 
 24.3800 	  0.3437 	  0.4952 	  1.9661 
 24.4000 	  0.3224 	  0.5595 	  1.7602 
 24.4200 	  0.3012 	  0.6136 	  1.6227 
 24.4400 	  0.2807 	  0.6537 	  1.5724 
 24.4600 	  0.2607 	  0.6769 	  1.5948 
 24.4800 	  0.2407 	  0.6825 	  1.6418 
 24.5000 	  0.2197 	  0.6709 	  1.6659 
 24.5200 	  0.1970 	  0.6449 	  1.6290 
 24.5400 	  0.1720 	  0.6084 	  1.5234 
 24.5600 	  0.1447 	  0.5663 	  1.3611 
 24.5800 	  0.1155 	  0.5225 	  1.1735 
 24.6000 	  0.0848 	  0.4798 	  0.9910 
 24.6200 	  0.0530 	  0.4378 	  0.8376 
 24.6400 	  0.0206 	  0.3940 	  0.7204 
 24.6600 	 -0.0125 	  0.3442 	  0.6352 
 24.6800 	 -0.0463 	  0.2844 	  0.5676 
 24.7000 	 -0.0811 	  0.2124 	  0.5036 
 24.7200 	 -0.1173 	  0.1290 	  0.4318 
 24.7400 	 -0.1553 	  0.0378 	  0.3485 
 24.7600 	 -0.1953 	 -0.0559 	  0.2546 
 24.7800 	 -0.2369 	 -0.1476 	  0.1547 
 24.8000 	 -0.2790 	 -0.2350 	  0.0533 
 24.8200 	 -0.3202 	 -0.3198 	 -0.0463 
 24.8400 	 -0.3591 	 -0.4062 	 -0.1433 
 24.8600 	 -0.3952 	 -0.4995 	 -0.2379 
 24.8800 	 -0.4297 	 -0.6029 	 -0.3309 
 24.9000 	 -0.4657 	 -0.7156 	 -0.4226 
 24.9200 	 -0.5069 	 -0.8310 	 -0.5129 
 24.9400 	 -0.5559 	 -0.9385 	 -0.6006 
 24.9600 	 -0.6121 	 -1.0252 	 -0.6841 
 24.9800 	 -0.6695 	 -1.0800 	 -0.7619 
 25.0000 	 -0.7176 	 -1.0956 	 -0.8316 
 25.0200 	 -0.7430 	 -1.0714 	 -0.8908 
 25.0400 	 -0.7338 	 -1.0121 	 -0.9357 
 25.0600 	 -0.6838 	 -0.9269 	 -0.9628 
 25.0800 	 -0.5952 	 -0.8262 	 -0.9682 
 25.1000 	 -0.4784 	 -0.7193 	 -0.9497 
 25.1200 	 -0.3490 	 -0.6121 	 -0.9065 
 25.1400 	 -0.2233 	 -0.5071 	 -0.8409 
 25.1600 	 -0.1131 	 -0.4034 	 -0.7571 
 25.1800 	 -0.0231 	 -0.2982 	 -0.6612 
 25.2000 	  0.0486 	 -0.1884 	 -0.5593 
 25.2200 	  0.1085 	 -0.0717 	 -0.4569 
 25.2400 	  0.1634 	  0.0519 	 -0.3574 
 25.2600 	  0.2177 	  0.1805 	 -0.2630 
 25.2800 	  0.2716 	  0.3093 	 -0.1740 
 25.3000 	  0.3226 	  0.4321 	 -0.0910 
 25.3200 	  0.3669 	  0.5413 	 -0.0146 
 25.3400 	  0.4018 	  0.6304 	  0.0528 
 25.3600 	  0.4269 	  0.6942 	  0.1091 
 25.3800 	  0.4439 	  0.7315 	  0.1516 
 25.4000 	  0.4553 	  0.7441 	  0.1797 
 25.4200 	  0.4634 	  0.7380 	  0.1941 
 25.4400 	  0.4691 	  0.7205 	  0.1979 
 25.4600 	  0.4718 	  0.6996 	  0.1950 
 25.4800 	  0.4703 	  0.6805 	  0.1895 
 25.5000 	  0.4638 	  0.6660 	  0.1843 
 25.5200 	  0.4519 	  0.6546 	  0.1808 
 25.5400 	  0.4356 	  0.6427 	  0.1790 
 25.5600 	  0.4163 	  0.6255 	  0.1783 
 25.5800 	  0.3956 	  0.5998 	  0.1779 
 25.6000 	  0.3747 	  0.5643 	  0.1779 
 25.6200 	  0.3541 	  0.5210 	  0.1786 
 25.6400 	  0.3335 	  0.4738 	  0.1805 
 25.6600 	  0.3127 	  0.4273 	  0.1830 
 25.6800 	  0.2911 	  0.3852 	  0.1846 
 25.7000 	  0.2684 	  0.3497 	  0.1832 
 25.7200 	  0.2445 	  0.3206 	  0.1766 
 25.7400 	  0.2193 	  0.2964 	  0.1639 
 25.7600 	  0.1926 	  0.2746 	  0.1459 
 25.7800 	  0.1645 	  0.2529 	  0.1254 
 25.8000 	  0.1346 	  0.2292 	  0.1058 
 25.8200 	  0.1029 	  0.2019 	  0.0906 
 25.8400 	  0.0696 	  0.1696 	  0.0805 
 25.8600 	  0.0351 	  0.1306 	  0.0745 
 25.8800 	  0.0000 	  0.0837 	  0.0684 
 25.9000 	 -0.0354 	  0.0280 	  0.0571 
 25.9200 	 -0.0709 	 -0.0356 	  0.0357 
 25.9400 	 -0.1069 	 -0.1048 	  0.0015 
 25.9600 	 -0.1442 	 -0.1758 	 -0.0454 
 25.9800 	 -0.1834 	 -0.2442 	 -0.1017 
 26.0000 	 -0.2248 	 -0.3069 	 -0.1619 
 26.0200 	 -0.2678 	 -0.3634 	 -0.2198 
 26.0400 	 -0.3108 	 -0.4162 	 -0.2704 
 26.0600 	 -0.3521 	 -0.4707 	 -0.3110 
 26.0800 	 -0.3904 	 -0.5335 	 -0.3425 
 26.1000 	 -0.4259 	 -0.6099 	 -0.3692 
 26.1200 	 -0.4609 	 -0.7015 	 -0.3982 
 26.1400 	 -0.4993 	 -0.8047 	 -0.4372 
 26.1600 	 -0.5448 	 -0.9108 	 -0.4922 
 26.1800 	 -0.5988 	 -1.0076 	 -0.5655 
 26.2000 	 -0.6581 	 -1.0818 	 -0.6538 
 26.2200 	 -0.7146 	 -1.1227 	 -0.7480 
 26.2400 	 -0.7559 	 -1.1238 	 -0.8338 
 26.2600 	 -0.7689 	 -1.0843 	 -0.8952 
 26.2800 	 -0.7441 	 -1.0089 	 -0.9172 
 26.3000 	 -0.6787 	 -0.9057 	 -0.8904 
 26.3200 	 -0.5785 	 -0.7846 	 -0.8120 
 26.3400 	 -0.4566 	 -0.6548 	 -0.6882 
 26.3600 	 -0.3288 	 -0.5240 	 -0.5303 
 26.3800 	 -0.2097 	 -0.3966 	 -0.3544 
 26.4000 	 -0.1079 	 -0.2750 	 -0.1755 
 26.4200 	 -0.0250 	 -0.1588 	 -0.0063 
 26.4400 	  0.0430 	 -0.0471 	  0.1461 
 26.4600 	  0.1029 	  0.0617 	  0.2786 
 26.4800 	  0.1607 	  0.1684 	  0.3925 
 26.5000 	  0.2188 	  0.2727 	  0.4899 
 26.5200 	  0.2761 	  0.3725 	  0.5734 
 26.5400 	  0.3289 	  0.4650 	  0.6439 
 26.5600 	  0.3736 	  0.5465 	  0.7014 
 26.5800 	  0.4081 	  0.6146 	  0.7454 
 26.6000 	  0.4326 	  0.6681 	  0.7762 
 26.6200 	  0.4494 	  0.7085 	  0.7952 
 26.6400 	  0.4613 	  0.7388 	  0.8058 
 26.6600 	  0.4702 	  0.7630 	  0.8119 
 26.6800 	  0.4766 	  0.7839 	  0.8169 
 26.7000 	  0.4796 	  0.8022 	  0.8226 
 26.7200 	  0.4777 	  0.8154 	  0.8286 
 26.7400 	  0.4698 	  0.8191 	  0.8317 
 26.7600 	  0.4561 	  0.8082 	  0.8277 
 26.7800 	  0.4378 	  0.7799 	  0.8123 
 26.8000 	  0.4168 	  0.7341 	  0.7835 
 26.8200 	  0.3952 	  0.6754 	  0.7421 
 26.8400 	  0.3740 	  0.6102 	  0.6924 
 26.8600 	  0.3537 	  0.5462 	  0.6402 
 26.8800 	  0.3338 	  0.4883 	  0.5919 
 26.9000 	  0.3133 	  0.4389 	  0.5516 
 26.9200 	  0.2914 	  0.3957 	  0.5201 
 26.9400 	  0.2676 	  0.3551 	  0.4944 
 26.9600 	  0.2419 	  0.3131 	  0.4691 
 26.9800 	  0.2142 	  0.2682 	  0.4380 
 27.0000 	  0.1849 	  0.2213 	  0.3971 
 27.0200 	  0.1541 	  0.1761 	  0.3453 
 27.0400 	  0.1220 	  0.1361 	  0.2853 
 27.0600 	  0.0887 	  0.1033 	  0.2219 
 27.0800 	  0.0546 	  0.0762 	  0.1605 
 27.1000 	  0.0197 	  0.0504 	  0.1045 
 27.1200 	 -0.0157 	  0.0194 	  0.0547 
 27.1400 	 -0.0522 	 -0.0217 	  0.0087 
 27.1600 	 -0.0900 	 -0.0758 	 -0.0374 
 27.1800 	 -0.1299 	 -0.1415 	 -0.0872 
 27.2000 	 -0.1719 	 -0.2146 	 -0.1425 
 27.2200 	 -0.2155 	 -0.2898 	 -0.2029 
 27.2400 	 -0.2592 	 -0.3632 	 -0.2657 
 27.2600 	 -0.3016 	 -0.4331 	 -0.3277 
 27.2800 	 -0.3411 	 -0.5014 	 -0.3866 
 27.3000 	 -0.3778 	 -0.5709 	 -0.4420 
 27.3200 	 -0.4134 	 -0.6442 	 -0.4954 
 27.3400 	 -0.4511 	 -0.7212 	 -0.5493 
 27.3600 	 -0.4947 	 -0.7986 	 -0.6058 
 27.3800 	 -0.5465 	 -0.8700 	 -0.6648 
 27.4000 	 -0.6052 	 -0.9278 	 -0.7236 
 27.4200 	 -0.6648 	 -0.9650 	 -0.7771 
 27.4400 	 -0.7146 	 -0.9769 	 -0.8189 
 27.4600 	 -0.7421 	 -0.9612 	 -0.8432 
 27.4800 	 -0.7361 	 -0.9187 	 -0.8461 
 27.5000 	 -0.6910 	 -0.8516 	 -0.8265 
 27.5200 	 -0.6089 	 -0.7636 	 -0.7865 
 27.5400 	 -0.4996 	 -0.6588 	 -0.7302 
 27.5600 	 -0.3779 	 -0.5425 	 -0.6630 
 27.5800 	 -0.2589 	 -0.4208 	 -0.5902 
 27.6000 	 -0.1537 	 -0.3005 	 -0.5163 
 27.6200 	 -0.0674 	 -0.1878 	 -0.4449 
 27.6400 	  0.0016 	 -0.0873 	 -0.3782 
 27.6600 	  0.0588 	 -0.0006 	 -0.3181 
 27.6800 	  0.1102 	  0.0743 	 -0.2665 
 27.7000 	  0.1601 	  0.1418 	 -0.2257 
 27.7200 	  0.2093 	  0.2072 	 -0.1980 
 27.7400 	  0.2561 	  0.2738 	 -0.1857 
 27.7600 	  0.2975 	  0.3425 	 -0.1898 
 27.7800 	  0.3312 	  0.4101 	 -0.2090 
 27.8000 	  0.3567 	  0.4719 	 -0.2392 
 27.8200 	  0.3749 	  0.5233 	 -0.2733 
 27.8400 	  0.3875 	  0.5624 	 -0.3018 
 27.8600 	  0.3963 	  0.5905 	 -0.3151 
 27.8800 	  0.4020 	  0.6120 	 -0.3052 
 27.9000 	  0.4045 	  0.6318 	 -0.2688 
 27.9200 	  0.4032 	  0.6526 	 -0.2080 
 27.9400 	  0.3974 	  0.6731 	 -0.1317 
 27.9600 	  0.3871 	  0.6887 	 -0.0525 
 27.9800 	  0.3728 	  0.6925 	  0.0154 
 28.0000 	  0.3556 	  0.6794 	  0.0608 
 28.0200 	  0.3367 	  0.6484 	  0.0775 
 28.0400 	  0.3170 	  0.6041 	  0.0682 
 28.0600 	  0.2971 	  0.5551 	  0.0409 
 28.0800 	  0.2768 	  0.5106 	  0.0087 
 28.1000 	  0.2559 	  0.4772 	 -0.0166 
 28.1200 	  0.2339 	  0.4547 	 -0.0263 
 28.1400 	  0.2105 	  0.4368 	 -0.0196 
 28.1600 	  0.1859 	  0.4125 	 -0.0012 
 28.1800 	  0.1600 	  0.3712 	  0.0189 
 28.2000 	  0.1330 	  0.3060 	  0.0305 
 28.2200 	  0.1050 	  0.2180 	  0.0259 
 28.2400 	  0.0759 	  0.1147 	  0.0036 
 28.2600 	  0.0456 	  0.0089 	 -0.0329 
 28.2800 	  0.0137 	 -0.0875 	 -0.0749 
 28.3000 	 -0.0200 	 -0.1654 	 -0.1133 
 28.3200 	 -0.0559 	 -0.2232 	 -0.1396 
 28.3400 	 -0.0940 	 -0.2643 	 -0.1496 
 28.3600 	 -0.1341 	 -0.2966 	 -0.1422 
 28.3800 	 -0.1751 	 -0.3275 	 -0.1204 
 28.4000 	 -0.2156 	 -0.3624 	 -0.0882 
 28.4200 	 -0.2540 	 -0.4027 	 -0.0503 
 28.4400 	 -0.2890 	 -0.4472 	 -0.0103 
 28.4600 	 -0.3212 	 -0.4931 	  0.0289 
 28.4800 	 -0.3526 	 -0.5386 	  0.0654 
 28.5000 	 -0.3868 	 -0.5828 	  0.0985 
 28.5200 	 -0.4275 	 -0.6259 	  0.1286 
 28.5400 	 -0.4762 	 -0.6663 	  0.1578 
 28.5600 	 -0.5304 	 -0.7006 	  0.1899 
 28.5800 	 -0.5828 	 -0.7217 	  0.2306 
 28.6000 	 -0.6220 	 -0.7217 	  0.2861 
 28.6200 	 -0.6359 	 -0.6932 	  0.3630 
 28.6400 	 -0.6150 	 -0.6333 	  0.4665 
 28.6600 	 -0.5561 	 -0.5441 	  0.5999 
 28.6800 	 -0.4640 	 -0.4349 	  0.7627 
 28.7000 	 -0.3502 	 -0.3182 	  0.9494 
 28.7200 	 -0.2292 	 -0.2076 	  1.1496 
 28.7400 	 -0.1145 	 -0.1136 	  1.3454 
 28.7600 	 -0.0148 	 -0.0416 	  1.5152 
 28.7800 	  0.0674 	  0.0098 	  1.6348 
 28.8000 	  0.1347 	  0.0468 	  1.6856 
 28.8200 	  0.1920 	  0.0790 	  1.6574 
 28.8400 	  0.2438 	  0.1150 	  1.5583 
 28.8600 	  0.2922 	  0.1615 	  1.4093 
 28.8800 	  0.3365 	  0.2203 	  1.2452 
 28.9000 	  0.3744 	  0.2893 	  1.0981 
 28.9200 	  0.4036 	  0.3627 	  0.9930 
 28.9400 	  0.4231 	  0.4332 	  0.9309 
 28.9600 	  0.4334 	  0.4938 	  0.8973 
 28.9800 	  0.4364 	  0.5395 	  0.8612 
 29.0000 	  0.4341 	  0.5675 	  0.7988 
 29.0200 	  0.4284 	  0.5783 	  0.6998 
 29.0400 	  0.4202 	  0.5739 	  0.5855 
 29.0600 	  0.4096 	  0.5573 	  0.4943 
 29.0800 	  0.3966 	  0.5306 	  0.4753 
 29.1000 	  0.3812 	  0.4952 	  0.5546 
 29.1200 	  0.3637 	  0.4509 	  0.7265 
 29.1400 	  0.3449 	  0.3966 	  0.9316 
 29.1600 	  0.3255 	  0.3312 	  1.0835 
 29.1800 	  0.3063 	  0.2583 	  1.0814 
 29.2000 	  0.2877 	  0.1796 	  0.8594 
 29.2200 	  0.2696 	  0.0887 	  0.3989 
 29.2400 	  0.2518 	  0.0198 	 -0.2407 
 29.2600 	  0.2338 	  0.0331 	 -0.9564 
 29.2800 	  0.2149 	  0.0857 	 -1.6133 
 29.3000 	  0.1944 	  0.1197 	 -2.1040 
 29.3200 	  0.1715 	  0.1452 	 -2.3631 
 29.3400 	  0.1455 	  0.1686 	 -2.4030 
 29.3600 	  0.1162 	  0.1836 	 -2.2822 
 29.3800 	  0.0836 	  0.1883 	 -2.0980 
 29.4000 	  0.0484 	  0.1824 	 -1.9345 
 29.4200 	  0.0115 	  0.1646 	 -1.8495 
 29.4400 	 -0.0260 	  0.1342 	 -1.8457 
 29.4600 	 -0.0631 	  0.0916 	 -1.8942 
 29.4800 	 -0.0995 	  0.0388 	 -1.9396 
 29.5000 	 -0.1354 	 -0.0206 	 -1.9368 
 29.5200 	 -0.1717 	 -0.0812 	 -1.8583 
 29.5400 	 -0.2096 	 -0.1367 	 -1.7106 
 29.5600 	 -0.2498 	 -0.1811 	 -1.5185 
 29.5800 	 -0.2923 	 -0.2113 	 -1.3187 
 29.6000 	 -0.3363 	 -0.2277 	 -1.1403 
 29.6200 	 -0.3800 	 -0.2358 	 -1.0003 
 29.6400 	 -0.4214 	 -0.2441 	 -0.8984 
 29.6600 	 -0.4597 	 -0.2629 	 -0.8263 
 29.6800 	 -0.4960 	 -0.2995 	 -0.7722 
 29.7000 	 -0.5333 	 -0.3574 	 -0.7283 
 29.7200 	 -0.5761 	 -0.4325 	 -0.6908 
 29.7400 	 -0.6279 	 -0.5155 	 -0.6586 
 29.7600 	 -0.6894 	 -0.5929 	 -0.6291 
 29.7800 	 -0.7560 	 -0.6518 	 -0.5954 
 29.8000 	 -0.8175 	 -0.6820 	 -0.5479 
 29.8200 	 -0.8603 	 -0.6798 	 -0.4763 
 29.8400 	 -0.8709 	 -0.6467 	 -0.3756 
 29.8600 	 -0.8403 	 -0.5892 	 -0.2473 
 29.8800 	 -0.7674 	 -0.5155 	 -0.1015 
 29.9000 	 -0.6601 	 -0.4336 	  0.0483 
 29.9200 	 -0.5326 	 -0.3489 	  0.1874 
 29.9400 	 -0.4011 	 -0.2642 	  0.3073 
 29.9600 	 -0.2787 	 -0.1799 	  0.4045 
 29.9800 	 -0.1719 	 -0.0951 	  0.4843 
 30.0000 	 -0.0804 	 -0.0088 	  0.5546 
 30.0200 	  0.0013 	  0.0796 	  0.6253 
 30.0400 	  0.0794 	  0.1698 	  0.7024 
 30.0600 	  0.1580 	  0.2606 	  0.7884 
 30.0800 	  0.2369 	  0.3497 	  0.8801 
 30.1000 	  0.3124 	  0.4341 	  0.9711 
 30.1200 	  0.3790 	  0.5099 	  1.0523 
 30.1400 	  0.4327 	  0.5728 	  1.1152 
 30.1600 	  0.4723 	  0.6189 	  1.1529 
 30.1800 	  0.4998 	  0.6456 	  1.1624 
 30.2000 	  0.5192 	  0.6523 	  1.1454 
 30.2200 	  0.5345 	  0.6412 	  1.1083 
 30.2400 	  0.5483 	  0.6167 	  1.0623 
 30.2600 	  0.5611 	  0.5843 	  1.0198 
 30.2800 	  0.5713 	  0.5499 	  0.9929 
 30.3000 	  0.5770 	  0.5182 	  0.9885 
 30.3200 	  0.5768 	  0.4919 	  1.0083 
 30.3400 	  0.5704 	  0.4718 	  1.0453 
 30.3600 	  0.5589 	  0.4566 	  1.0874 
 30.3800 	  0.5444 	  0.4438 	  1.1187 
 30.4000 	  0.5288 	  0.4303 	  1.1249 
 30.4200 	  0.5133 	  0.4122 	  1.0950 
 30.4400 	  0.4982 	  0.3864 	  1.0256 
 30.4600 	  0.4826 	  0.3500 	  0.9189 
 30.4800 	  0.4656 	  0.3019 	  0.7839 
 30.5000 	  0.4458 	  0.2429 	  0.6327 
 30.5200 	  0.4226 	  0.1765 	  0.4788 
 30.5400 	  0.3957 	  0.1081 	  0.3349 
 30.5600 	  0.3657 	  0.0448 	  0.2115 
 30.5800 	  0.3333 	 -0.0077 	  0.1160 
 30.6000 	  0.2996 	 -0.0456 	  0.0513 
 30.6200 	  0.2653 	 -0.0691 	  0.0159 
 30.6400 	  0.2309 	 -0.0823 	  0.0025 
 30.6600 	  0.1964 	 -0.0916 	  0.0002 
 30.6800 	  0.1616 	 -0.1039 	 -0.0052 
 30.7000 	  0.1261 	 -0.1243 	 -0.0260 
 30.7200 	  0.0893 	 -0.1536 	 -0.0717 
 30.7400 	  0.0513 	 -0.1894 	 -0.1430 
 30.7600 	  0.0120 	 -0.2261 	 -0.2341 
 30.7800 	 -0.0281 	 -0.2577 	 -0.3313 
 30.8000 	 -0.0690 	 -0.2800 	 -0.4191 
 30.8200 	 -0.1107 	 -0.2923 	 -0.4824 
 30.8400 	 -0.1538 	 -0.2970 	 -0.5130 
 30.8600 	 -0.1989 	 -0.2990 	 -0.5091 
 30.8800 	 -0.2464 	 -0.3031 	 -0.4774 
 30.9000 	 -0.2961 	 -0.3135 	 -0.4288 
 30.9200 	 -0.3470 	 -0.3313 	 -0.3759 
 30.9400 	 -0.3976 	 -0.3563 	 -0.3289 
 30.9600 	 -0.4466 	 -0.3870 	 -0.2951 
 30.9800 	 -0.4939 	 -0.4223 	 -0.2779 
 31.0000 	 -0.5412 	 -0.4616 	 -0.2783 
 31.0200 	 -0.5916 	 -0.5045 	 -0.2963 
 31.0400 	 -0.6484 	 -0.5496 	 -0.3312 
 31.0600 	 -0.7130 	 -0.5940 	 -0.3810 
 31.0800 	 -0.7828 	 -0.6319 	 -0.4416 
 31.1000 	 -0.8502 	 -0.6567 	 -0.5061 
 31.1200 	 -0.9033 	 -0.6622 	 -0.5650 
 31.1400 	 -0.9290 	 -0.6449 	 -0.6084 
 31.1600 	 -0.9166 	 -0.6051 	 -0.6281 
 31.1800 	 -0.8623 	 -0.5475 	 -0.6209 
 31.2000 	 -0.7707 	 -0.4784 	 -0.5887 
 31.2200 	 -0.6535 	 -0.4044 	 -0.5379 
 31.2400 	 -0.5263 	 -0.3291 	 -0.4769 
 31.2600 	 -0.4035 	 -0.2530 	 -0.4128 
 31.2800 	 -0.2941 	 -0.1730 	 -0.3491 
 31.3000 	 -0.2000 	 -0.0856 	 -0.2853 
 31.3200 	 -0.1176 	  0.0111 	 -0.2178 
 31.3400 	 -0.0403 	  0.1152 	 -0.1432 
 31.3600 	  0.0372 	  0.2207 	 -0.0603 
 31.3800 	  0.1167 	  0.3188 	  0.0274 
 31.4000 	  0.1957 	  0.4009 	  0.1133 
 31.4200 	  0.2697 	  0.4614 	  0.1888 
 31.4400 	  0.3337 	  0.4994 	  0.2466 
 31.4600 	  0.3850 	  0.5190 	  0.2825 
 31.4800 	  0.4240 	  0.5280 	  0.2978 
 31.5000 	  0.4534 	  0.5346 	  0.2974 
 31.5200 	  0.4765 	  0.5454 	  0.2891 
 31.5400 	  0.4961 	  0.5627 	  0.2806 
 31.5600 	  0.5130 	  0.5851 	  0.2779 
 31.5800 	  0.5265 	  0.6078 	  0.2838 
 31.6000 	  0.5351 	  0.6247 	  0.2973 
 31.6200 	  0.5373 	  0.6304 	  0.3146 
 31.6400 	  0.5327 	  0.6219 	  0.3299 
 31.6600 	  0.5217 	  0.5987 	  0.3370 
 31.6800 	  0.5059 	  0.5631 	  0.3306 
 31.7000 	  0.4870 	  0.5188 	  0.3086 
 31.7200 	  0.4669 	  0.4700 	  0.2719 
 31.7400 	  0.4465 	  0.4203 	  0.2256 
 31.7600 	  0.4267 	  0.3727 	  0.1767 
 31.7800 	  0.4073 	  0.3282 	  0.1330 
 31.8000 	  0.3879 	  0.2869 	  0.0994 
 31.8200 	  0.3677 	  0.2476 	  0.0767 
 31.8400 	  0.3459 	  0.2083 	  0.0592 
 31.8600 	  0.3216 	  0.1668 	  0.0376 
 31.8800 	  0.2943 	  0.1216 	  0.0003 
 31.9000 	  0.2640 	  0.0725 	 -0.0608 
 31.9200 	  0.2309 	  0.0206 	 -0.1479 
 31.9400 	  0.1959 	 -0.0311 	 -0.2540 
 31.9600 	  0.1597 	 -0.0788 	 -0.3658 
 31.9800 	  0.1229 	 -0.1191 	 -0.4653 
 32.0000 	  0.0859 	 -0.1494 	 -0.5377 
 32.0200 	  0.0487 	 -0.1695 	 -0.5732 
 32.0400 	  0.0108 	 -0.1813 	 -0.5732 
 32.0600 	 -0.0281 	 -0.1884 	 -0.5463 
 32.0800 	 -0.0686 	 -0.1945 	 -0.5080 
 32.1000 	 -0.1112 	 -0.2025 	 -0.4726 
 32.1200 	 -0.1560 	 -0.2136 	 -0.4508 
 32.1400 	 -0.2030 	 -0.2272 	 -0.4443 
 32.1600 	 -0.2516 	 -0.2417 	 -0.4491 
 32.1800 	 -0.3004 	 -0.2561 	 -0.4557 
 32.2000 	 -0.3480 	 -0.2711 	 -0.4563 
 32.2200 	 -0.3929 	 -0.2895 	 -0.4465 
 32.2400 	 -0.4348 	 -0.3153 	 -0.4297 
 32.2600 	 -0.4749 	 -0.3526 	 -0.4134 
 32.2800 	 -0.5166 	 -0.4025 	 -0.4085 
 32.3000 	 -0.5638 	 -0.4633 	 -0.4228 
 32.3200 	 -0.6195 	 -0.5288 	 -0.4594 
 32.3400 	 -0.6835 	 -0.5905 	 -0.5124 
 32.3600 	 -0.7504 	 -0.6390 	 -0.5713 
 32.3800 	 -0.8096 	 -0.6671 	 -0.6214 
 32.4000 	 -0.8476 	 -0.6709 	 -0.6496 
 32.4200 	 -0.8519 	 -0.6509 	 -0.6466 
 32.4400 	 -0.8149 	 -0.6103 	 -0.6098 
 32.4600 	 -0.7377 	 -0.5540 	 -0.5414 
 32.4800 	 -0.6295 	 -0.4860 	 -0.4475 
 32.5000 	 -0.5052 	 -0.4092 	 -0.3351 
 32.5200 	 -0.3807 	 -0.3246 	 -0.2105 
 32.5400 	 -0.2676 	 -0.2333 	 -0.0781 
 32.5600 	 -0.1709 	 -0.1367 	  0.0581 
 32.5800 	 -0.0889 	 -0.0390 	  0.1943 
 32.6000 	 -0.0155 	  0.0543 	  0.3252 
 32.6200 	  0.0556 	  0.1365 	  0.4446 
 32.6400 	  0.1279 	  0.2029 	  0.5462 
 32.6600 	  0.2009 	  0.2513 	  0.6259 
 32.6800 	  0.2709 	  0.2847 	  0.6836 
 32.7000 	  0.3331 	  0.3087 	  0.7238 
 32.7200 	  0.3845 	  0.3319 	  0.7550 
 32.7400 	  0.4243 	  0.3608 	  0.7870 
 32.7600 	  0.4545 	  0.3989 	  0.8281 
 32.7800 	  0.4781 	  0.4439 	  0.8819 
 32.8000 	  0.4978 	  0.4896 	  0.9462 
 32.8200 	  0.5148 	  0.5262 	  1.0137 
 32.8400 	  0.5286 	  0.5453 	  1.0737 
 32.8600 	  0.5375 	  0.5412 	  1.1162 
 32.8800 	  0.5401 	  0.5146 	  1.1348 
 32.9000 	  0.5358 	  0.4707 	  1.1285 
 32.9200 	  0.5255 	  0.4192 	  1.1015 
 32.9400 	  0.5110 	  0.3695 	  1.0621 
 32.9600 	  0.4948 	  0.3291 	  1.0194 
 32.9800 	  0.4790 	  0.3001 	  0.9804 
 33.0000 	  0.4644 	  0.2805 	  0.9485 
 33.0200 	  0.4509 	  0.2640 	  0.9233 
 33.0400 	  0.4375 	  0.2442 	  0.9015 
 33.0600 	  0.4227 	  0.2162 	  0.8789 
 33.0800 	  0.4055 	  0.1795 	  0.8530 
 33.1000 	  0.3851 	  0.1367 	  0.8233 
 33.1200 	  0.3618 	  0.0934 	  0.7921 
 33.1400 	  0.3360 	  0.0550 	  0.7626 
 33.1600 	  0.3085 	  0.0248 	  0.7375 
 33.1800 	  0.2798 	  0.0023 	  0.7168 
 33.2000 	  0.2502 	 -0.0159 	  0.6972 
 33.2200 	  0.2195 	 -0.0350 	  0.6727 
 33.2400 	  0.1876 	 -0.0590 	  0.6359 
 33.2600 	  0.1541 	 -0.0895 	  0.5807 
 33.2800 	  0.1188 	 -0.1237 	  0.5052 
 33.3000 	  0.0816 	 -0.1562 	  0.4128 
 33.3200 	  0.0426 	 -0.1801 	  0.3120 
 33.3400 	  0.0022 	 -0.1905 	  0.2141 
 33.3600 	 -0.0390 	 -0.1857 	  0.1298 
 33.3800 	 -0.0804 	 -0.1691 	  0.0652 
 33.4000 	 -0.1217 	 -0.1470 	  0.0192 
 33.4200 	 -0.1630 	 -0.1274 	 -0.0170 
 33.4400 	 -0.2047 	 -0.1165 	 -0.0579 
 33.4600 	 -0.2476 	 -0.1172 	 -0.1189 
 33.4800 	 -0.2923 	 -0.1276 	 -0.2114 
 33.5000 	 -0.3389 	 -0.1437 	 -0.3379 
 33.5200 	 -0.3867 	 -0.1603 	 -0.4924 
 33.5400 	 -0.4340 	 -0.1747 	 -0.6599 
 33.5600 	 -0.4792 	 -0.1877 	 -0.8233 
 33.5800 	 -0.5216 	 -0.2040 	 -0.9667 
 33.6000 	 -0.5622 	 -0.2294 	 -1.0821 
 33.6200 	 -0.6040 	 -0.2681 	 -1.1692 
 33.6400 	 -0.6508 	 -0.3197 	 -1.2369 
 33.6600 	 -0.7057 	 -0.3779 	 -1.2973 
 33.6800 	 -0.7688 	 -0.4312 	 -1.3623 
 33.7000 	 -0.8347 	 -0.4663 	 -1.4377 
 33.7200 	 -0.8932 	 -0.4719 	 -1.5222 
 33.7400 	 -0.9309 	 -0.4425 	 -1.6060 
 33.7600 	 -0.9349 	 -0.3794 	 -1.6758 
 33.7800 	 -0.8973 	 -0.2911 	 -1.7186 
 33.8000 	 -0.8183 	 -0.1886 	 -1.7288 
 33.8200 	 -0.7069 	 -0.0834 	 -1.7105 
 33.8400 	 -0.5779 	  0.0165 	 -1.6807 
 33.8600 	 -0.4478 	  0.1070 	 -1.6623 
 33.8800 	 -0.3294 	  0.1878 	 -1.6791 
 33.9000 	 -0.2287 	  0.2596 	 -1.7425 
 33.9200 	 -0.1444 	  0.3219 	 -1.8474 
 33.9400 	 -0.0702 	  0.3726 	 -1.9638 
 33.9600 	  0.0011 	  0.4083 	 -2.0504 
 33.9800 	  0.0745 	  0.4264 	 -2.0616 
 34.0000 	  0.1505 	  0.4271 	 -1.9738 
 34.0200 	  0.2260 	  0.4146 	 -1.7914 
 34.0400 	  0.2959 	  0.3952 	 -1.5629 
 34.0600 	  0.3563 	  0.3764 	 -1.3569 
 34.0800 	  0.4057 	  0.3618 	 -1.2492 
 34.1000 	  0.4453 	  0.3509 	 -1.2779 
 34.1200 	  0.4779 	  0.3375 	 -1.4339 
 34.1400 	  0.5065 	  0.3140 	 -1.6331 
 34.1600 	  0.5325 	  0.2735 	 -1.7546 
 34.1800 	  0.5558 	  0.2120 	 -1.6585 
 34.2000 	  0.5746 	  0.1339 	 -1.2534 
 34.2200 	  0.5870 	  0.0626 	 -0.5130 
 34.2400 	  0.5918 	  0.0501 	  0.4792 
 34.2600 	  0.5890 	  0.1536 	  1.5772 
 34.2800 	  0.5799 	  0.2963 	  2.5853 
 34.3000 	  0.5664 	  0.3878 	  3.3418 
 34.3200 	  0.5502 	  0.4387 	  3.7408 
 34.3400 	  0.5327 	  0.4638 	  3.7878 
 34.3600 	  0.5142 	  0.4683 	  3.5586 
 34.3800 	  0.4947 	  0.4658 	  3.1948 
 34.4000 	  0.4736 	  0.4696 	  2.8284 
 34.4200 	  0.4507 	  0.4840 	  2.5616 
 34.4400 	  0.4261 	  0.5059 	  2.4188 
 34.4600 	  0.4002 	  0.5256 	  2.3741 
 34.4800 	  0.3735 	  0.5311 	  2.3541 
 34.5000 	  0.3464 	  0.5126 	  2.2910 
 34.5200 	  0.3191 	  0.4670 	  2.1368 
 34.5400 	  0.2914 	  0.3991 	  1.8937 
 34.5600 	  0.2629 	  0.3201 	  1.5940 
 34.5800 	  0.2331 	  0.2439 	  1.2955 
 34.6000 	  0.2018 	  0.1831 	  1.0474 
 34.6200 	  0.1688 	  0.1440 	  0.8814 
 34.6400 	  0.1343 	  0.1266 	  0.7949 
 34.6600 	  0.0984 	  0.1242 	  0.7658 
 34.6800 	  0.0613 	  0.1272 	  0.7568 
 34.7000 	  0.0233 	  0.1263 	  0.7365 
 34.7200 	 -0.0155 	  0.1156 	  0.6842 
 34.7400 	 -0.0552 	  0.0937 	  0.5984 
 34.7600 	 -0.0959 	  0.0627 	  0.4884 
 34.7800 	 -0.1377 	  0.0265 	  0.3710 
 34.8000 	 -0.1812 	 -0.0120 	  0.2599 
 34.8200 	 -0.2262 	 -0.0520 	  0.1637 
 34.8400 	 -0.2726 	 -0.0949 	  0.0819 
 34.8600 	 -0.3195 	 -0.1435 	  0.0094 
 34.8800 	 -0.3652 	 -0.2000 	 -0.0614 
 34.9000 	 -0.4080 	 -0.2653 	 -0.1368 
 34.9200 	 -0.4469 	 -0.3380 	 -0.2206 
 34.9400 	 -0.4821 	 -0.4152 	 -0.3129 
 34.9600 	 -0.5158 	 -0.4935 	 -0.4116 
 34.9800 	 -0.5521 	 -0.5694 	 -0.5133 
 35.0000 	 -0.5950 	 -0.6394 	 -0.6142 
 35.0200 	 -0.6470 	 -0.7000 	 -0.7101 
 35.0400 	 -0.7064 	 -0.7468 	 -0.7970 
 35.0600 	 -0.7664 	 -0.7747 	 -0.8709 
 35.0800 	 -0.8153 	 -0.7789 	 -0.9282 
 35.1000 	 -0.8397 	 -0.7561 	 -0.9668 
 35.1200 	 -0.8285 	 -0.7059 	 -0.9860 
 35.1400 	 -0.7766 	 -0.6315 	 -0.9870 
 35.1600 	 -0.6872 	 -0.5390 	 -0.9724 
 35.1800 	 -0.5712 	 -0.4359 	 -0.9457 
 35.2000 	 -0.4441 	 -0.3293 	 -0.9095 
 35.2200 	 -0.3207 	 -0.2242 	 -0.8654 
 35.2400 	 -0.2116 	 -0.1233 	 -0.8139 
 35.2600 	 -0.1203 	 -0.0272 	 -0.7552 
 35.2800 	 -0.0440 	  0.0631 	 -0.6901 
 35.3000 	  0.0233 	  0.1465 	 -0.6214 
 35.3200 	  0.0877 	  0.2204 	 -0.5529 
 35.3400 	  0.1522 	  0.2827 	 -0.4894 
 35.3600 	  0.2163 	  0.3324 	 -0.4341 
 35.3800 	  0.2763 	  0.3717 	 -0.3873 
 35.4000 	  0.3281 	  0.4048 	 -0.3459 
 35.4200 	  0.3688 	  0.4373 	 -0.3042 
 35.4400 	  0.3981 	  0.4729 	 -0.2562 
 35.4600 	  0.4180 	  0.5123 	 -0.1982 
 35.4800 	  0.4319 	  0.5508 	 -0.1307 
 35.5000 	  0.4427 	  0.5813 	 -0.0587 
 35.5200 	  0.4521 	  0.5954 	  0.0096 
 35.5400 	  0.4600 	  0.5881 	  0.0664 
 35.5600 	  0.4652 	  0.5592 	  0.1064 
 35.5800 	  0.4662 	  0.5150 	  0.1297 
 35.6000 	  0.4618 	  0.4654 	  0.1406 
 35.6200 	  0.4520 	  0.4211 	  0.1459 
 35.6400 	  0.4375 	  0.3899 	  0.1516 
 35.6600 	  0.4198 	  0.3746 	  0.1605 
 35.6800 	  0.4005 	  0.3720 	  0.1703 
 35.7000 	  0.3807 	  0.3761 	  0.1755 
 35.7200 	  0.3608 	  0.3791 	  0.1690 
 35.7400 	  0.3409 	  0.3756 	  0.1467 
 35.7600 	  0.3203 	  0.3629 	  0.1082 
 35.7800 	  0.2985 	  0.3415 	  0.0590 
 35.8000 	  0.2750 	  0.3132 	  0.0067 
 35.8200 	  0.2498 	  0.2793 	 -0.0399 
 35.8400 	  0.2232 	  0.2399 	 -0.0761 
 35.8600 	  0.1955 	  0.1932 	 -0.1009 
 35.8800 	  0.1670 	  0.1374 	 -0.1189 
 35.9000 	  0.1377 	  0.0718 	 -0.1362 
 35.9200 	  0.1075 	 -0.0023 	 -0.1592 
 35.9400 	  0.0762 	 -0.0812 	 -0.1901 
 35.9600 	  0.0437 	 -0.1597 	 -0.2274 
 35.9800 	  0.0098 	 -0.2330 	 -0.2656 
 36.0000 	 -0.0258 	 -0.2975 	 -0.2986 
 36.0200 	 -0.0633 	 -0.3522 	 -0.3216 
 36.0400 	 -0.1029 	 -0.3978 	 -0.3344 
 36.0600 	 -0.1442 	 -0.4364 	 -0.3403 
 36.0800 	 -0.1868 	 -0.4703 	 -0.3465 
 36.1000 	 -0.2294 	 -0.5013 	 -0.3596 
 36.1200 	 -0.2707 	 -0.5307 	 -0.3845 
 36.1400 	 -0.3100 	 -0.5598 	 -0.4207 
 36.1600 	 -0.3475 	 -0.5899 	 -0.4641 
 36.1800 	 -0.3853 	 -0.6222 	 -0.5064 
 36.2000 	 -0.4264 	 -0.6578 	 -0.5394 
 36.2200 	 -0.4738 	 -0.6959 	 -0.5558 
 36.2400 	 -0.5282 	 -0.7335 	 -0.5525 
 36.2600 	 -0.5865 	 -0.7647 	 -0.5292 
 36.2800 	 -0.6408 	 -0.7820 	 -0.4888 
 36.3000 	 -0.6799 	 -0.7776 	 -0.4345 
 36.3200 	 -0.6918 	 -0.7461 	 -0.3697 
 36.3400 	 -0.6681 	 -0.6860 	 -0.2956 
 36.3600 	 -0.6070 	 -0.6003 	 -0.2130 
 36.3800 	 -0.5143 	 -0.4971 	 -0.1220 
 36.4000 	 -0.4025 	 -0.3860 	 -0.0237 
 36.4200 	 -0.2867 	 -0.2773 	  0.0793 
 36.4400 	 -0.1799 	 -0.1779 	  0.1829 
 36.4600 	 -0.0901 	 -0.0911 	  0.2824 
 36.4800 	 -0.0185 	 -0.0153 	  0.3733 
 36.5000 	  0.0387 	  0.0540 	  0.4524 
 36.5200 	  0.0877 	  0.1226 	  0.5180 
 36.5400 	  0.1340 	  0.1952 	  0.5697 
 36.5600 	  0.1801 	  0.2744 	  0.6080 
 36.5800 	  0.2253 	  0.3594 	  0.6337 
 36.6000 	  0.2671 	  0.4474 	  0.6478 
 36.6200 	  0.3028 	  0.5340 	  0.6516 
 36.6400 	  0.3311 	  0.6148 	  0.6479 
 36.6600 	  0.3522 	  0.6860 	  0.6400 
 36.6800 	  0.3676 	  0.7447 	  0.6326 
 36.7000 	  0.3787 	  0.7886 	  0.6295 
 36.7200 	  0.3863 	  0.8159 	  0.6333 
 36.7400 	  0.3903 	  0.8252 	  0.6429 
 36.7600 	  0.3896 	  0.8159 	  0.6547 
 36.7800 	  0.3836 	  0.7893 	  0.6624 
 36.8000 	  0.3720 	  0.7482 	  0.6598 
 36.8200 	  0.3557 	  0.6979 	  0.6424 
 36.8400 	  0.3360 	  0.6442 	  0.6101 
 36.8600 	  0.3145 	  0.5931 	  0.5658 
 36.8800 	  0.2924 	  0.5483 	  0.5162 
 36.9000 	  0.2704 	  0.5110 	  0.4679 
 36.9200 	  0.2483 	  0.4790 	  0.4262 
 36.9400 	  0.2259 	  0.4485 	  0.3921 
 36.9600 	  0.2023 	  0.4147 	  0.3638 
 36.9800 	  0.1774 	  0.3742 	  0.3360 
 37.0000 	  0.1509 	  0.3250 	  0.3038 
 37.0200 	  0.1227 	  0.2672 	  0.2630 
 37.0400 	  0.0929 	  0.2022 	  0.2132 
 37.0600 	  0.0612 	  0.1315 	  0.1562 
 37.0800 	  0.0273 	  0.0560 	  0.0967 
 37.1000 	 -0.0093 	 -0.0242 	  0.0395 
 37.1200 	 -0.0487 	 -0.1092 	 -0.0109 
 37.1400 	 -0.0905 	 -0.1986 	 -0.0523 
 37.1600 	 -0.1335 	 -0.2907 	 -0.0840 
 37.1800 	 -0.1759 	 -0.3820 	 -0.1072 
 37.2000 	 -0.2163 	 -0.4684 	 -0.1244 
 37.2200 	 -0.2542 	 -0.5454 	 -0.1392 
 37.2400 	 -0.2906 	 -0.6101 	 -0.1552 
 37.2600 	 -0.3283 	 -0.6614 	 -0.1759 
 37.2800 	 -0.3708 	 -0.7011 	 -0.2039 
 37.3000 	 -0.4205 	 -0.7322 	 -0.2399 
 37.3200 	 -0.4764 	 -0.7582 	 -0.2826 
 37.3400 	 -0.5330 	 -0.7813 	 -0.3278 
 37.3600 	 -0.5804 	 -0.8013 	 -0.3698 
 37.3800 	 -0.6063 	 -0.8148 	 -0.4016 
 37.4000 	 -0.6003 	 -0.8162 	 -0.4172 
 37.4200 	 -0.5569 	 -0.7983 	 -0.4120 
 37.4400 	 -0.4786 	 -0.7558 	 -0.3844 
 37.4600 	 -0.3750 	 -0.6861 	 -0.3355 
 37.4800 	 -0.2605 	 -0.5921 	 -0.2692 
 37.5000 	 -0.1494 	 -0.4812 	 -0.1914 
 37.5200 	 -0.0522 	 -0.3656 	 -0.1094 
 37.5400 	  0.0269 	 -0.2587 	 -0.0321 
 37.5600 	  0.0896 	 -0.1731 	  0.0313 
 37.5800 	  0.1414 	 -0.1162 	  0.0714 
 37.6000 	  0.1882 	 -0.0903 	  0.0803 
 37.6200 	  0.2337 	 -0.0898 	  0.0524 
 37.6400 	  0.2781 	 -0.1041 	 -0.0123 
 37.6600 	  0.3193 	 -0.1189 	 -0.1084 
 37.6800 	  0.3541 	 -0.1202 	 -0.2240 
 37.7000 	  0.3801 	 -0.0964 	 -0.3432 
 37.7200 	  0.3969 	 -0.0417 	 -0.4479 
 37.7400 	  0.4056 	  0.0439 	 -0.5233 
 37.7600 	  0.4081 	  0.1542 	 -0.5597 
 37.7800 	  0.4061 	  0.2784 	 -0.5564 
 37.8000 	  0.4003 	  0.4040 	 -0.5204 
 37.8200 	  0.3903 	  0.5188 	 -0.4650 
 37.8400 	  0.3752 	  0.6143 	 -0.4053 
 37.8600 	  0.3541 	  0.6858 	 -0.3546 
 37.8800 	  0.3269 	  0.7349 	 -0.3194 
 37.9000 	  0.2944 	  0.7661 	 -0.2992 
 37.9200 	  0.2583 	  0.7866 	 -0.2866 
 37.9400 	  0.2207 	  0.8021 	 -0.2705 
 37.9600 	  0.1837 	  0.8160 	 -0.2401 
 37.9800 	  0.1488 	  0.8267 	 -0.1894 
 38.0000 	  0.1164 	  0.8296 	 -0.1186 
 38.0200 	  0.0862 	  0.8182 	 -0.0343 
 38.0400 	  0.0571 	  0.7870 	  0.0526 
 38.0600 	  0.0277 	  0.7336 	  0.1307 
 38.0800 	 -0.0030 	  0.6605 	  0.1919 
 38.1000 	 -0.0353 	  0.5731 	  0.2330 
 38.1200 	 -0.0690 	  0.4791 	  0.2559 
 38.1400 	 -0.1032 	  0.3848 	  0.2660 
 38.1600 	 -0.1376 	  0.2936 	  0.2694 
 38.1800 	 -0.1727 	  0.2039 	  0.2697 
 38.2000 	 -0.2107 	  0.1112 	  0.2676 
 38.2200 	 -0.2546 	  0.0088 	  0.2602 
 38.2400 	 -0.3074 	 -0.1081 	  0.2441 
 38.2600 	 -0.3699 	 -0.2412 	  0.2164 
 38.2800 	 -0.4388 	 -0.3864 	  0.1777 
 38.3000 	 -0.5065 	 -0.5350 	  0.1318 
 38.3200 	 -0.5617 	 -0.6740 	  0.0854 
 38.3400 	 -0.5926 	 -0.7898 	  0.0458 
 38.3600 	 -0.5899 	 -0.8695 	  0.0192 
 38.3800 	 -0.5506 	 -0.9061 	  0.0080 
 38.4000 	 -0.4790 	 -0.8972 	  0.0113 
 38.4200 	 -0.3858 	 -0.8488 	  0.0247 
 38.4400 	 -0.2843 	 -0.7716 	  0.0421 
 38.4600 	 -0.1868 	 -0.6800 	  0.0567 
 38.4800 	 -0.1007 	 -0.5878 	  0.0632 
 38.5000 	 -0.0278 	 -0.5054 	  0.0587 
 38.5200 	  0.0343 	 -0.4362 	  0.0428 
 38.5400 	  0.0903 	 -0.3776 	  0.0180 
 38.5600 	  0.1432 	 -0.3218 	 -0.0113 
 38.5800 	  0.1935 	 -0.2604 	 -0.0392 
 38.6000 	  0.2391 	 -0.1871 	 -0.0603 
 38.6200 	  0.2767 	 -0.1025 	 -0.0699 
 38.6400 	  0.3038 	 -0.0130 	 -0.0655 
 38.6600 	  0.3200 	  0.0704 	 -0.0462 
 38.6800 	  0.3274 	  0.1371 	 -0.0138 
 38.7000 	  0.3289 	  0.1803 	  0.0283 
 38.7200 	  0.3275 	  0.2009 	  0.0752 
 38.7400 	  0.3248 	  0.2063 	  0.1206 
 38.7600 	  0.3204 	  0.2085 	  0.1576 
 38.7800 	  0.3129 	  0.2177 	  0.1794 
 38.8000 	  0.3005 	  0.2397 	  0.1812 
 38.8200 	  0.2821 	  0.2715 	  0.1613 
 38.8400 	  0.2578 	  0.3041 	  0.1236 
 38.8600 	  0.2290 	  0.3247 	  0.0769 
 38.8800 	  0.1975 	  0.3237 	  0.0343 
 38.9000 	  0.1653 	  0.2968 	  0.0082 
 38.9200 	  0.1332 	  0.2493 	  0.0079 
 38.9400 	  0.1014 	  0.1918 	  0.0334 
 38.9600 	  0.0688 	  0.1384 	  0.0778 
 38.9800 	  0.0340 	  0.0994 	  0.1268 
 39.0000 	 -0.0043 	  0.0802 	  0.1679 
 39.0200 	 -0.0466 	  0.0772 	  0.1932 
 39.0400 	 -0.0923 	  0.0825 	  0.2074 
 39.0600 	 -0.1397 	  0.0860 	  0.2222 
 39.0800 	 -0.1865 	  0.0810 	  0.2542 
 39.1000 	 -0.2310 	  0.0652 	  0.3116 
 39.1200 	 -0.2726 	  0.0439 	  0.3902 
 39.1400 	 -0.3128 	  0.0234 	  0.4645 
 39.1600 	 -0.3547 	  0.0106 	  0.4988 
 39.1800 	 -0.4017 	  0.0130 	  0.4527 
 39.2000 	 -0.4558 	  0.0277 	  0.3022 
 39.2200 	 -0.5157 	  0.0281 	  0.0452 
 39.2400 	 -0.5756 	  0.0308 	 -0.2853 
 39.2600 	 -0.6257 	  0.0873 	 -0.6372 
 39.2800 	 -0.6546 	  0.1668 	 -0.9448 
 39.3000 	 -0.6529 	  0.2254 	 -1.1560 
 39.3200 	 -0.6158 	  0.2698 	 -1.2391 
 39.3400 	 -0.5459 	  0.3074 	 -1.2002 
 39.3600 	 -0.4518 	  0.3392 	 -1.0683 
 39.3800 	 -0.3458 	  0.3695 	 -0.8925 
 39.4000 	 -0.2401 	  0.4022 	 -0.7173 
 39.4200 	 -0.1428 	  0.4373 	 -0.5766 
 39.4400 	 -0.0569 	  0.4720 	 -0.4788 
 39.4600 	  0.0192 	  0.5018 	 -0.4163 
 39.4800 	  0.0893 	  0.5225 	 -0.3675 
 39.5000 	  0.1566 	  0.5316 	 -0.3129 
 39.5200 	  0.2220 	  0.5303 	 -0.2390 
 39.5400 	  0.2835 	  0.5220 	 -0.1464 
 39.5600 	  0.3379 	  0.5119 	 -0.0436 
 39.5800 	  0.3821 	  0.5039 	  0.0552 
 39.6000 	  0.4151 	  0.4996 	  0.1394 
 39.6200 	  0.4379 	  0.4964 	  0.2036 
 39.6400 	  0.4533 	  0.4893 	  0.2509 
 39.6600 	  0.4640 	  0.4723 	  0.2880 
 39.6800 	  0.4723 	  0.4412 	  0.3228 
 39.7000 	  0.4787 	  0.3949 	  0.3596 
 39.7200 	  0.4823 	  0.3372 	  0.3982 
 39.7400 	  0.4816 	  0.2743 	  0.4336 
 39.7600 	  0.4754 	  0.2139 	  0.4596 
 39.7800 	  0.4634 	  0.1613 	  0.4711 
 39.8000 	  0.4465 	  0.1194 	  0.4677 
 39.8200 	  0.4263 	  0.0870 	  0.4538 
 39.8400 	  0.4047 	  0.0606 	  0.4380 
 39.8600 	  0.3832 	  0.0359 	  0.4302 
 39.8800 	  0.3626 	  0.0101 	  0.4386 
 39.9000 	  0.3428 	 -0.0179 	  0.4657 
 39.9200 	  0.3231 	 -0.0471 	  0.5077 
 39.9400 	  0.3026 	 -0.0761 	  0.5537 
 39.9600 	  0.2807 	 -0.1043 	  0.5894 
 39.9800 	  0.2568 	 -0.1328 	  0.6003 
 40.0000 	  0.2309 	 -0.1637 	  0.5777 


==> result/raw_motion_static.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.1631 	  0.2085 	  0.3464 
 0.0400 	  0.1551 	  0.1291 	  0.2951 
 0.0600 	  0.1372 	  0.0501 	  0.2260 
 0.0800 	  0.1099 	 -0.0268 	  0.1486 
 0.1000 	  0.0758 	 -0.1001 	  0.0772 
 0.1200 	  0.0381 	 -0.1682 	  0.0264 
 0.1400 	 -0.0005 	 -0.2303 	  0.0042 
 0.1600 	 -0.0387 	 -0.2868 	  0.0078 
 0.1800 	 -0.0770 	 -0.3400 	  0.0210 
 0.2000 	 -0.1164 	 -0.3948 	  0.0175 
 0.2200 	 -0.1578 	 -0.4560 	 -0.0320 
 0.2400 	 -0.2008 	 -0.5284 	 -0.1485 
 0.2600 	 -0.2438 	 -0.6128 	 -0.3368 
 0.2800 	 -0.2848 	 -0.7065 	 -0.5809 
 0.3000 	 -0.3230 	 -0.8010 	 -0.8447 
 0.3200 	 -0.3593 	 -0.8858 	 -1.0826 
 0.3400 	 -0.3968 	 -0.9496 	 -1.2506 
 0.3600 	 -0.4392 	 -0.9854 	 -1.3197 
 0.3800 	 -0.4890 	 -0.9905 	 -1.2827 
 0.4000 	 -0.5447 	 -0.9695 	 -1.1576 
 0.4200 	 -0.5994 	 -0.9305 	 -0.9778 
 0.4400 	 -0.6415 	 -0.8835 	 -0.7850 
 0.4600 	 -0.6571 	 -0.8355 	 -0.6135 
 0.4800 	 -0.6349 	 -0.7895 	 -0.4849 
 0.5000 	 -0.5698 	 -0.7422 	 -0.4010 
 0.5200 	 -0.4655 	 -0.6871 	 -0.3506 
 0.5400 	 -0.3341 	 -0.6162 	 -0.3130 
 0.5600 	 -0.1926 	 -0.5242 	 -0.2691 
 0.5800 	 -0.0583 	 -0.4097 	 -0.2059 
 0.6000 	  0.0563 	 -0.2771 	 -0.1214 
 0.6200 	  0.1452 	 -0.1343 	 -0.0212 
 0.6400 	  0.2098 	  0.0087 	  0.0837 
 0.6600 	  0.2557 	  0.1436 	  0.1833 
 0.6800 	  0.2902 	  0.2645 	  0.2710 
 0.7000 	  0.3191 	  0.3704 	  0.3458 
 0.7200 	  0.3454 	  0.4627 	  0.4099 
 0.7400 	  0.3695 	  0.5448 	  0.4662 
 0.7600 	  0.3905 	  0.6189 	  0.5156 
 0.7800 	  0.4072 	  0.6856 	  0.5558 
 0.8000 	  0.4192 	  0.7421 	  0.5823 
 0.8200 	  0.4269 	  0.7846 	  0.5913 
 0.8400 	  0.4314 	  0.8085 	  0.5837 
 0.8600 	  0.4336 	  0.8117 	  0.5651 
 0.8800 	  0.4337 	  0.7951 	  0.5468 
 0.9000 	  0.4311 	  0.7635 	  0.5399 
 0.9200 	  0.4249 	  0.7232 	  0.5518 
 0.9400 	  0.4142 	  0.6815 	  0.5787 
 0.9600 	  0.3985 	  0.6430 	  0.6066 
 0.9800 	  0.3780 	  0.6093 	  0.6114 
 1.0000 	  0.3536 	  0.5777 	  0.5688 
 1.0200 	  0.3267 	  0.5439 	  0.4603 
 1.0400 	  0.2984 	  0.5026 	  0.2856 
 1.0600 	  0.2696 	  0.4515 	  0.0624 
 1.0800 	  0.2407 	  0.3911 	 -0.1733 
 1.1000 	  0.2120 	  0.3261 	 -0.3784 
 1.1200 	  0.1832 	  0.2629 	 -0.5123 
 1.1400 	  0.1543 	  0.2087 	 -0.5523 
 1.1600 	  0.1250 	  0.1677 	 -0.4965 
 1.1800 	  0.0951 	  0.1418 	 -0.3671 
 1.2000 	  0.0643 	  0.1281 	 -0.2009 
 1.2200 	  0.0324 	  0.1216 	 -0.0399 
 1.2400 	 -0.0008 	  0.1154 	  0.0824 
 1.2600 	 -0.0351 	  0.1031 	  0.1469 
 1.2800 	 -0.0702 	  0.0796 	  0.1530 
 1.3000 	 -0.1059 	  0.0422 	  0.1146 
 1.3200 	 -0.1421 	 -0.0096 	  0.0527 
 1.3400 	 -0.1790 	 -0.0734 	 -0.0120 
 1.3600 	 -0.2173 	 -0.1455 	 -0.0654 
 1.3800 	 -0.2571 	 -0.2206 	 -0.1021 
 1.4000 	 -0.2980 	 -0.2939 	 -0.1245 
 1.4200 	 -0.3390 	 -0.3615 	 -0.1392 
 1.4400 	 -0.3783 	 -0.4218 	 -0.1539 
 1.4600 	 -0.4145 	 -0.4761 	 -0.1748 
 1.4800 	 -0.4478 	 -0.5281 	 -0.2049 
 1.5000 	 -0.4802 	 -0.5825 	 -0.2452 
 1.5200 	 -0.5157 	 -0.6428 	 -0.2943 
 1.5400 	 -0.5582 	 -0.7094 	 -0.3497 
 1.5600 	 -0.6100 	 -0.7781 	 -0.4068 
 1.5800 	 -0.6684 	 -0.8410 	 -0.4599 
 1.6000 	 -0.7252 	 -0.8875 	 -0.5014 
 1.6200 	 -0.7675 	 -0.9078 	 -0.5239 
 1.6400 	 -0.7803 	 -0.8956 	 -0.5211 
 1.6600 	 -0.7516 	 -0.8503 	 -0.4907 
 1.6800 	 -0.6768 	 -0.7767 	 -0.4348 
 1.7000 	 -0.5602 	 -0.6843 	 -0.3602 
 1.7200 	 -0.4151 	 -0.5832 	 -0.2763 
 1.7400 	 -0.2598 	 -0.4821 	 -0.1932 
 1.7600 	 -0.1122 	 -0.3853 	 -0.1178 
 1.7800 	  0.0145 	 -0.2931 	 -0.0534 
 1.8000 	  0.1147 	 -0.2023 	  0.0016 
 1.8200 	  0.1900 	 -0.1094 	  0.0514 
 1.8400 	  0.2466 	 -0.0122 	  0.1010 
 1.8600 	  0.2919 	  0.0879 	  0.1539 
 1.8800 	  0.3315 	  0.1870 	  0.2106 
 1.9000 	  0.3680 	  0.2793 	  0.2690 
 1.9200 	  0.4014 	  0.3597 	  0.3259 
 1.9400 	  0.4302 	  0.4259 	  0.3780 
 1.9600 	  0.4535 	  0.4786 	  0.4234 
 1.9800 	  0.4711 	  0.5212 	  0.4619 
 2.0000 	  0.4838 	  0.5579 	  0.4947 
 2.0200 	  0.4928 	  0.5919 	  0.5229 
 2.0400 	  0.4990 	  0.6236 	  0.5471 
 2.0600 	  0.5024 	  0.6509 	  0.5672 
 2.0800 	  0.5021 	  0.6698 	  0.5826 
 2.1000 	  0.4974 	  0.6766 	  0.5931 
 2.1200 	  0.4873 	  0.6693 	  0.5985 
 2.1400 	  0.4721 	  0.6492 	  0.5992 
 2.1600 	  0.4522 	  0.6196 	  0.5945 
 2.1800 	  0.4291 	  0.5856 	  0.5827 
 2.2000 	  0.4039 	  0.5513 	  0.5614 
 2.2200 	  0.3779 	  0.5196 	  0.5286 
 2.2400 	  0.3517 	  0.4904 	  0.4850 
 2.2600 	  0.3256 	  0.4622 	  0.4349 
 2.2800 	  0.2996 	  0.4328 	  0.3864 
 2.3000 	  0.2736 	  0.4007 	  0.3487 
 2.3200 	  0.2473 	  0.3660 	  0.3287 
 2.3400 	  0.2204 	  0.3306 	  0.3252 
 2.3600 	  0.1927 	  0.2967 	  0.3284 
 2.3800 	  0.1641 	  0.2664 	  0.3198 
 2.4000 	  0.1343 	  0.2398 	  0.2783 
 2.4200 	  0.1032 	  0.2155 	  0.1864 
 2.4400 	  0.0709 	  0.1901 	  0.0400 
 2.4600 	  0.0371 	  0.1603 	 -0.1500 
 2.4800 	  0.0020 	  0.1232 	 -0.3565 
 2.5000 	 -0.0341 	  0.0780 	 -0.5451 
 2.5200 	 -0.0710 	  0.0255 	 -0.6813 
 2.5400 	 -0.1082 	 -0.0315 	 -0.7445 
 2.5600 	 -0.1455 	 -0.0901 	 -0.7305 
 2.5800 	 -0.1829 	 -0.1473 	 -0.6547 
 2.6000 	 -0.2208 	 -0.2012 	 -0.5452 
 2.6200 	 -0.2597 	 -0.2511 	 -0.4342 
 2.6400 	 -0.2999 	 -0.2971 	 -0.3474 
 2.6600 	 -0.3414 	 -0.3400 	 -0.2986 
 2.6800 	 -0.3834 	 -0.3812 	 -0.2878 
 2.7000 	 -0.4242 	 -0.4226 	 -0.3044 
 2.7200 	 -0.4625 	 -0.4665 	 -0.3344 
 2.7400 	 -0.4978 	 -0.5157 	 -0.3668 
 2.7600 	 -0.5316 	 -0.5729 	 -0.3967 
 2.7800 	 -0.5670 	 -0.6399 	 -0.4264 
 2.8000 	 -0.6081 	 -0.7162 	 -0.4611 
 2.8200 	 -0.6573 	 -0.7990 	 -0.5054 
 2.8400 	 -0.7133 	 -0.8821 	 -0.5580 
 2.8600 	 -0.7689 	 -0.9574 	 -0.6122 
 2.8800 	 -0.8120 	 -1.0156 	 -0.6557 
 2.9000 	 -0.8276 	 -1.0488 	 -0.6766 
 2.9200 	 -0.8032 	 -1.0508 	 -0.6651 
 2.9400 	 -0.7323 	 -1.0191 	 -0.6195 
 2.9600 	 -0.6183 	 -0.9544 	 -0.5441 
 2.9800 	 -0.4734 	 -0.8601 	 -0.4497 
 3.0000 	 -0.3157 	 -0.7417 	 -0.3486 
 3.0200 	 -0.1641 	 -0.6059 	 -0.2525 
 3.0400 	 -0.0327 	 -0.4601 	 -0.1680 
 3.0600 	  0.0717 	 -0.3119 	 -0.0967 
 3.0800 	  0.1500 	 -0.1690 	 -0.0348 
 3.1000 	  0.2087 	 -0.0382 	  0.0239 
 3.1200 	  0.2559 	  0.0756 	  0.0858 
 3.1400 	  0.2980 	  0.1698 	  0.1543 
 3.1600 	  0.3382 	  0.2458 	  0.2275 
 3.1800 	  0.3769 	  0.3071 	  0.2976 
 3.2000 	  0.4121 	  0.3596 	  0.3519 
 3.2200 	  0.4421 	  0.4084 	  0.3757 
 3.2400 	  0.4660 	  0.4569 	  0.3564 
 3.2600 	  0.4839 	  0.5053 	  0.2883 
 3.2800 	  0.4970 	  0.5511 	  0.1753 
 3.3000 	  0.5060 	  0.5904 	  0.0336 
 3.3200 	  0.5116 	  0.6200 	 -0.1122 
 3.3400 	  0.5137 	  0.6392 	 -0.2323 
 3.3600 	  0.5119 	  0.6503 	 -0.3007 
 3.3800 	  0.5058 	  0.6578 	 -0.3002 
 3.4000 	  0.4955 	  0.6665 	 -0.2304 
 3.4200 	  0.4812 	  0.6792 	 -0.1042 
 3.4400 	  0.4635 	  0.6950 	  0.0512 
 3.4600 	  0.4432 	  0.7096 	  0.2060 
 3.4800 	  0.4212 	  0.7167 	  0.3331 
 3.5000 	  0.3982 	  0.7112 	  0.4189 
 3.5200 	  0.3747 	  0.6906 	  0.4620 
 3.5400 	  0.3509 	  0.6573 	  0.4763 
 3.5600 	  0.3270 	  0.6173 	  0.4803 
 3.5800 	  0.3029 	  0.5783 	  0.4925 
 3.6000 	  0.2784 	  0.5463 	  0.5208 
 3.6200 	  0.2533 	  0.5233 	  0.5634 
 3.6400 	  0.2275 	  0.5057 	  0.6065 
 3.6600 	  0.2012 	  0.4863 	  0.6346 
 3.6800 	  0.1743 	  0.4562 	  0.6341 
 3.7000 	  0.1470 	  0.4090 	  0.6033 
 3.7200 	  0.1189 	  0.3428 	  0.5500 
 3.7400 	  0.0896 	  0.2621 	  0.4920 
 3.7600 	  0.0588 	  0.1759 	  0.4465 
 3.7800 	  0.0261 	  0.0955 	  0.4248 
 3.8000 	 -0.0085 	  0.0299 	  0.4245 
 3.8200 	 -0.0445 	 -0.0161 	  0.4322 
 3.8400 	 -0.0813 	 -0.0443 	  0.4257 
 3.8600 	 -0.1180 	 -0.0614 	  0.3856 
 3.8800 	 -0.1544 	 -0.0774 	  0.3005 
 3.9000 	 -0.1906 	 -0.1020 	  0.1758 
 3.9200 	 -0.2274 	 -0.1418 	  0.0289 
 3.9400 	 -0.2655 	 -0.1982 	 -0.1124 
 3.9600 	 -0.3053 	 -0.2679 	 -0.2220 
 3.9800 	 -0.3464 	 -0.3438 	 -0.2805 
 4.0000 	 -0.3877 	 -0.4173 	 -0.2831 
 4.0200 	 -0.4277 	 -0.4812 	 -0.2359 
 4.0400 	 -0.4655 	 -0.5317 	 -0.1554 
 4.0600 	 -0.5018 	 -0.5691 	 -0.0603 
 4.0800 	 -0.5392 	 -0.5973 	  0.0316 
 4.1000 	 -0.5814 	 -0.6231 	  0.1065 
 4.1200 	 -0.6309 	 -0.6531 	  0.1542 
 4.1400 	 -0.6875 	 -0.6923 	  0.1668 
 4.1600 	 -0.7454 	 -0.7411 	  0.1384 
 4.1800 	 -0.7938 	 -0.7955 	  0.0655 
 4.2000 	 -0.8183 	 -0.8461 	 -0.0485 
 4.2200 	 -0.8053 	 -0.8811 	 -0.1936 
 4.2400 	 -0.7469 	 -0.8875 	 -0.3493 
 4.2600 	 -0.6435 	 -0.8562 	 -0.4908 
 4.2800 	 -0.5054 	 -0.7830 	 -0.5916 
 4.3000 	 -0.3497 	 -0.6721 	 -0.6342 
 4.3200 	 -0.1956 	 -0.5339 	 -0.6120 
 4.3400 	 -0.0591 	 -0.3842 	 -0.5355 
 4.3600 	  0.0508 	 -0.2391 	 -0.4245 
 4.3800 	  0.1333 	 -0.1125 	 -0.3053 
 4.4000 	  0.1935 	 -0.0107 	 -0.1984 
 4.4200 	  0.2393 	  0.0667 	 -0.1165 
 4.4400 	  0.2777 	  0.1274 	 -0.0576 
 4.4600 	  0.3131 	  0.1819 	 -0.0125 
 4.4800 	  0.3464 	  0.2411 	  0.0333 
 4.5000 	  0.3766 	  0.3106 	  0.0893 
 4.5200 	  0.4023 	  0.3909 	  0.1585 
 4.5400 	  0.4229 	  0.4758 	  0.2338 
 4.5600 	  0.4387 	  0.5561 	  0.3039 
 4.5800 	  0.4507 	  0.6217 	  0.3562 
 4.6000 	  0.4597 	  0.6662 	  0.3854 
 4.6200 	  0.4658 	  0.6874 	  0.3924 
 4.6400 	  0.4682 	  0.6889 	  0.3878 
 4.6600 	  0.4658 	  0.6769 	  0.3833 
 4.6800 	  0.4577 	  0.6592 	  0.3897 
 4.7000 	  0.4437 	  0.6407 	  0.4083 
 4.7200 	  0.4247 	  0.6233 	  0.4319 
 4.7400 	  0.4020 	  0.6043 	  0.4423 
 4.7600 	  0.3770 	  0.5786 	  0.4189 
 4.7800 	  0.3510 	  0.5401 	  0.3423 
 4.8000 	  0.3249 	  0.4844 	  0.2041 
 4.8200 	  0.2990 	  0.4100 	  0.0071 
 4.8400 	  0.2731 	  0.3198 	 -0.2291 
 4.8600 	  0.2472 	  0.2201 	 -0.4757 
 4.8800 	  0.2211 	  0.1197 	 -0.6975 
 4.9000 	  0.1946 	  0.0281 	 -0.8635 
 4.9200 	  0.1675 	 -0.0466 	 -0.9507 
 4.9400 	  0.1396 	 -0.0993 	 -0.9531 
 4.9600 	  0.1106 	 -0.1289 	 -0.8789 
 4.9800 	  0.0804 	 -0.1386 	 -0.7516 
 5.0000 	  0.0488 	 -0.1354 	 -0.6030 
 5.0200 	  0.0160 	 -0.1284 	 -0.4667 
 5.0400 	 -0.0180 	 -0.1272 	 -0.3701 
 5.0600 	 -0.0532 	 -0.1390 	 -0.3292 
 5.0800 	 -0.0901 	 -0.1679 	 -0.3459 
 5.1000 	 -0.1290 	 -0.2126 	 -0.4077 
 5.1200 	 -0.1699 	 -0.2684 	 -0.4936 
 5.1400 	 -0.2123 	 -0.3273 	 -0.5793 
 5.1600 	 -0.2548 	 -0.3820 	 -0.6453 
 5.1800 	 -0.2958 	 -0.4272 	 -0.6811 
 5.2000 	 -0.3334 	 -0.4634 	 -0.6895 
 5.2200 	 -0.3673 	 -0.4955 	 -0.6823 
 5.2400 	 -0.3988 	 -0.5334 	 -0.6773 
 5.2600 	 -0.4313 	 -0.5874 	 -0.6892 
 5.2800 	 -0.4692 	 -0.6658 	 -0.7253 
 5.3000 	 -0.5155 	 -0.7699 	 -0.7794 
 5.3200 	 -0.5699 	 -0.8940 	 -0.8359 
 5.3400 	 -0.6268 	 -1.0234 	 -0.8710 
 5.3600 	 -0.6756 	 -1.1390 	 -0.8635 
 5.3800 	 -0.7025 	 -1.2195 	 -0.7986 
 5.4000 	 -0.6947 	 -1.2482 	 -0.6744 
 5.4200 	 -0.6448 	 -1.2148 	 -0.4987 
 5.4400 	 -0.5538 	 -1.1187 	 -0.2877 
 5.4600 	 -0.4313 	 -0.9680 	 -0.0571 
 5.4800 	 -0.2930 	 -0.7768 	  0.1814 
 5.5000 	 -0.1563 	 -0.5620 	  0.4231 
 5.5200 	 -0.0352 	 -0.3394 	  0.6671 
 5.5400 	  0.0625 	 -0.1213 	  0.9124 
 5.5600 	  0.1361 	  0.0846 	  1.1517 
 5.5800 	  0.1900 	  0.2741 	  1.3689 
 5.6000 	  0.2310 	  0.4460 	  1.5410 
 5.6200 	  0.2651 	  0.5995 	  1.6441 
 5.6400 	  0.2958 	  0.7336 	  1.6626 
 5.6600 	  0.3242 	  0.8468 	  1.5955 
 5.6800 	  0.3497 	  0.9378 	  1.4606 
 5.7000 	  0.3716 	  1.0065 	  1.2911 
 5.7200 	  0.3895 	  1.0545 	  1.1268 
 5.7400 	  0.4039 	  1.0855 	  1.0034 
 5.7600 	  0.4155 	  1.1041 	  0.9427 
 5.7800 	  0.4249 	  1.1149 	  0.9473 
 5.8000 	  0.4319 	  1.1198 	  0.9997 
 5.8200 	  0.4353 	  1.1189 	  1.0709 
 5.8400 	  0.4340 	  1.1084 	  1.1275 
 5.8600 	  0.4269 	  1.0837 	  1.1431 
 5.8800 	  0.4135 	  1.0401 	  1.1037 
 5.9000 	  0.3943 	  0.9759 	  1.0121 
 5.9200 	  0.3706 	  0.8934 	  0.8833 
 5.9400 	  0.3441 	  0.7995 	  0.7417 
 5.9600 	  0.3167 	  0.7044 	  0.6114 
 5.9800 	  0.2897 	  0.6193 	  0.5114 
 6.0000 	  0.2641 	  0.5525 	  0.4473 
 6.0200 	  0.2398 	  0.5080 	  0.4130 
 6.0400 	  0.2167 	  0.4833 	  0.3873 
 6.0600 	  0.1942 	  0.4702 	  0.3434 
 6.0800 	  0.1716 	  0.4572 	  0.2525 
 6.1000 	  0.1484 	  0.4327 	  0.0962 
 6.1200 	  0.1241 	  0.3887 	 -0.1309 
 6.1400 	  0.0983 	  0.3228 	 -0.4118 
 6.1600 	  0.0709 	  0.2389 	 -0.7146 
 6.1800 	  0.0417 	  0.1457 	 -0.9946 
 6.2000 	  0.0108 	  0.0542 	 -1.2091 
 6.2200 	 -0.0214 	 -0.0262 	 -1.3247 
 6.2400 	 -0.0543 	 -0.0902 	 -1.3314 
 6.2600 	 -0.0876 	 -0.1381 	 -1.2402 
 6.2800 	 -0.1213 	 -0.1755 	 -1.0836 
 6.3000 	 -0.1562 	 -0.2116 	 -0.9034 
 6.3200 	 -0.1930 	 -0.2559 	 -0.7418 
 6.3400 	 -0.2324 	 -0.3159 	 -0.6277 
 6.3600 	 -0.2744 	 -0.3946 	 -0.5741 
 6.3800 	 -0.3174 	 -0.4908 	 -0.5751 
 6.4000 	 -0.3597 	 -0.5986 	 -0.6127 
 6.4200 	 -0.3996 	 -0.7107 	 -0.6641 
 6.4400 	 -0.4368 	 -0.8192 	 -0.7103 
 6.4600 	 -0.4734 	 -0.9185 	 -0.7401 
 6.4800 	 -0.5133 	 -1.0051 	 -0.7524 
 6.5000 	 -0.5605 	 -1.0781 	 -0.7532 
 6.5200 	 -0.6164 	 -1.1377 	 -0.7511 
 6.5400 	 -0.6777 	 -1.1841 	 -0.7527 
 6.5600 	 -0.7352 	 -1.2162 	 -0.7598 
 6.5800 	 -0.7751 	 -1.2314 	 -0.7686 
 6.6000 	 -0.7827 	 -1.2261 	 -0.7711 
 6.6200 	 -0.7471 	 -1.1965 	 -0.7581 
 6.6400 	 -0.6653 	 -1.1400 	 -0.7219 
 6.6600 	 -0.5442 	 -1.0560 	 -0.6584 
 6.6800 	 -0.3984 	 -0.9458 	 -0.5679 
 6.7000 	 -0.2467 	 -0.8129 	 -0.4552 
 6.7200 	 -0.1059 	 -0.6617 	 -0.3280 
 6.7400 	  0.0131 	 -0.4972 	 -0.1959 
 6.7600 	  0.1071 	 -0.3246 	 -0.0681 
 6.7800 	  0.1795 	 -0.1493 	  0.0474 
 6.8000 	  0.2371 	  0.0227 	  0.1459 
 6.8200 	  0.2867 	  0.1847 	  0.2259 
 6.8400 	  0.3324 	  0.3300 	  0.2902 
 6.8600 	  0.3755 	  0.4529 	  0.3433 
 6.8800 	  0.4149 	  0.5494 	  0.3916 
 6.9000 	  0.4493 	  0.6192 	  0.4394 
 6.9200 	  0.4781 	  0.6650 	  0.4887 
 6.9400 	  0.5015 	  0.6921 	  0.5370 
 6.9600 	  0.5207 	  0.7061 	  0.5789 
 6.9800 	  0.5360 	  0.7113 	  0.6070 
 7.0000 	  0.5467 	  0.7085 	  0.6157 
 7.0200 	  0.5515 	  0.6960 	  0.6021 
 7.0400 	  0.5483 	  0.6695 	  0.5696 
 7.0600 	  0.5362 	  0.6260 	  0.5257 
 7.0800 	  0.5152 	  0.5646 	  0.4813 
 7.1000 	  0.4869 	  0.4901 	  0.4465 
 7.1200 	  0.4538 	  0.4104 	  0.4285 
 7.1400 	  0.4186 	  0.3366 	  0.4278 
 7.1600 	  0.3835 	  0.2780 	  0.4394 
 7.1800 	  0.3496 	  0.2407 	  0.4535 
 7.2000 	  0.3173 	  0.2246 	  0.4598 
 7.2200 	  0.2859 	  0.2252 	  0.4495 
 7.2400 	  0.2548 	  0.2341 	  0.4204 
 7.2600 	  0.2233 	  0.2437 	  0.3752 
 7.2800 	  0.1909 	  0.2482 	  0.3223 
 7.3000 	  0.1573 	  0.2463 	  0.2715 
 7.3200 	  0.1220 	  0.2394 	  0.2314 
 7.3400 	  0.0841 	  0.2306 	  0.2060 
 7.3600 	  0.0428 	  0.2213 	  0.1941 
 7.3800 	 -0.0032 	  0.2111 	  0.1896 
 7.4000 	 -0.0540 	  0.1958 	  0.1842 
 7.4200 	 -0.1090 	  0.1705 	  0.1700 
 7.4400 	 -0.1659 	  0.1304 	  0.1424 
 7.4600 	 -0.2220 	  0.0738 	  0.1007 
 7.4800 	 -0.2749 	  0.0015 	  0.0480 
 7.5000 	 -0.3237 	 -0.0823 	 -0.0100 
 7.5200 	 -0.3704 	 -0.1728 	 -0.0672 
 7.5400 	 -0.4193 	 -0.2657 	 -0.1195 
 7.5600 	 -0.4754 	 -0.3584 	 -0.1649 
 7.5800 	 -0.5413 	 -0.4502 	 -0.2040 
 7.6000 	 -0.6150 	 -0.5406 	 -0.2394 
 7.6200 	 -0.6880 	 -0.6280 	 -0.2738 
 7.6400 	 -0.7462 	 -0.7082 	 -0.3085 
 7.6600 	 -0.7738 	 -0.7741 	 -0.3419 
 7.6800 	 -0.7582 	 -0.8168 	 -0.3693 
 7.7000 	 -0.6943 	 -0.8275 	 -0.3821 
 7.7200 	 -0.5878 	 -0.7996 	 -0.3710 
 7.7400 	 -0.4530 	 -0.7312 	 -0.3274 
 7.7600 	 -0.3093 	 -0.6252 	 -0.2483 
 7.7800 	 -0.1747 	 -0.4893 	 -0.1385 
 7.8000 	 -0.0610 	 -0.3348 	 -0.0135 
 7.8200 	  0.0281 	 -0.1744 	  0.1038 
 7.8400 	  0.0965 	 -0.0203 	  0.1852 
 7.8600 	  0.1516 	  0.1181 	  0.2076 
 7.8800 	  0.2006 	  0.2347 	  0.1571 
 7.9000 	  0.2474 	  0.3285 	  0.0394 
 7.9200 	  0.2919 	  0.4018 	 -0.1242 
 7.9400 	  0.3311 	  0.4608 	 -0.2952 
 7.9600 	  0.3616 	  0.5119 	 -0.4329 
 7.9800 	  0.3815 	  0.5613 	 -0.5000 
 8.0000 	  0.3913 	  0.6111 	 -0.4794 
 8.0200 	  0.3933 	  0.6598 	 -0.3722 
 8.0400 	  0.3902 	  0.7013 	 -0.2048 
 8.0600 	  0.3840 	  0.7274 	 -0.0135 
 8.0800 	  0.3752 	  0.7295 	  0.1599 
 8.1000 	  0.3629 	  0.7032 	  0.2854 
 8.1200 	  0.3455 	  0.6486 	  0.3466 
 8.1400 	  0.3219 	  0.5726 	  0.3490 
 8.1600 	  0.2918 	  0.4863 	  0.3101 
 8.1800 	  0.2560 	  0.4028 	  0.2560 
 8.2000 	  0.2166 	  0.3332 	  0.2088 
 8.2200 	  0.1756 	  0.2836 	  0.1832 
 8.2400 	  0.1351 	  0.2536 	  0.1800 
 8.2600 	  0.0963 	  0.2368 	  0.1911 
 8.2800 	  0.0591 	  0.2230 	  0.2016 
 8.3000 	  0.0227 	  0.2021 	  0.1980 
 8.3200 	 -0.0147 	  0.1662 	  0.1709 
 8.3400 	 -0.0549 	  0.1129 	  0.1197 
 8.3600 	 -0.0986 	  0.0442 	  0.0497 
 8.3800 	 -0.1455 	 -0.0340 	 -0.0283 
 8.4000 	 -0.1941 	 -0.1154 	 -0.1035 
 8.4200 	 -0.2420 	 -0.1948 	 -0.1671 
 8.4400 	 -0.2872 	 -0.2707 	 -0.2160 
 8.4600 	 -0.3294 	 -0.3448 	 -0.2516 
 8.4800 	 -0.3708 	 -0.4209 	 -0.2797 
 8.5000 	 -0.4156 	 -0.5025 	 -0.3068 
 8.5200 	 -0.4682 	 -0.5907 	 -0.3387 
 8.5400 	 -0.5312 	 -0.6822 	 -0.3769 
 8.5600 	 -0.6021 	 -0.7696 	 -0.4188 
 8.5800 	 -0.6724 	 -0.8426 	 -0.4571 
 8.6000 	 -0.7281 	 -0.8906 	 -0.4833 
 8.6200 	 -0.7538 	 -0.9056 	 -0.4892 
 8.6400 	 -0.7368 	 -0.8844 	 -0.4707 
 8.6600 	 -0.6723 	 -0.8295 	 -0.4285 
 8.6800 	 -0.5649 	 -0.7481 	 -0.3690 
 8.7000 	 -0.4282 	 -0.6497 	 -0.3014 
 8.7200 	 -0.2804 	 -0.5435 	 -0.2353 
 8.7400 	 -0.1389 	 -0.4356 	 -0.1773 
 8.7600 	 -0.0153 	 -0.3282 	 -0.1295 
 8.7800 	  0.0859 	 -0.2201 	 -0.0887 
 8.8000 	  0.1672 	 -0.1084 	 -0.0490 
 8.8200 	  0.2347 	  0.0083 	 -0.0039 
 8.8400 	  0.2944 	  0.1287 	  0.0499 
 8.8600 	  0.3499 	  0.2477 	  0.1119 
 8.8800 	  0.4015 	  0.3581 	  0.1771 
 8.9000 	  0.4476 	  0.4529 	  0.2387 
 8.9200 	  0.4862 	  0.5274 	  0.2899 
 8.9400 	  0.5162 	  0.5811 	  0.3276 
 8.9600 	  0.5383 	  0.6167 	  0.3516 
 8.9800 	  0.5541 	  0.6386 	  0.3659 
 9.0000 	  0.5652 	  0.6496 	  0.3753 
 9.0200 	  0.5725 	  0.6496 	  0.3843 
 9.0400 	  0.5760 	  0.6347 	  0.3945 
 9.0600 	  0.5749 	  0.6006 	  0.4050 
 9.0800 	  0.5683 	  0.5440 	  0.4129 
 9.1000 	  0.5560 	  0.4674 	  0.4149 
 9.1200 	  0.5383 	  0.3792 	  0.4089 
 9.1400 	  0.5163 	  0.2954 	  0.3952 
 9.1600 	  0.4913 	  0.2258 	  0.3759 
 9.1800 	  0.4649 	  0.1784 	  0.3546 
 9.2000 	  0.4381 	  0.1790 	  0.3343 
 9.2200 	  0.4116 	  0.2022 	  0.3174 
 9.2400 	  0.3858 	  0.1279 	  0.3044 
 9.2600 	  0.3605 	  0.0109 	  0.2943 
 9.2800 	  0.3352 	  0.0042 	  0.2848 
 9.3000 	  0.3093 	  0.0437 	  0.2736 
 9.3200 	  0.2821 	  0.0514 	  0.2585 
 9.3400 	  0.2530 	  0.0481 	  0.2384 
 9.3600 	  0.2217 	  0.0435 	  0.2133 
 9.3800 	  0.1881 	  0.0323 	  0.1845 
 9.4000 	  0.1524 	  0.0178 	  0.1545 
 9.4200 	  0.1148 	  0.0050 	  0.1263 
 9.4400 	  0.0754 	 -0.0037 	  0.1029 
 9.4600 	  0.0346 	 -0.0079 	  0.0864 
 9.4800 	 -0.0075 	 -0.0084 	  0.0766 
 9.5000 	 -0.0504 	 -0.0086 	  0.0712 
 9.5200 	 -0.0936 	 -0.0126 	  0.0661 
 9.5400 	 -0.1365 	 -0.0245 	  0.0558 
 9.5600 	 -0.1788 	 -0.0467 	  0.0358 
 9.5800 	 -0.2208 	 -0.0799 	  0.0035 
 9.6000 	 -0.2636 	 -0.1225 	 -0.0398 
 9.6200 	 -0.3084 	 -0.1718 	 -0.0898 
 9.6400 	 -0.3566 	 -0.2246 	 -0.1389 
 9.6600 	 -0.4087 	 -0.2787 	 -0.1794 
 9.6800 	 -0.4636 	 -0.3333 	 -0.2055 
 9.7000 	 -0.5187 	 -0.3893 	 -0.2163 
 9.7200 	 -0.5711 	 -0.4487 	 -0.2159 
 9.7400 	 -0.6186 	 -0.5142 	 -0.2146 
 9.7600 	 -0.6614 	 -0.5876 	 -0.2243 
 9.7800 	 -0.7031 	 -0.6694 	 -0.2563 
 9.8000 	 -0.7496 	 -0.7570 	 -0.3146 
 9.8200 	 -0.8067 	 -0.8455 	 -0.3959 
 9.8400 	 -0.8763 	 -0.9270 	 -0.4856 
 9.8600 	 -0.9535 	 -0.9925 	 -0.5650 
 9.8800 	 -1.0249 	 -1.0329 	 -0.6138 
 9.9000 	 -1.0714 	 -1.0417 	 -0.6206 
 9.9200 	 -1.0731 	 -1.0156 	 -0.5846 
 9.9400 	 -1.0163 	 -0.9561 	 -0.5217 
 9.9600 	 -0.8987 	 -0.8682 	 -0.4560 
 9.9800 	 -0.7318 	 -0.7589 	 -0.4164 
 10.0000 	 -0.5374 	 -0.6355 	 -0.4215 
 10.0200 	 -0.3413 	 -0.5037 	 -0.4774 
 10.0400 	 -0.1656 	 -0.3667 	 -0.5680 
 10.0600 	 -0.0226 	 -0.2259 	 -0.6649 
 10.0800 	  0.0869 	 -0.0823 	 -0.7303 
 10.1000 	  0.1710 	  0.0619 	 -0.7349 
 10.1200 	  0.2411 	  0.2027 	 -0.6613 
 10.1400 	  0.3070 	  0.3340 	 -0.5164 
 10.1600 	  0.3730 	  0.4499 	 -0.3225 
 10.1800 	  0.4381 	  0.5455 	 -0.1150 
 10.2000 	  0.4975 	  0.6192 	  0.0728 
 10.2200 	  0.5466 	  0.6725 	  0.2154 
 10.2400 	  0.5829 	  0.7099 	  0.3054 
 10.2600 	  0.6069 	  0.7364 	  0.3486 
 10.2800 	  0.6214 	  0.7564 	  0.3627 
 10.3000 	  0.6295 	  0.7719 	  0.3665 
 10.3200 	  0.6335 	  0.7833 	  0.3763 
 10.3400 	  0.6341 	  0.7890 	  0.3979 
 10.3600 	  0.6306 	  0.7882 	  0.4302 
 10.3800 	  0.6218 	  0.7806 	  0.4655 
 10.4000 	  0.6071 	  0.7674 	  0.4953 
 10.4200 	  0.5867 	  0.7502 	  0.5133 
 10.4400 	  0.5617 	  0.7307 	  0.5179 
 10.4600 	  0.5336 	  0.7093 	  0.5112 
 10.4800 	  0.5038 	  0.6854 	  0.4982 
 10.5000 	  0.4733 	  0.6576 	  0.4832 
 10.5200 	  0.4424 	  0.6247 	  0.4692 
 10.5400 	  0.4112 	  0.5864 	  0.4562 
 10.5600 	  0.3798 	  0.5434 	  0.4423 
 10.5800 	  0.3477 	  0.4968 	  0.4241 
 10.6000 	  0.3147 	  0.4477 	  0.3987 
 10.6200 	  0.2803 	  0.3960 	  0.3642 
 10.6400 	  0.2439 	  0.3408 	  0.3208 
 10.6600 	  0.2052 	  0.2813 	  0.2707 
 10.6800 	  0.1639 	  0.2172 	  0.2177 
 10.7000 	  0.1204 	  0.1502 	  0.1664 
 10.7200 	  0.0751 	  0.0832 	  0.1209 
 10.7400 	  0.0287 	  0.0205 	  0.0839 
 10.7600 	 -0.0186 	 -0.0346 	  0.0554 
 10.7800 	 -0.0669 	 -0.0805 	  0.0334 
 10.8000 	 -0.1169 	 -0.1187 	  0.0135 
 10.8200 	 -0.1691 	 -0.1527 	 -0.0088 
 10.8400 	 -0.2233 	 -0.1876 	 -0.0369 
 10.8600 	 -0.2786 	 -0.2273 	 -0.0720 
 10.8800 	 -0.3326 	 -0.2737 	 -0.1124 
 10.9000 	 -0.3830 	 -0.3262 	 -0.1546 
 10.9200 	 -0.4286 	 -0.3821 	 -0.1947 
 10.9400 	 -0.4702 	 -0.4382 	 -0.2302 
 10.9600 	 -0.5116 	 -0.4922 	 -0.2609 
 10.9800 	 -0.5586 	 -0.5434 	 -0.2895 
 11.0000 	 -0.6165 	 -0.5928 	 -0.3193 
 11.0200 	 -0.6870 	 -0.6412 	 -0.3532 
 11.0400 	 -0.7651 	 -0.6884 	 -0.3907 
 11.0600 	 -0.8386 	 -0.7311 	 -0.4282 
 11.0800 	 -0.8894 	 -0.7637 	 -0.4586 
 11.1000 	 -0.8993 	 -0.7785 	 -0.4740 
 11.1200 	 -0.8552 	 -0.7688 	 -0.4675 
 11.1400 	 -0.7547 	 -0.7299 	 -0.4367 
 11.1600 	 -0.6080 	 -0.6619 	 -0.3831 
 11.1800 	 -0.4347 	 -0.5692 	 -0.3128 
 11.2000 	 -0.2586 	 -0.4605 	 -0.2336 
 11.2200 	 -0.1000 	 -0.3460 	 -0.1526 
 11.2400 	  0.0290 	 -0.2359 	 -0.0742 
 11.2600 	  0.1268 	 -0.1372 	  0.0006 
 11.2800 	  0.1998 	 -0.0537 	  0.0736 
 11.3000 	  0.2579 	  0.0154 	  0.1469 
 11.3200 	  0.3099 	  0.0737 	  0.2216 
 11.3400 	  0.3602 	  0.1268 	  0.2951 
 11.3600 	  0.4091 	  0.1796 	  0.3629 
 11.3800 	  0.4535 	  0.2355 	  0.4190 
 11.4000 	  0.4904 	  0.2947 	  0.4598 
 11.4200 	  0.5181 	  0.3550 	  0.4850 
 11.4400 	  0.5372 	  0.4119 	  0.5001 
 11.4600 	  0.5494 	  0.4607 	  0.5126 
 11.4800 	  0.5570 	  0.4975 	  0.5309 
 11.5000 	  0.5610 	  0.5208 	  0.5574 
 11.5200 	  0.5613 	  0.5310 	  0.5882 
 11.5400 	  0.5571 	  0.5305 	  0.6087 
 11.5600 	  0.5470 	  0.5216 	  0.6000 
 11.5800 	  0.5307 	  0.5066 	  0.5410 
 11.6000 	  0.5086 	  0.4856 	  0.4197 
 11.6200 	  0.4820 	  0.4583 	  0.2350 
 11.6400 	  0.4527 	  0.4243 	  0.0049 
 11.6600 	  0.4226 	  0.3850 	 -0.2401 
 11.6800 	  0.3926 	  0.3436 	 -0.4592 
 11.7000 	  0.3634 	  0.3059 	 -0.6152 
 11.7200 	  0.3344 	  0.2778 	 -0.6798 
 11.7400 	  0.3049 	  0.2642 	 -0.6465 
 11.7600 	  0.2742 	  0.2655 	 -0.5273 
 11.7800 	  0.2416 	  0.2780 	 -0.3533 
 11.8000 	  0.2069 	  0.2935 	 -0.1635 
 11.8200 	  0.1703 	  0.3026 	  0.0031 
 11.8400 	  0.1320 	  0.2967 	  0.1203 
 11.8600 	  0.0925 	  0.2721 	  0.1768 
 11.8800 	  0.0517 	  0.2297 	  0.1788 
 11.9000 	  0.0096 	  0.1758 	  0.1449 
 11.9200 	 -0.0339 	  0.1185 	  0.0982 
 11.9400 	 -0.0786 	  0.0655 	  0.0583 
 11.9600 	 -0.1246 	  0.0201 	  0.0362 
 11.9800 	 -0.1716 	 -0.0181 	  0.0319 
 12.0000 	 -0.2197 	 -0.0545 	  0.0362 
 12.0200 	 -0.2690 	 -0.0954 	  0.0360 
 12.0400 	 -0.3201 	 -0.1465 	  0.0194 
 12.0600 	 -0.3730 	 -0.2098 	 -0.0198 
 12.0800 	 -0.4272 	 -0.2835 	 -0.0806 
 12.1000 	 -0.4812 	 -0.3629 	 -0.1559 
 12.1200 	 -0.5329 	 -0.4425 	 -0.2354 
 12.1400 	 -0.5804 	 -0.5181 	 -0.3099 
 12.1600 	 -0.6233 	 -0.5887 	 -0.3741 
 12.1800 	 -0.6639 	 -0.6562 	 -0.4272 
 12.2000 	 -0.7072 	 -0.7239 	 -0.4728 
 12.2200 	 -0.7593 	 -0.7944 	 -0.5157 
 12.2400 	 -0.8243 	 -0.8674 	 -0.5595 
 12.2600 	 -0.9010 	 -0.9390 	 -0.6044 
 12.2800 	 -0.9807 	 -1.0020 	 -0.6469 
 12.3000 	 -1.0468 	 -1.0474 	 -0.6807 
 12.3200 	 -1.0790 	 -1.0672 	 -0.6984 
 12.3400 	 -1.0590 	 -1.0557 	 -0.6943 
 12.3600 	 -0.9773 	 -1.0115 	 -0.6656 
 12.3800 	 -0.8371 	 -0.9366 	 -0.6130 
 12.4000 	 -0.6545 	 -0.8362 	 -0.5403 
 12.4200 	 -0.4539 	 -0.7168 	 -0.4528 
 12.4400 	 -0.2605 	 -0.5848 	 -0.3561 
 12.4600 	 -0.0930 	 -0.4457 	 -0.2551 
 12.4800 	  0.0412 	 -0.3043 	 -0.1532 
 12.5000 	  0.1452 	 -0.1641 	 -0.0529 
 12.5200 	  0.2294 	 -0.0279 	  0.0440 
 12.5400 	  0.3051 	  0.1019 	  0.1358 
 12.5600 	  0.3799 	  0.2234 	  0.2211 
 12.5800 	  0.4551 	  0.3356 	  0.2984 
 12.6000 	  0.5270 	  0.4377 	  0.3667 
 12.6200 	  0.5896 	  0.5290 	  0.4255 
 12.6400 	  0.6384 	  0.6087 	  0.4747 
 12.6600 	  0.6721 	  0.6752 	  0.5146 
 12.6800 	  0.6928 	  0.7263 	  0.5455 
 12.7000 	  0.7047 	  0.7601 	  0.5677 
 12.7200 	  0.7117 	  0.7759 	  0.5814 
 12.7400 	  0.7161 	  0.7750 	  0.5875 
 12.7600 	  0.7179 	  0.7616 	  0.5875 
 12.7800 	  0.7154 	  0.7420 	  0.5836 
 12.8000 	  0.7070 	  0.7234 	  0.5783 
 12.8200 	  0.6917 	  0.7117 	  0.5740 
 12.8400 	  0.6701 	  0.7095 	  0.5713 
 12.8600 	  0.6440 	  0.7152 	  0.5695 
 12.8800 	  0.6158 	  0.7230 	  0.5660 
 12.9000 	  0.5873 	  0.7251 	  0.5571 
 12.9200 	  0.5595 	  0.7139 	  0.5392 
 12.9400 	  0.5323 	  0.6849 	  0.5107 
 12.9600 	  0.5048 	  0.6388 	  0.4725 
 12.9800 	  0.4756 	  0.5806 	  0.4284 
 13.0000 	  0.4441 	  0.5193 	  0.3840 
 13.0200 	  0.4098 	  0.4642 	  0.3453 
 13.0400 	  0.3732 	  0.4227 	  0.3166 
 13.0600 	  0.3347 	  0.3972 	  0.2993 
 13.0800 	  0.2949 	  0.3856 	  0.2916 
 13.1000 	  0.2542 	  0.3807 	  0.2890 
 13.1200 	  0.2124 	  0.3736 	  0.2861 
 13.1400 	  0.1692 	  0.3555 	  0.2787 
 13.1600 	  0.1243 	  0.3208 	  0.2644 
 13.1800 	  0.0775 	  0.2676 	  0.2433 
 13.2000 	  0.0288 	  0.1991 	  0.2165 
 13.2200 	 -0.0217 	  0.1210 	  0.1855 
 13.2400 	 -0.0733 	  0.0407 	  0.1499 
 13.2600 	 -0.1253 	 -0.0354 	  0.1084 
 13.2800 	 -0.1769 	 -0.1027 	  0.0588 
 13.3000 	 -0.2279 	 -0.1603 	  0.0013 
 13.3200 	 -0.2784 	 -0.2093 	 -0.0611 
 13.3400 	 -0.3292 	 -0.2533 	 -0.1205 
 13.3600 	 -0.3812 	 -0.2960 	 -0.1678 
 13.3800 	 -0.4353 	 -0.3407 	 -0.1942 
 13.4000 	 -0.4917 	 -0.3894 	 -0.1986 
 13.4200 	 -0.5492 	 -0.4435 	 -0.1882 
 13.4400 	 -0.6055 	 -0.5038 	 -0.1829 
 13.4600 	 -0.6583 	 -0.5714 	 -0.2079 
 13.4800 	 -0.7064 	 -0.6479 	 -0.2908 
 13.5000 	 -0.7513 	 -0.7348 	 -0.4474 
 13.5200 	 -0.7972 	 -0.8325 	 -0.6801 
 13.5400 	 -0.8503 	 -0.9384 	 -0.9666 
 13.5600 	 -0.9151 	 -1.0461 	 -1.2693 
 13.5800 	 -0.9916 	 -1.1451 	 -1.5372 
 13.6000 	 -1.0717 	 -1.2220 	 -1.7230 
 13.6200 	 -1.1396 	 -1.2636 	 -1.7901 
 13.6400 	 -1.1747 	 -1.2596 	 -1.7279 
 13.6600 	 -1.1578 	 -1.2061 	 -1.5482 
 13.6800 	 -1.0779 	 -1.1063 	 -1.2862 
 13.7000 	 -0.9369 	 -0.9712 	 -0.9877 
 13.7200 	 -0.7502 	 -0.8153 	 -0.6993 
 13.7400 	 -0.5426 	 -0.6546 	 -0.4548 
 13.7600 	 -0.3403 	 -0.5013 	 -0.2716 
 13.7800 	 -0.1634 	 -0.3629 	 -0.1474 
 13.8000 	 -0.0210 	 -0.2394 	 -0.0651 
 13.8200 	  0.0896 	 -0.1271 	 -0.0013 
 13.8400 	  0.1789 	 -0.0196 	  0.0654 
 13.8600 	  0.2590 	  0.0878 	  0.1482 
 13.8800 	  0.3385 	  0.1973 	  0.2490 
 13.9000 	  0.4195 	  0.3062 	  0.3591 
 13.9200 	  0.4982 	  0.4092 	  0.4641 
 13.9400 	  0.5682 	  0.4994 	  0.5496 
 13.9600 	  0.6237 	  0.5718 	  0.6062 
 13.9800 	  0.6629 	  0.6235 	  0.6323 
 14.0000 	  0.6875 	  0.6561 	  0.6348 
 14.0200 	  0.7020 	  0.6734 	  0.6257 
 14.0400 	  0.7110 	  0.6813 	  0.6183 
 14.0600 	  0.7174 	  0.6851 	  0.6221 
 14.0800 	  0.7216 	  0.6892 	  0.6409 
 14.1000 	  0.7224 	  0.6950 	  0.6704 
 14.1200 	  0.7177 	  0.7024 	  0.7020 
 14.1400 	  0.7065 	  0.7093 	  0.7251 
 14.1600 	  0.6886 	  0.7137 	  0.7325 
 14.1800 	  0.6656 	  0.7138 	  0.7224 
 14.2000 	  0.6394 	  0.7094 	  0.7005 
 14.2200 	  0.6117 	  0.7010 	  0.6763 
 14.2400 	  0.5838 	  0.6901 	  0.6603 
 14.2600 	  0.5561 	  0.6778 	  0.6575 
 14.2800 	  0.5285 	  0.6641 	  0.6646 
 14.3000 	  0.5007 	  0.6475 	  0.6679 
 14.3200 	  0.4723 	  0.6249 	  0.6474 
 14.3400 	  0.4431 	  0.5928 	  0.5817 
 14.3600 	  0.4128 	  0.5485 	  0.4570 
 14.3800 	  0.3810 	  0.4910 	  0.2714 
 14.4000 	  0.3473 	  0.4224 	  0.0408 
 14.4200 	  0.3112 	  0.3470 	 -0.2065 
 14.4400 	  0.2721 	  0.2710 	 -0.4328 
 14.4600 	  0.2301 	  0.1999 	 -0.6034 
 14.4800 	  0.1853 	  0.1382 	 -0.6923 
 14.5000 	  0.1384 	  0.0874 	 -0.6924 
 14.5200 	  0.0900 	  0.0470 	 -0.6115 
 14.5400 	  0.0411 	  0.0145 	 -0.4745 
 14.5600 	 -0.0078 	 -0.0128 	 -0.3115 
 14.5800 	 -0.0561 	 -0.0372 	 -0.1535 
 14.6000 	 -0.1034 	 -0.0602 	 -0.0227 
 14.6200 	 -0.1499 	 -0.0834 	  0.0675 
 14.6400 	 -0.1959 	 -0.1088 	  0.1158 
 14.6600 	 -0.2425 	 -0.1395 	  0.1278 
 14.6800 	 -0.2909 	 -0.1792 	  0.1138 
 14.7000 	 -0.3420 	 -0.2311 	  0.0848 
 14.7200 	 -0.3962 	 -0.2962 	  0.0507 
 14.7400 	 -0.4528 	 -0.3722 	  0.0184 
 14.7600 	 -0.5098 	 -0.4538 	 -0.0082 
 14.7800 	 -0.5644 	 -0.5338 	 -0.0290 
 14.8000 	 -0.6148 	 -0.6059 	 -0.0477 
 14.8200 	 -0.6609 	 -0.6669 	 -0.0709 
 14.8400 	 -0.7054 	 -0.7183 	 -0.1067 
 14.8600 	 -0.7535 	 -0.7651 	 -0.1611 
 14.8800 	 -0.8108 	 -0.8143 	 -0.2356 
 14.9000 	 -0.8804 	 -0.8703 	 -0.3232 
 14.9200 	 -0.9590 	 -0.9334 	 -0.4108 
 14.9400 	 -1.0358 	 -0.9969 	 -0.4798 
 14.9600 	 -1.0931 	 -1.0494 	 -0.5145 
 14.9800 	 -1.1107 	 -1.0774 	 -0.5058 
 15.0000 	 -1.0724 	 -1.0696 	 -0.4587 
 15.0200 	 -0.9722 	 -1.0199 	 -0.3891 
 15.0400 	 -0.8170 	 -0.9297 	 -0.3235 
 15.0600 	 -0.6259 	 -0.8069 	 -0.2863 
 15.0800 	 -0.4243 	 -0.6634 	 -0.2955 
 15.1000 	 -0.2362 	 -0.5118 	 -0.3511 
 15.1200 	 -0.0776 	 -0.3625 	 -0.4387 
 15.1400 	  0.0469 	 -0.2214 	 -0.5284 
 15.1600 	  0.1430 	 -0.0906 	 -0.5882 
 15.1800 	  0.2218 	  0.0310 	 -0.5901 
 15.2000 	  0.2945 	  0.1454 	 -0.5223 
 15.2200 	  0.3672 	  0.2544 	 -0.3874 
 15.2400 	  0.4399 	  0.3584 	 -0.2058 
 15.2600 	  0.5081 	  0.4562 	 -0.0039 
 15.2800 	  0.5657 	  0.5455 	  0.1898 
 15.3000 	  0.6081 	  0.6230 	  0.3561 
 15.3200 	  0.6347 	  0.6859 	  0.4846 
 15.3400 	  0.6481 	  0.7313 	  0.5773 
 15.3600 	  0.6526 	  0.7578 	  0.6415 
 15.3800 	  0.6523 	  0.7655 	  0.6875 
 15.4000 	  0.6497 	  0.7567 	  0.7217 
 15.4200 	  0.6450 	  0.7355 	  0.7466 
 15.4400 	  0.6371 	  0.7077 	  0.7595 
 15.4600 	  0.6243 	  0.6786 	  0.7569 
 15.4800 	  0.6058 	  0.6525 	  0.7366 
 15.5000 	  0.5816 	  0.6307 	  0.7012 
 15.5200 	  0.5531 	  0.6116 	  0.6575 
 15.5400 	  0.5219 	  0.5910 	  0.6153 
 15.5600 	  0.4895 	  0.5644 	  0.5832 
 15.5800 	  0.4568 	  0.5280 	  0.5653 
 15.6000 	  0.4239 	  0.4820 	  0.5572 
 15.6200 	  0.3905 	  0.4289 	  0.5483 
 15.6400 	  0.3559 	  0.3742 	  0.5213 
 15.6600 	  0.3196 	  0.3234 	  0.4601 
 15.6800 	  0.2814 	  0.2807 	  0.3526 
 15.7000 	  0.2415 	  0.2459 	  0.1976 
 15.7200 	  0.1999 	  0.2163 	  0.0036 
 15.7400 	  0.1571 	  0.1857 	 -0.2093 
 15.7600 	  0.1131 	  0.1485 	 -0.4171 
 15.7800 	  0.0681 	  0.0999 	 -0.5944 
 15.8000 	  0.0223 	  0.0395 	 -0.7231 
 15.8200 	 -0.0240 	 -0.0304 	 -0.7924 
 15.8400 	 -0.0708 	 -0.1038 	 -0.8036 
 15.8600 	 -0.1181 	 -0.1742 	 -0.7646 
 15.8800 	 -0.1663 	 -0.2356 	 -0.6900 
 15.9000 	 -0.2160 	 -0.2846 	 -0.5950 
 15.9200 	 -0.2678 	 -0.3203 	 -0.4941 
 15.9400 	 -0.3214 	 -0.3455 	 -0.3988 
 15.9600 	 -0.3757 	 -0.3652 	 -0.3176 
 15.9800 	 -0.4285 	 -0.3859 	 -0.2565 
 16.0000 	 -0.4778 	 -0.4143 	 -0.2197 
 16.0200 	 -0.5229 	 -0.4560 	 -0.2097 
 16.0400 	 -0.5651 	 -0.5142 	 -0.2263 
 16.0600 	 -0.6088 	 -0.5882 	 -0.2668 
 16.0800 	 -0.6594 	 -0.6738 	 -0.3250 
 16.1000 	 -0.7216 	 -0.7621 	 -0.3917 
 16.1200 	 -0.7954 	 -0.8422 	 -0.4561 
 16.1400 	 -0.8744 	 -0.9021 	 -0.5074 
 16.1600 	 -0.9443 	 -0.9320 	 -0.5371 
 16.1800 	 -0.9867 	 -0.9254 	 -0.5401 
 16.2000 	 -0.9834 	 -0.8814 	 -0.5158 
 16.2200 	 -0.9232 	 -0.8034 	 -0.4670 
 16.2400 	 -0.8062 	 -0.6992 	 -0.3994 
 16.2600 	 -0.6447 	 -0.5775 	 -0.3193 
 16.2800 	 -0.4604 	 -0.4473 	 -0.2328 
 16.3000 	 -0.2771 	 -0.3154 	 -0.1447 
 16.3200 	 -0.1144 	 -0.1869 	 -0.0586 
 16.3400 	  0.0180 	 -0.0643 	  0.0232 
 16.3600 	  0.1208 	  0.0507 	  0.0987 
 16.3800 	  0.2024 	  0.1570 	  0.1664 
 16.4000 	  0.2735 	  0.2537 	  0.2253 
 16.4200 	  0.3422 	  0.3402 	  0.2753 
 16.4400 	  0.4114 	  0.4165 	  0.3178 
 16.4600 	  0.4785 	  0.4838 	  0.3554 
 16.4800 	  0.5382 	  0.5441 	  0.3920 
 16.5000 	  0.5856 	  0.5993 	  0.4309 
 16.5200 	  0.6187 	  0.6509 	  0.4742 
 16.5400 	  0.6388 	  0.6986 	  0.5205 
 16.5600 	  0.6493 	  0.7403 	  0.5661 
 16.5800 	  0.6543 	  0.7728 	  0.6045 
 16.6000 	  0.6563 	  0.7928 	  0.6286 
 16.6200 	  0.6560 	  0.7981 	  0.6329 
 16.6400 	  0.6522 	  0.7887 	  0.6158 
 16.6600 	  0.6432 	  0.7672 	  0.5799 
 16.6800 	  0.6278 	  0.7376 	  0.5322 
 16.7000 	  0.6059 	  0.7042 	  0.4814 
 16.7200 	  0.5785 	  0.6702 	  0.4361 
 16.7400 	  0.5477 	  0.6364 	  0.4014 
 16.7600 	  0.5152 	  0.6015 	  0.3780 
 16.7800 	  0.4824 	  0.5629 	  0.3620 
 16.8000 	  0.4500 	  0.5184 	  0.3469 
 16.8200 	  0.4180 	  0.4670 	  0.3263 
 16.8400 	  0.3861 	  0.4107 	  0.2962 
 16.8600 	  0.3537 	  0.3531 	  0.2565 
 16.8800 	  0.3203 	  0.2991 	  0.2114 
 16.9000 	  0.2857 	  0.2521 	  0.1670 
 16.9200 	  0.2496 	  0.2140 	  0.1294 
 16.9400 	  0.2117 	  0.1831 	  0.1017 
 16.9600 	  0.1718 	  0.1559 	  0.0838 
 16.9800 	  0.1297 	  0.1276 	  0.0716 
 17.0000 	  0.0853 	  0.0948 	  0.0601 
 17.0200 	  0.0389 	  0.0562 	  0.0445 
 17.0400 	 -0.0093 	  0.0139 	  0.0239 
 17.0600 	 -0.0584 	 -0.0287 	  0.0010 
 17.0800 	 -0.1077 	 -0.0669 	 -0.0182 
 17.1000 	 -0.1563 	 -0.0985 	 -0.0278 
 17.1200 	 -0.2038 	 -0.1233 	 -0.0239 
 17.1400 	 -0.2504 	 -0.1451 	 -0.0090 
 17.1600 	 -0.2971 	 -0.1699 	  0.0087 
 17.1800 	 -0.3453 	 -0.2042 	  0.0163 
 17.2000 	 -0.3961 	 -0.2528 	  0.0010 
 17.2200 	 -0.4500 	 -0.3178 	 -0.0460 
 17.2400 	 -0.5062 	 -0.3969 	 -0.1236 
 17.2600 	 -0.5625 	 -0.4851 	 -0.2219 
 17.2800 	 -0.6162 	 -0.5754 	 -0.3221 
 17.3000 	 -0.6653 	 -0.6621 	 -0.4047 
 17.3200 	 -0.7101 	 -0.7412 	 -0.4547 
 17.3400 	 -0.7539 	 -0.8126 	 -0.4710 
 17.3600 	 -0.8024 	 -0.8788 	 -0.4655 
 17.3800 	 -0.8613 	 -0.9439 	 -0.4637 
 17.4000 	 -0.9328 	 -1.0106 	 -0.4936 
 17.4200 	 -1.0126 	 -1.0792 	 -0.5786 
 17.4400 	 -1.0877 	 -1.1454 	 -0.7236 
 17.4600 	 -1.1393 	 -1.2006 	 -0.9148 
 17.4800 	 -1.1465 	 -1.2340 	 -1.1175 
 17.5000 	 -1.0943 	 -1.2346 	 -1.2871 
 17.5200 	 -0.9786 	 -1.1936 	 -1.3796 
 17.5400 	 -0.8088 	 -1.1076 	 -1.3668 
 17.5600 	 -0.6062 	 -0.9790 	 -1.2413 
 17.5800 	 -0.3969 	 -0.8157 	 -1.0206 
 17.6000 	 -0.2046 	 -0.6301 	 -0.7404 
 17.6200 	 -0.0437 	 -0.4364 	 -0.4442 
 17.6400 	  0.0830 	 -0.2482 	 -0.1721 
 17.6600 	  0.1826 	 -0.0766 	  0.0484 
 17.6800 	  0.2666 	  0.0709 	  0.2066 
 17.7000 	  0.3455 	  0.1916 	  0.3076 
 17.7200 	  0.4245 	  0.2862 	  0.3661 
 17.7400 	  0.5027 	  0.3592 	  0.4009 
 17.7600 	  0.5749 	  0.4163 	  0.4277 
 17.7800 	  0.6351 	  0.4636 	  0.4566 
 17.8000 	  0.6795 	  0.5056 	  0.4904 
 17.8200 	  0.7082 	  0.5447 	  0.5275 
 17.8400 	  0.7245 	  0.5806 	  0.5630 
 17.8600 	  0.7332 	  0.6109 	  0.5921 
 17.8800 	  0.7385 	  0.6323 	  0.6109 
 17.9000 	  0.7422 	  0.6424 	  0.6174 
 17.9200 	  0.7441 	  0.6405 	  0.6115 
 17.9400 	  0.7422 	  0.6291 	  0.5949 
 17.9600 	  0.7344 	  0.6122 	  0.5708 
 17.9800 	  0.7194 	  0.5951 	  0.5434 
 18.0000 	  0.6972 	  0.5818 	  0.5175 
 18.0200 	  0.6692 	  0.5748 	  0.4978 
 18.0400 	  0.6375 	  0.5729 	  0.4872 
 18.0600 	  0.6041 	  0.5730 	  0.4861 
 18.0800 	  0.5705 	  0.5708 	  0.4915 
 18.1000 	  0.5374 	  0.5623 	  0.4974 
 18.1200 	  0.5045 	  0.5451 	  0.4962 
 18.1400 	  0.4715 	  0.5195 	  0.4809 
 18.1600 	  0.4375 	  0.4878 	  0.4480 
 18.1800 	  0.4019 	  0.4538 	  0.3988 
 18.2000 	  0.3645 	  0.4214 	  0.3412 
 18.2200 	  0.3250 	  0.3937 	  0.2866 
 18.2400 	  0.2834 	  0.3724 	  0.2477 
 18.2600 	  0.2398 	  0.3571 	  0.2328 
 18.2800 	  0.1944 	  0.3461 	  0.2428 
 18.3000 	  0.1472 	  0.3360 	  0.2669 
 18.3200 	  0.0986 	  0.3231 	  0.2866 
 18.3400 	  0.0488 	  0.3038 	  0.2778 
 18.3600 	 -0.0018 	  0.2755 	  0.2206 
 18.3800 	 -0.0526 	  0.2374 	  0.1041 
 18.4000 	 -0.1032 	  0.1908 	 -0.0646 
 18.4200 	 -0.1534 	  0.1386 	 -0.2654 
 18.4400 	 -0.2036 	  0.0851 	 -0.4642 
 18.4600 	 -0.2547 	  0.0338 	 -0.6265 
 18.4800 	 -0.3078 	 -0.0125 	 -0.7237 
 18.5000 	 -0.3636 	 -0.0538 	 -0.7451 
 18.5200 	 -0.4220 	 -0.0921 	 -0.6959 
 18.5400 	 -0.4815 	 -0.1308 	 -0.6008 
 18.5600 	 -0.5397 	 -0.1735 	 -0.4904 
 18.5800 	 -0.5941 	 -0.2232 	 -0.3971 
 18.6000 	 -0.6439 	 -0.2806 	 -0.3417 
 18.6200 	 -0.6907 	 -0.3451 	 -0.3337 
 18.6400 	 -0.7389 	 -0.4141 	 -0.3658 
 18.6600 	 -0.7945 	 -0.4847 	 -0.4231 
 18.6800 	 -0.8618 	 -0.5532 	 -0.4852 
 18.7000 	 -0.9401 	 -0.6158 	 -0.5360 
 18.7200 	 -1.0208 	 -0.6679 	 -0.5636 
 18.7400 	 -1.0877 	 -0.7045 	 -0.5652 
 18.7600 	 -1.1204 	 -0.7200 	 -0.5424 
 18.7800 	 -1.1002 	 -0.7093 	 -0.5004 
 18.8000 	 -1.0170 	 -0.6697 	 -0.4443 
 18.8200 	 -0.8737 	 -0.6017 	 -0.3783 
 18.8400 	 -0.6862 	 -0.5099 	 -0.3049 
 18.8600 	 -0.4793 	 -0.4026 	 -0.2260 
 18.8800 	 -0.2793 	 -0.2897 	 -0.1436 
 18.9000 	 -0.1062 	 -0.1808 	 -0.0599 
 18.9200 	  0.0311 	 -0.0826 	  0.0224 
 18.9400 	  0.1348 	  0.0021 	  0.1008 
 18.9600 	  0.2152 	  0.0743 	  0.1735 
 18.9800 	  0.2841 	  0.1375 	  0.2397 
 19.0000 	  0.3504 	  0.1950 	  0.2992 
 19.0200 	  0.4170 	  0.2484 	  0.3524 
 19.0400 	  0.4813 	  0.2963 	  0.4000 
 19.0600 	  0.5382 	  0.3349 	  0.4426 
 19.0800 	  0.5830 	  0.3596 	  0.4813 
 19.1000 	  0.6138 	  0.3667 	  0.5174 
 19.1200 	  0.6322 	  0.3550 	  0.5520 
 19.1400 	  0.6416 	  0.3270 	  0.5854 
 19.1600 	  0.6458 	  0.2858 	  0.6162 
 19.1800 	  0.6469 	  0.2359 	  0.6405 
 19.2000 	  0.6452 	  0.1856 	  0.6530 
 19.2200 	  0.6395 	  0.1342 	  0.6481 
 19.2400 	  0.6279 	  0.0665 	  0.6225 
 19.2600 	  0.6094 	  0.0176 	  0.5773 
 19.2800 	  0.5844 	  0.0417 	  0.5190 
 19.3000 	  0.5543 	  0.0868 	  0.4589 
 19.3200 	  0.5212 	  0.1021 	  0.4097 
 19.3400 	  0.4874 	  0.0991 	  0.3809 
 19.3600 	  0.4540 	  0.0860 	  0.3746 
 19.3800 	  0.4216 	  0.0646 	  0.3833 
 19.4000 	  0.3896 	  0.0409 	  0.3894 
 19.4200 	  0.3571 	  0.0199 	  0.3709 
 19.4400 	  0.3231 	  0.0018 	  0.3069 
 19.4600 	  0.2869 	 -0.0159 	  0.1854 
 19.4800 	  0.2481 	 -0.0367 	  0.0078 
 19.5000 	  0.2067 	 -0.0631 	 -0.2078 
 19.5200 	  0.1630 	 -0.0946 	 -0.4324 
 19.5400 	  0.1176 	 -0.1276 	 -0.6299 
 19.5600 	  0.0712 	 -0.1567 	 -0.7692 
 19.5800 	  0.0243 	 -0.1765 	 -0.8291 
 19.6000 	 -0.0226 	 -0.1852 	 -0.8075 
 19.6200 	 -0.0694 	 -0.1847 	 -0.7166 
 19.6400 	 -0.1165 	 -0.1818 	 -0.5844 
 19.6600 	 -0.1647 	 -0.1849 	 -0.4420 
 19.6800 	 -0.2151 	 -0.2021 	 -0.3199 
 19.7000 	 -0.2681 	 -0.2371 	 -0.2364 
 19.7200 	 -0.3237 	 -0.2892 	 -0.1993 
 19.7400 	 -0.3806 	 -0.3520 	 -0.2017 
 19.7600 	 -0.4366 	 -0.4174 	 -0.2299 
 19.7800 	 -0.4891 	 -0.4768 	 -0.2668 
 19.8000 	 -0.5368 	 -0.5262 	 -0.2998 
 19.8200 	 -0.5804 	 -0.5656 	 -0.3219 
 19.8400 	 -0.6234 	 -0.6002 	 -0.3356 
 19.8600 	 -0.6715 	 -0.6362 	 -0.3471 
 19.8800 	 -0.7299 	 -0.6794 	 -0.3655 
 19.9000 	 -0.8006 	 -0.7299 	 -0.3956 
 19.9200 	 -0.8784 	 -0.7829 	 -0.4372 
 19.9400 	 -0.9511 	 -0.8279 	 -0.4826 
 19.9600 	 -1.0002 	 -0.8528 	 -0.5203 
 19.9800 	 -1.0065 	 -0.8458 	 -0.5365 
 20.0000 	 -0.9561 	 -0.8006 	 -0.5215 
 20.0200 	 -0.8460 	 -0.7162 	 -0.4702 
 20.0400 	 -0.6861 	 -0.5986 	 -0.3859 
 20.0600 	 -0.4969 	 -0.4574 	 -0.2775 
 20.0800 	 -0.3036 	 -0.3045 	 -0.1583 
 20.1000 	 -0.1283 	 -0.1507 	 -0.0411 
 20.1200 	  0.0158 	 -0.0047 	  0.0635 
 20.1400 	  0.1267 	  0.1278 	  0.1510 
 20.1600 	  0.2114 	  0.2440 	  0.2215 
 20.1800 	  0.2810 	  0.3425 	  0.2804 
 20.2000 	  0.3454 	  0.4236 	  0.3338 
 20.2200 	  0.4095 	  0.4884 	  0.3874 
 20.2400 	  0.4726 	  0.5391 	  0.4428 
 20.2600 	  0.5304 	  0.5787 	  0.4976 
 20.2800 	  0.5777 	  0.6110 	  0.5459 
 20.3000 	  0.6120 	  0.6400 	  0.5813 
 20.3200 	  0.6336 	  0.6689 	  0.5992 
 20.3400 	  0.6457 	  0.6999 	  0.6009 
 20.3600 	  0.6522 	  0.7330 	  0.5918 
 20.3800 	  0.6559 	  0.7670 	  0.5817 
 20.4000 	  0.6579 	  0.7988 	  0.5790 
 20.4200 	  0.6570 	  0.8247 	  0.5877 
 20.4400 	  0.6512 	  0.8404 	  0.6025 
 20.4600 	  0.6388 	  0.8420 	  0.6106 
 20.4800 	  0.6190 	  0.8262 	  0.5924 
 20.5000 	  0.5926 	  0.7918 	  0.5314 
 20.5200 	  0.5616 	  0.7397 	  0.4175 
 20.5400 	  0.5283 	  0.6743 	  0.2570 
 20.5600 	  0.4946 	  0.6026 	  0.0693 
 20.5800 	  0.4618 	  0.5336 	 -0.1130 
 20.6000 	  0.4301 	  0.4759 	 -0.2563 
 20.6200 	  0.3990 	  0.4359 	 -0.3319 
 20.6400 	  0.3674 	  0.4153 	 -0.3290 
 20.6600 	  0.3346 	  0.4101 	 -0.2539 
 20.6800 	  0.2999 	  0.4121 	 -0.1315 
 20.7000 	  0.2630 	  0.4102 	  0.0043 
 20.7200 	  0.2239 	  0.3943 	  0.1193 
 20.7400 	  0.1827 	  0.3579 	  0.1900 
 20.7600 	  0.1396 	  0.3008 	  0.2072 
 20.7800 	  0.0945 	  0.2278 	  0.1780 
 20.8000 	  0.0475 	  0.1487 	  0.1209 
 20.8200 	 -0.0011 	  0.0739 	  0.0584 
 20.8400 	 -0.0509 	  0.0120 	  0.0092 
 20.8600 	 -0.1013 	 -0.0338 	 -0.0167 
 20.8800 	 -0.1516 	 -0.0654 	 -0.0198 
 20.9000 	 -0.2016 	 -0.0905 	 -0.0093 
 20.9200 	 -0.2515 	 -0.1187 	  0.0013 
 20.9400 	 -0.3023 	 -0.1592 	 -0.0002 
 20.9600 	 -0.3551 	 -0.2171 	 -0.0219 
 20.9800 	 -0.4105 	 -0.2930 	 -0.0650 
 21.0000 	 -0.4682 	 -0.3809 	 -0.1247 
 21.0200 	 -0.5267 	 -0.4726 	 -0.1925 
 21.0400 	 -0.5833 	 -0.5585 	 -0.2596 
 21.0600 	 -0.6357 	 -0.6328 	 -0.3193 
 21.0800 	 -0.6833 	 -0.6938 	 -0.3692 
 21.1000 	 -0.7285 	 -0.7464 	 -0.4111 
 21.1200 	 -0.7763 	 -0.7981 	 -0.4497 
 21.1400 	 -0.8330 	 -0.8570 	 -0.4904 
 21.1600 	 -0.9025 	 -0.9265 	 -0.5361 
 21.1800 	 -0.9826 	 -1.0040 	 -0.5861 
 21.2000 	 -1.0629 	 -1.0783 	 -0.6342 
 21.2200 	 -1.1252 	 -1.1342 	 -0.6714 
 21.2400 	 -1.1482 	 -1.1550 	 -0.6868 
 21.2600 	 -1.1137 	 -1.1298 	 -0.6726 
 21.2800 	 -1.0138 	 -1.0550 	 -0.6253 
 21.3000 	 -0.8543 	 -0.9387 	 -0.5488 
 21.3200 	 -0.6540 	 -0.7952 	 -0.4515 
 21.3400 	 -0.4396 	 -0.6437 	 -0.3458 
 21.3600 	 -0.2371 	 -0.4992 	 -0.2426 
 21.3800 	 -0.0649 	 -0.3720 	 -0.1496 
 21.4000 	  0.0705 	 -0.2621 	 -0.0684 
 21.4200 	  0.1737 	 -0.1647 	  0.0034 
 21.4400 	  0.2561 	 -0.0708 	  0.0717 
 21.4600 	  0.3299 	  0.0263 	  0.1416 
 21.4800 	  0.4028 	  0.1294 	  0.2158 
 21.5000 	  0.4767 	  0.2354 	  0.2935 
 21.5200 	  0.5479 	  0.3386 	  0.3713 
 21.5400 	  0.6106 	  0.4321 	  0.4447 
 21.5600 	  0.6600 	  0.5121 	  0.5099 
 21.5800 	  0.6944 	  0.5775 	  0.5645 
 21.6000 	  0.7154 	  0.6307 	  0.6075 
 21.6200 	  0.7266 	  0.6741 	  0.6385 
 21.6400 	  0.7316 	  0.7091 	  0.6564 
 21.6600 	  0.7331 	  0.7341 	  0.6606 
 21.6800 	  0.7317 	  0.7458 	  0.6507 
 21.7000 	  0.7269 	  0.7415 	  0.6292 
 21.7200 	  0.7175 	  0.7209 	  0.6007 
 21.7400 	  0.7024 	  0.6881 	  0.5718 
 21.7600 	  0.6815 	  0.6506 	  0.5474 
 21.7800 	  0.6554 	  0.6174 	  0.5286 
 21.8000 	  0.6251 	  0.5945 	  0.5091 
 21.8200 	  0.5919 	  0.5839 	  0.4773 
 21.8400 	  0.5570 	  0.5815 	  0.4179 
 21.8600 	  0.5212 	  0.5794 	  0.3203 
 21.8800 	  0.4851 	  0.5686 	  0.1820 
 21.9000 	  0.4492 	  0.5437 	  0.0157 
 21.9200 	  0.4134 	  0.5039 	 -0.1558 
 21.9400 	  0.3773 	  0.4546 	 -0.3011 
 21.9600 	  0.3404 	  0.4034 	 -0.3930 
 21.9800 	  0.3017 	  0.3586 	 -0.4142 
 22.0000 	  0.2605 	  0.3238 	 -0.3672 
 22.0200 	  0.2164 	  0.2984 	 -0.2693 
 22.0400 	  0.1693 	  0.2761 	 -0.1523 
 22.0600 	  0.1197 	  0.2496 	 -0.0478 
 22.0800 	  0.0682 	  0.2125 	  0.0181 
 22.1000 	  0.0157 	  0.1629 	  0.0367 
 22.1200 	 -0.0370 	  0.1029 	  0.0124 
 22.1400 	 -0.0894 	  0.0383 	 -0.0359 
 22.1600 	 -0.1413 	 -0.0254 	 -0.0877 
 22.1800 	 -0.1932 	 -0.0846 	 -0.1254 
 22.2000 	 -0.2456 	 -0.1401 	 -0.1429 
 22.2200 	 -0.2994 	 -0.1951 	 -0.1434 
 22.2400 	 -0.3553 	 -0.2544 	 -0.1394 
 22.2600 	 -0.4134 	 -0.3199 	 -0.1431 
 22.2800 	 -0.4728 	 -0.3912 	 -0.1640 
 22.3000 	 -0.5317 	 -0.4632 	 -0.2030 
 22.3200 	 -0.5878 	 -0.5305 	 -0.2552 
 22.3400 	 -0.6394 	 -0.5891 	 -0.3115 
 22.3600 	 -0.6867 	 -0.6395 	 -0.3648 
 22.3800 	 -0.7327 	 -0.6867 	 -0.4121 
 22.4000 	 -0.7826 	 -0.7393 	 -0.4562 
 22.4200 	 -0.8421 	 -0.8043 	 -0.5029 
 22.4400 	 -0.9142 	 -0.8839 	 -0.5574 
 22.4600 	 -0.9957 	 -0.9719 	 -0.6198 
 22.4800 	 -1.0754 	 -1.0552 	 -0.6840 
 22.5000 	 -1.1353 	 -1.1152 	 -0.7375 
 22.5200 	 -1.1546 	 -1.1345 	 -0.7657 
 22.5400 	 -1.1167 	 -1.1014 	 -0.7567 
 22.5600 	 -1.0147 	 -1.0147 	 -0.7047 
 22.5800 	 -0.8554 	 -0.8828 	 -0.6131 
 22.6000 	 -0.6581 	 -0.7225 	 -0.4931 
 22.6200 	 -0.4488 	 -0.5527 	 -0.3604 
 22.6400 	 -0.2528 	 -0.3905 	 -0.2308 
 22.6600 	 -0.0872 	 -0.2457 	 -0.1159 
 22.6800 	  0.0424 	 -0.1216 	 -0.0214 
 22.7000 	  0.1412 	 -0.0141 	  0.0542 
 22.7200 	  0.2209 	  0.0829 	  0.1163 
 22.7400 	  0.2935 	  0.1759 	  0.1720 
 22.7600 	  0.3665 	  0.2675 	  0.2269 
 22.7800 	  0.4411 	  0.3573 	  0.2835 
 22.8000 	  0.5132 	  0.4415 	  0.3407 
 22.8200 	  0.5764 	  0.5157 	  0.3953 
 22.8400 	  0.6256 	  0.5766 	  0.4435 
 22.8600 	  0.6593 	  0.6230 	  0.4827 
 22.8800 	  0.6792 	  0.6558 	  0.5122 
 22.9000 	  0.6897 	  0.6772 	  0.5328 
 22.9200 	  0.6949 	  0.6892 	  0.5463 
 22.9400 	  0.6978 	  0.6927 	  0.5536 
 22.9600 	  0.6988 	  0.6877 	  0.5552 
 22.9800 	  0.6965 	  0.6739 	  0.5500 
 23.0000 	  0.6889 	  0.6517 	  0.5373 
 23.0200 	  0.6744 	  0.6229 	  0.5171 
 23.0400 	  0.6529 	  0.5912 	  0.4918 
 23.0600 	  0.6257 	  0.5602 	  0.4653 
 23.0800 	  0.5948 	  0.5338 	  0.4424 
 23.1000 	  0.5627 	  0.5133 	  0.4271 
 23.1200 	  0.5311 	  0.4982 	  0.4215 
 23.1400 	  0.5007 	  0.4860 	  0.4239 
 23.1600 	  0.4709 	  0.4735 	  0.4304 
 23.1800 	  0.4406 	  0.4578 	  0.4348 
 23.2000 	  0.4086 	  0.4380 	  0.4319 
 23.2200 	  0.3740 	  0.4141 	  0.4181 
 23.2400 	  0.3367 	  0.3877 	  0.3931 
 23.2600 	  0.2969 	  0.3594 	  0.3592 
 23.2800 	  0.2554 	  0.3291 	  0.3209 
 23.3000 	  0.2129 	  0.2953 	  0.2830 
 23.3200 	  0.1695 	  0.2562 	  0.2496 
 23.3400 	  0.1252 	  0.2108 	  0.2232 
 23.3600 	  0.0798 	  0.1602 	  0.2045 
 23.3800 	  0.0333 	  0.1076 	  0.1923 
 23.4000 	 -0.0141 	  0.0579 	  0.1836 
 23.4200 	 -0.0622 	  0.0149 	  0.1743 
 23.4400 	 -0.1106 	 -0.0197 	  0.1593 
 23.4600 	 -0.1593 	 -0.0485 	  0.1343 
 23.4800 	 -0.2089 	 -0.0770 	  0.0960 
 23.5000 	 -0.2599 	 -0.1122 	  0.0454 
 23.5200 	 -0.3131 	 -0.1597 	 -0.0134 
 23.5400 	 -0.3682 	 -0.2216 	 -0.0719 
 23.5600 	 -0.4241 	 -0.2948 	 -0.1220 
 23.5800 	 -0.4786 	 -0.3734 	 -0.1576 
 23.6000 	 -0.5293 	 -0.4502 	 -0.1807 
 23.6200 	 -0.5753 	 -0.5203 	 -0.2008 
 23.6400 	 -0.6179 	 -0.5832 	 -0.2364 
 23.6600 	 -0.6615 	 -0.6426 	 -0.3072 
 23.6800 	 -0.7118 	 -0.7045 	 -0.4304 
 23.7000 	 -0.7737 	 -0.7730 	 -0.6088 
 23.7200 	 -0.8473 	 -0.8478 	 -0.8317 
 23.7400 	 -0.9256 	 -0.9217 	 -1.0691 
 23.7600 	 -0.9938 	 -0.9820 	 -1.2831 
 23.7800 	 -1.0321 	 -1.0132 	 -1.4322 
 23.8000 	 -1.0218 	 -1.0024 	 -1.4873 
 23.8200 	 -0.9517 	 -0.9426 	 -1.4339 
 23.8400 	 -0.8229 	 -0.8358 	 -1.2824 
 23.8600 	 -0.6493 	 -0.6925 	 -1.0586 
 23.8800 	 -0.4544 	 -0.5292 	 -0.8017 
 23.9000 	 -0.2637 	 -0.3637 	 -0.5496 
 23.9200 	 -0.0976 	 -0.2116 	 -0.3336 
 23.9400 	  0.0341 	 -0.0829 	 -0.1688 
 23.9600 	  0.1323 	  0.0194 	 -0.0567 
 23.9800 	  0.2061 	  0.0980 	  0.0138 
 24.0000 	  0.2671 	  0.1604 	  0.0584 
 24.0200 	  0.3244 	  0.2149 	  0.0929 
 24.0400 	  0.3819 	  0.2695 	  0.1266 
 24.0600 	  0.4380 	  0.3288 	  0.1627 
 24.0800 	  0.4885 	  0.3945 	  0.1984 
 24.1000 	  0.5290 	  0.4637 	  0.2295 
 24.1200 	  0.5576 	  0.5314 	  0.2523 
 24.1400 	  0.5750 	  0.5905 	  0.2679 
 24.1600 	  0.5840 	  0.6347 	  0.2804 
 24.1800 	  0.5878 	  0.6595 	  0.2975 
 24.2000 	  0.5884 	  0.6643 	  0.3259 
 24.2200 	  0.5862 	  0.6516 	  0.3703 
 24.2400 	  0.5803 	  0.6273 	  0.4294 
 24.2600 	  0.5693 	  0.5978 	  0.4978 
 24.2800 	  0.5520 	  0.5694 	  0.5658 
 24.3000 	  0.5286 	  0.5450 	  0.6229 
 24.3200 	  0.5002 	  0.5249 	  0.6596 
 24.3400 	  0.4684 	  0.5062 	  0.6707 
 24.3600 	  0.4352 	  0.4845 	  0.6550 
 24.3800 	  0.4019 	  0.4559 	  0.6160 
 24.4000 	  0.3692 	  0.4183 	  0.5600 
 24.4200 	  0.3370 	  0.3720 	  0.4946 
 24.4400 	  0.3045 	  0.3198 	  0.4271 
 24.4600 	  0.2709 	  0.2652 	  0.3632 
 24.4800 	  0.2351 	  0.2118 	  0.3068 
 24.5000 	  0.1967 	  0.1614 	  0.2598 
 24.5200 	  0.1557 	  0.1143 	  0.2220 
 24.5400 	  0.1123 	  0.0689 	  0.1920 
 24.5600 	  0.0673 	  0.0228 	  0.1667 
 24.5800 	  0.0212 	 -0.0265 	  0.1420 
 24.6000 	 -0.0256 	 -0.0801 	  0.1136 
 24.6200 	 -0.0733 	 -0.1377 	  0.0776 
 24.6400 	 -0.1225 	 -0.1971 	  0.0323 
 24.6600 	 -0.1742 	 -0.2549 	 -0.0216 
 24.6800 	 -0.2286 	 -0.3074 	 -0.0803 
 24.7000 	 -0.2854 	 -0.3519 	 -0.1381 
 24.7200 	 -0.3425 	 -0.3875 	 -0.1892 
 24.7400 	 -0.3976 	 -0.4163 	 -0.2302 
 24.7600 	 -0.4481 	 -0.4431 	 -0.2610 
 24.7800 	 -0.4933 	 -0.4746 	 -0.2865 
 24.8000 	 -0.5352 	 -0.5169 	 -0.3138 
 24.8200 	 -0.5785 	 -0.5737 	 -0.3507 
 24.8400 	 -0.6292 	 -0.6443 	 -0.4014 
 24.8600 	 -0.6920 	 -0.7225 	 -0.4651 
 24.8800 	 -0.7661 	 -0.7979 	 -0.5343 
 24.9000 	 -0.8437 	 -0.8576 	 -0.5972 
 24.9200 	 -0.9094 	 -0.8895 	 -0.6406 
 24.9400 	 -0.9441 	 -0.8854 	 -0.6543 
 24.9600 	 -0.9303 	 -0.8426 	 -0.6336 
 24.9800 	 -0.8586 	 -0.7641 	 -0.5812 
 25.0000 	 -0.7317 	 -0.6580 	 -0.5054 
 25.0200 	 -0.5644 	 -0.5338 	 -0.4172 
 25.0400 	 -0.3796 	 -0.4014 	 -0.3268 
 25.0600 	 -0.2009 	 -0.2680 	 -0.2410 
 25.0800 	 -0.0462 	 -0.1390 	 -0.1620 
 25.1000 	  0.0769 	 -0.0167 	 -0.0885 
 25.1200 	  0.1710 	  0.0973 	 -0.0177 
 25.1400 	  0.2452 	  0.2017 	  0.0518 
 25.1600 	  0.3101 	  0.2951 	  0.1197 
 25.1800 	  0.3727 	  0.3759 	  0.1831 
 25.2000 	  0.4346 	  0.4430 	  0.2384 
 25.2200 	  0.4927 	  0.4965 	  0.2827 
 25.2400 	  0.5420 	  0.5379 	  0.3161 
 25.2600 	  0.5786 	  0.5702 	  0.3408 
 25.2800 	  0.6017 	  0.5969 	  0.3609 
 25.3000 	  0.6136 	  0.6208 	  0.3798 
 25.3200 	  0.6182 	  0.6435 	  0.3999 
 25.3400 	  0.6192 	  0.6646 	  0.4196 
 25.3600 	  0.6186 	  0.6817 	  0.4360 
 25.3800 	  0.6159 	  0.6915 	  0.4445 
 25.4000 	  0.6095 	  0.6907 	  0.4423 
 25.4200 	  0.5970 	  0.6776 	  0.4288 
 25.4400 	  0.5772 	  0.6527 	  0.4071 
 25.4600 	  0.5505 	  0.6191 	  0.3824 
 25.4800 	  0.5185 	  0.5817 	  0.3609 
 25.5000 	  0.4838 	  0.5455 	  0.3465 
 25.5200 	  0.4486 	  0.5145 	  0.3408 
 25.5400 	  0.4145 	  0.4895 	  0.3404 
 25.5600 	  0.3818 	  0.4684 	  0.3403 
 25.5800 	  0.3496 	  0.4467 	  0.3337 
 25.6000 	  0.3168 	  0.4193 	  0.3166 
 25.6200 	  0.2819 	  0.3825 	  0.2872 
 25.6400 	  0.2441 	  0.3363 	  0.2486 
 25.6600 	  0.2030 	  0.2841 	  0.2063 
 25.6800 	  0.1590 	  0.2318 	  0.1671 
 25.7000 	  0.1129 	  0.1859 	  0.1362 
 25.7200 	  0.0655 	  0.1505 	  0.1163 
 25.7400 	  0.0179 	  0.1251 	  0.1060 
 25.7600 	 -0.0295 	  0.1050 	  0.1013 
 25.7800 	 -0.0765 	  0.0820 	  0.0969 
 25.8000 	 -0.1238 	  0.0472 	  0.0879 
 25.8200 	 -0.1721 	 -0.0058 	  0.0706 
 25.8400 	 -0.2224 	 -0.0787 	  0.0437 
 25.8600 	 -0.2757 	 -0.1682 	  0.0072 
 25.8800 	 -0.3320 	 -0.2668 	 -0.0377 
 25.9000 	 -0.3902 	 -0.3661 	 -0.0889 
 25.9200 	 -0.4484 	 -0.4588 	 -0.1439 
 25.9400 	 -0.5038 	 -0.5416 	 -0.1992 
 25.9600 	 -0.5545 	 -0.6153 	 -0.2510 
 25.9800 	 -0.6004 	 -0.6839 	 -0.2954 
 26.0000 	 -0.6439 	 -0.7527 	 -0.3311 
 26.0200 	 -0.6902 	 -0.8252 	 -0.3595 
 26.0400 	 -0.7451 	 -0.9014 	 -0.3876 
 26.0600 	 -0.8123 	 -0.9774 	 -0.4256 
 26.0800 	 -0.8896 	 -1.0459 	 -0.4857 
 26.1000 	 -0.9672 	 -1.0981 	 -0.5763 
 26.1200 	 -1.0285 	 -1.1261 	 -0.7003 
 26.1400 	 -1.0537 	 -1.1247 	 -0.8485 
 26.1600 	 -1.0259 	 -1.0920 	 -1.0030 
 26.1800 	 -0.9377 	 -1.0294 	 -1.1374 
 26.2000 	 -0.7941 	 -0.9406 	 -1.2245 
 26.2200 	 -0.6124 	 -0.8302 	 -1.2410 
 26.2400 	 -0.4167 	 -0.7025 	 -1.1759 
 26.2600 	 -0.2312 	 -0.5613 	 -1.0307 
 26.2800 	 -0.0725 	 -0.4101 	 -0.8210 
 26.3000 	  0.0536 	 -0.2528 	 -0.5717 
 26.3200 	  0.1514 	 -0.0937 	 -0.3116 
 26.3400 	  0.2316 	  0.0614 	 -0.0671 
 26.3600 	  0.3050 	  0.2069 	  0.1421 
 26.3800 	  0.3783 	  0.3370 	  0.3052 
 26.4000 	  0.4519 	  0.4478 	  0.4212 
 26.4200 	  0.5214 	  0.5371 	  0.4951 
 26.4400 	  0.5807 	  0.6054 	  0.5367 
 26.4600 	  0.6252 	  0.6553 	  0.5565 
 26.4800 	  0.6539 	  0.6904 	  0.5643 
 26.5000 	  0.6693 	  0.7152 	  0.5673 
 26.5200 	  0.6757 	  0.7337 	  0.5703 
 26.5400 	  0.6774 	  0.7488 	  0.5753 
 26.5600 	  0.6768 	  0.7620 	  0.5819 
 26.5800 	  0.6740 	  0.7729 	  0.5881 
 26.6000 	  0.6675 	  0.7794 	  0.5906 
 26.6200 	  0.6555 	  0.7782 	  0.5858 
 26.6400 	  0.6368 	  0.7658 	  0.5709 
 26.6600 	  0.6114 	  0.7397 	  0.5447 
 26.6800 	  0.5809 	  0.6998 	  0.5087 
 26.7000 	  0.5471 	  0.6495 	  0.4671 
 26.7200 	  0.5121 	  0.5948 	  0.4256 
 26.7400 	  0.4772 	  0.5435 	  0.3908 
 26.7600 	  0.4427 	  0.5017 	  0.3668 
 26.7800 	  0.4083 	  0.4730 	  0.3550 
 26.8000 	  0.3731 	  0.4546 	  0.3517 
 26.8200 	  0.3365 	  0.4399 	  0.3502 
 26.8400 	  0.2977 	  0.4182 	  0.3414 
 26.8600 	  0.2566 	  0.3803 	  0.3178 
 26.8800 	  0.2131 	  0.3201 	  0.2750 
 26.9000 	  0.1675 	  0.2389 	  0.2148 
 26.9200 	  0.1201 	  0.1437 	  0.1433 
 26.9400 	  0.0714 	  0.0466 	  0.0708 
 26.9600 	  0.0222 	 -0.0407 	  0.0070 
 26.9800 	 -0.0271 	 -0.1091 	 -0.0411 
 27.0000 	 -0.0764 	 -0.1570 	 -0.0724 
 27.0200 	 -0.1259 	 -0.1887 	 -0.0905 
 27.0400 	 -0.1765 	 -0.2141 	 -0.1040 
 27.0600 	 -0.2296 	 -0.2434 	 -0.1213 
 27.0800 	 -0.2858 	 -0.2848 	 -0.1494 
 27.1000 	 -0.3452 	 -0.3407 	 -0.1899 
 27.1200 	 -0.4063 	 -0.4086 	 -0.2406 
 27.1400 	 -0.4664 	 -0.4816 	 -0.2950 
 27.1600 	 -0.5227 	 -0.5531 	 -0.3470 
 27.1800 	 -0.5737 	 -0.6182 	 -0.3920 
 27.2000 	 -0.6204 	 -0.6768 	 -0.4301 
 27.2200 	 -0.6670 	 -0.7315 	 -0.4645 
 27.2400 	 -0.7196 	 -0.7867 	 -0.5005 
 27.2600 	 -0.7833 	 -0.8444 	 -0.5422 
 27.2800 	 -0.8586 	 -0.9028 	 -0.5901 
 27.3000 	 -0.9390 	 -0.9542 	 -0.6394 
 27.3200 	 -1.0102 	 -0.9880 	 -0.6812 
 27.3400 	 -1.0528 	 -0.9924 	 -0.7043 
 27.3600 	 -1.0483 	 -0.9597 	 -0.6993 
 27.3800 	 -0.9851 	 -0.8872 	 -0.6604 
 27.4000 	 -0.8637 	 -0.7805 	 -0.5890 
 27.4200 	 -0.6971 	 -0.6499 	 -0.4915 
 27.4400 	 -0.5077 	 -0.5089 	 -0.3793 
 27.4600 	 -0.3202 	 -0.3692 	 -0.2643 
 27.4800 	 -0.1539 	 -0.2390 	 -0.1574 
 27.5000 	 -0.0183 	 -0.1201 	 -0.0646 
 27.5200 	  0.0879 	 -0.0106 	  0.0122 
 27.5400 	  0.1737 	  0.0947 	  0.0758 
 27.5600 	  0.2497 	  0.1996 	  0.1312 
 27.5800 	  0.3236 	  0.3060 	  0.1841 
 27.6000 	  0.3971 	  0.4108 	  0.2380 
 27.6200 	  0.4669 	  0.5088 	  0.2943 
 27.6400 	  0.5269 	  0.5926 	  0.3508 
 27.6600 	  0.5725 	  0.6567 	  0.4033 
 27.6800 	  0.6022 	  0.6978 	  0.4469 
 27.7000 	  0.6181 	  0.7177 	  0.4780 
 27.7200 	  0.6249 	  0.7212 	  0.4949 
 27.7400 	  0.6271 	  0.7159 	  0.4996 
 27.7600 	  0.6275 	  0.7087 	  0.4963 
 27.7800 	  0.6266 	  0.7052 	  0.4906 
 27.8000 	  0.6228 	  0.7061 	  0.4867 
 27.8200 	  0.6136 	  0.7093 	  0.4869 
 27.8400 	  0.5975 	  0.7086 	  0.4898 
 27.8600 	  0.5742 	  0.6980 	  0.4917 
 27.8800 	  0.5449 	  0.6721 	  0.4879 
 27.9000 	  0.5118 	  0.6300 	  0.4760 
 27.9200 	  0.4771 	  0.5745 	  0.4563 
 27.9400 	  0.4426 	  0.5129 	  0.4335 
 27.9600 	  0.4088 	  0.4533 	  0.4135 
 27.9800 	  0.3754 	  0.4031 	  0.4018 
 28.0000 	  0.3416 	  0.3654 	  0.3992 
 28.0200 	  0.3064 	  0.3390 	  0.4020 
 28.0400 	  0.2693 	  0.3183 	  0.4008 
 28.0600 	  0.2300 	  0.2966 	  0.3864 
 28.0800 	  0.1887 	  0.2674 	  0.3520 
 28.1000 	  0.1458 	  0.2288 	  0.2996 
 28.1200 	  0.1016 	  0.1820 	  0.2376 
 28.1400 	  0.0566 	  0.1321 	  0.1813 
 28.1600 	  0.0107 	  0.0840 	  0.1439 
 28.1800 	 -0.0361 	  0.0411 	  0.1321 
 28.2000 	 -0.0840 	  0.0018 	  0.1385 
 28.2200 	 -0.1336 	 -0.0383 	  0.1447 
 28.2400 	 -0.1853 	 -0.0867 	  0.1223 
 28.2600 	 -0.2390 	 -0.1489 	  0.0462 
 28.2800 	 -0.2937 	 -0.2280 	 -0.0995 
 28.3000 	 -0.3478 	 -0.3205 	 -0.3096 
 28.3200 	 -0.3989 	 -0.4200 	 -0.5618 
 28.3400 	 -0.4457 	 -0.5169 	 -0.8160 
 28.3600 	 -0.4885 	 -0.6039 	 -1.0306 
 28.3800 	 -0.5300 	 -0.6763 	 -1.1691 
 28.4000 	 -0.5752 	 -0.7347 	 -1.2154 
 28.4200 	 -0.6293 	 -0.7826 	 -1.1711 
 28.4400 	 -0.6947 	 -0.8249 	 -1.0601 
 28.4600 	 -0.7682 	 -0.8639 	 -0.9135 
 28.4800 	 -0.8393 	 -0.8985 	 -0.7649 
 28.5000 	 -0.8917 	 -0.9227 	 -0.6363 
 28.5200 	 -0.9074 	 -0.9282 	 -0.5386 
 28.5400 	 -0.8724 	 -0.9062 	 -0.4663 
 28.5600 	 -0.7822 	 -0.8514 	 -0.4076 
 28.5800 	 -0.6442 	 -0.7632 	 -0.3467 
 28.6000 	 -0.4764 	 -0.6474 	 -0.2732 
 28.6200 	 -0.3014 	 -0.5135 	 -0.1828 
 28.6400 	 -0.1403 	 -0.3739 	 -0.0807 
 28.6600 	 -0.0061 	 -0.2394 	  0.0239 
 28.6800 	  0.0979 	 -0.1184 	  0.1194 
 28.7000 	  0.1771 	 -0.0140 	  0.1972 
 28.7200 	  0.2412 	  0.0736 	  0.2523 
 28.7400 	  0.2991 	  0.1480 	  0.2859 
 28.7600 	  0.3554 	  0.2129 	  0.3023 
 28.7800 	  0.4100 	  0.2714 	  0.3086 
 28.8000 	  0.4591 	  0.3246 	  0.3105 
 28.8200 	  0.4987 	  0.3719 	  0.3122 
 28.8400 	  0.5266 	  0.4113 	  0.3138 
 28.8600 	  0.5434 	  0.4410 	  0.3134 
 28.8800 	  0.5519 	  0.4599 	  0.3071 
 28.9000 	  0.5555 	  0.4683 	  0.2920 
 28.9200 	  0.5565 	  0.4677 	  0.2671 
 28.9400 	  0.5554 	  0.4602 	  0.2354 
 28.9600 	  0.5508 	  0.4478 	  0.2016 
 28.9800 	  0.5407 	  0.4318 	  0.1718 
 29.0000 	  0.5235 	  0.4126 	  0.1492 
 29.0200 	  0.4989 	  0.3905 	  0.1335 
 29.0400 	  0.4679 	  0.3653 	  0.1185 
 29.0600 	  0.4328 	  0.3378 	  0.0957 
 29.0800 	  0.3960 	  0.3088 	  0.0560 
 29.1000 	  0.3596 	  0.2791 	 -0.0033 
 29.1200 	  0.3243 	  0.2503 	 -0.0783 
 29.1400 	  0.2901 	  0.2243 	 -0.1540 
 29.1600 	  0.2558 	  0.1982 	 -0.2111 
 29.1800 	  0.2204 	  0.1691 	 -0.2283 
 29.2000 	  0.1828 	  0.1560 	 -0.1922 
 29.2200 	  0.1427 	  0.1436 	 -0.0991 
 29.2400 	  0.1003 	  0.0500 	  0.0389 
 29.2600 	  0.0565 	 -0.0695 	  0.1999 
 29.2800 	  0.0118 	 -0.0877 	  0.3546 
 29.3000 	 -0.0336 	 -0.0680 	  0.4767 
 29.3200 	 -0.0798 	 -0.0843 	  0.5462 
 29.3400 	 -0.1278 	 -0.1209 	  0.5568 
 29.3600 	 -0.1786 	 -0.1705 	  0.5124 
 29.3800 	 -0.2326 	 -0.2378 	  0.4277 
 29.4000 	 -0.2893 	 -0.3166 	  0.3216 
 29.4200 	 -0.3472 	 -0.3984 	  0.2137 
 29.4400 	 -0.4035 	 -0.4750 	  0.1196 
 29.4600 	 -0.4560 	 -0.5409 	  0.0490 
 29.4800 	 -0.5036 	 -0.5932 	  0.0046 
 29.5000 	 -0.5479 	 -0.6346 	 -0.0194 
 29.5200 	 -0.5931 	 -0.6707 	 -0.0343 
 29.5400 	 -0.6450 	 -0.7093 	 -0.0574 
 29.5600 	 -0.7082 	 -0.7558 	 -0.1055 
 29.5800 	 -0.7829 	 -0.8119 	 -0.1931 
 29.6000 	 -0.8622 	 -0.8723 	 -0.3239 
 29.6200 	 -0.9321 	 -0.9272 	 -0.4912 
 29.6400 	 -0.9741 	 -0.9628 	 -0.6726 
 29.6600 	 -0.9705 	 -0.9669 	 -0.8385 
 29.6800 	 -0.9104 	 -0.9304 	 -0.9544 
 29.7000 	 -0.7941 	 -0.8520 	 -0.9944 
 29.7200 	 -0.6343 	 -0.7367 	 -0.9443 
 29.7400 	 -0.4522 	 -0.5956 	 -0.8106 
 29.7600 	 -0.2714 	 -0.4416 	 -0.6147 
 29.7800 	 -0.1106 	 -0.2873 	 -0.3902 
 29.8000 	  0.0211 	 -0.1407 	 -0.1707 
 29.8200 	  0.1248 	 -0.0061 	  0.0155 
 29.8400 	  0.2089 	  0.1170 	  0.1554 
 29.8600 	  0.2837 	  0.2300 	  0.2481 
 29.8800 	  0.3567 	  0.3345 	  0.3048 
 29.9000 	  0.4297 	  0.4296 	  0.3401 
 29.9200 	  0.4993 	  0.5128 	  0.3680 
 29.9400 	  0.5598 	  0.5798 	  0.3960 
 29.9600 	  0.6061 	  0.6276 	  0.4257 
 29.9800 	  0.6363 	  0.6554 	  0.4537 
 30.0000 	  0.6522 	  0.6657 	  0.4759 
 30.0200 	  0.6580 	  0.6635 	  0.4893 
 30.0400 	  0.6582 	  0.6552 	  0.4944 
 30.0600 	  0.6558 	  0.6459 	  0.4934 
 30.0800 	  0.6516 	  0.6385 	  0.4894 
 30.1000 	  0.6444 	  0.6326 	  0.4840 
 30.1200 	  0.6326 	  0.6260 	  0.4773 
 30.1400 	  0.6147 	  0.6154 	  0.4677 
 30.1600 	  0.5907 	  0.5988 	  0.4543 
 30.1800 	  0.5615 	  0.5759 	  0.4375 
 30.2000 	  0.5288 	  0.5488 	  0.4205 
 30.2200 	  0.4941 	  0.5204 	  0.4076 
 30.2400 	  0.4587 	  0.4936 	  0.4021 
 30.2600 	  0.4229 	  0.4692 	  0.4046 
 30.2800 	  0.3866 	  0.4464 	  0.4114 
 30.3000 	  0.3496 	  0.4225 	  0.4151 
 30.3200 	  0.3118 	  0.3942 	  0.4069 
 30.3400 	  0.2728 	  0.3593 	  0.3805 
 30.3600 	  0.2327 	  0.3176 	  0.3345 
 30.3800 	  0.1912 	  0.2708 	  0.2747 
 30.4000 	  0.1481 	  0.2226 	  0.2125 
 30.4200 	  0.1032 	  0.1767 	  0.1612 
 30.4400 	  0.0564 	  0.1356 	  0.1308 
 30.4600 	  0.0081 	  0.0993 	  0.1227 
 30.4800 	 -0.0415 	  0.0653 	  0.1275 
 30.5000 	 -0.0918 	  0.0281 	  0.1252 
 30.5200 	 -0.1428 	 -0.0184 	  0.0913 
 30.5400 	 -0.1947 	 -0.0796 	  0.0035 
 30.5600 	 -0.2484 	 -0.1574 	 -0.1495 
 30.5800 	 -0.3042 	 -0.2503 	 -0.3631 
 30.6000 	 -0.3623 	 -0.3513 	 -0.6133 
 30.6200 	 -0.4213 	 -0.4514 	 -0.8649 
 30.6400 	 -0.4791 	 -0.5405 	 -1.0766 
 30.6600 	 -0.5332 	 -0.6120 	 -1.2152 
 30.6800 	 -0.5821 	 -0.6638 	 -1.2621 
 30.7000 	 -0.6267 	 -0.7006 	 -1.2215 
 30.7200 	 -0.6709 	 -0.7310 	 -1.1146 
 30.7400 	 -0.7207 	 -0.7656 	 -0.9769 
 30.7600 	 -0.7818 	 -0.8108 	 -0.8431 
 30.7800 	 -0.8562 	 -0.8677 	 -0.7408 
 30.8000 	 -0.9388 	 -0.9279 	 -0.6793 
 30.8200 	 -1.0164 	 -0.9780 	 -0.6539 
 30.8400 	 -1.0696 	 -1.0009 	 -0.6450 
 30.8600 	 -1.0783 	 -0.9841 	 -0.6310 
 30.8800 	 -1.0277 	 -0.9213 	 -0.5929 
 30.9000 	 -0.9150 	 -0.8174 	 -0.5236 
 30.9200 	 -0.7505 	 -0.6838 	 -0.4254 
 30.9400 	 -0.5558 	 -0.5378 	 -0.3109 
 30.9600 	 -0.3568 	 -0.3937 	 -0.1939 
 30.9800 	 -0.1762 	 -0.2621 	 -0.0868 
 31.0000 	 -0.0271 	 -0.1444 	  0.0057 
 31.0200 	  0.0892 	 -0.0369 	  0.0841 
 31.0400 	  0.1803 	  0.0678 	  0.1539 
 31.0600 	  0.2581 	  0.1748 	  0.2204 
 31.0800 	  0.3323 	  0.2853 	  0.2865 
 31.1000 	  0.4070 	  0.3943 	  0.3506 
 31.1200 	  0.4802 	  0.4936 	  0.4087 
 31.1400 	  0.5459 	  0.5740 	  0.4554 
 31.1600 	  0.5983 	  0.6302 	  0.4878 
 31.1800 	  0.6343 	  0.6616 	  0.5064 
 31.2000 	  0.6549 	  0.6738 	  0.5151 
 31.2200 	  0.6642 	  0.6749 	  0.5195 
 31.2400 	  0.6673 	  0.6739 	  0.5244 
 31.2600 	  0.6680 	  0.6757 	  0.5321 
 31.2800 	  0.6679 	  0.6817 	  0.5415 
 31.3000 	  0.6659 	  0.6875 	  0.5490 
 31.3200 	  0.6599 	  0.6872 	  0.5498 
 31.3400 	  0.6475 	  0.6743 	  0.5409 
 31.3600 	  0.6279 	  0.6459 	  0.5215 
 31.3800 	  0.6015 	  0.6030 	  0.4942 
 31.4000 	  0.5701 	  0.5512 	  0.4635 
 31.4200 	  0.5360 	  0.4979 	  0.4347 
 31.4400 	  0.5010 	  0.4511 	  0.4116 
 31.4600 	  0.4663 	  0.4156 	  0.3956 
 31.4800 	  0.4322 	  0.3929 	  0.3852 
 31.5000 	  0.3981 	  0.3793 	  0.3765 
 31.5200 	  0.3636 	  0.3687 	  0.3650 
 31.5400 	  0.3278 	  0.3534 	  0.3464 
 31.5600 	  0.2903 	  0.3275 	  0.3184 
 31.5800 	  0.2508 	  0.2880 	  0.2809 
 31.6000 	  0.2091 	  0.2366 	  0.2365 
 31.6200 	  0.1651 	  0.1780 	  0.1890 
 31.6400 	  0.1190 	  0.1196 	  0.1428 
 31.6600 	  0.0712 	  0.0673 	  0.1014 
 31.6800 	  0.0223 	  0.0249 	  0.0662 
 31.7000 	 -0.0269 	 -0.0091 	  0.0362 
 31.7200 	 -0.0759 	 -0.0394 	  0.0083 
 31.7400 	 -0.1249 	 -0.0743 	 -0.0216 
 31.7600 	 -0.1747 	 -0.1208 	 -0.0571 
 31.7800 	 -0.2262 	 -0.1838 	 -0.0997 
 31.8000 	 -0.2805 	 -0.2618 	 -0.1477 
 31.8200 	 -0.3375 	 -0.3493 	 -0.1969 
 31.8400 	 -0.3960 	 -0.4364 	 -0.2415 
 31.8600 	 -0.4534 	 -0.5146 	 -0.2773 
 31.8800 	 -0.5073 	 -0.5776 	 -0.3025 
 31.9000 	 -0.5562 	 -0.6262 	 -0.3207 
 31.9200 	 -0.6014 	 -0.6653 	 -0.3382 
 31.9400 	 -0.6471 	 -0.7038 	 -0.3632 
 31.9600 	 -0.6992 	 -0.7486 	 -0.4008 
 31.9800 	 -0.7626 	 -0.8025 	 -0.4510 
 32.0000 	 -0.8377 	 -0.8599 	 -0.5058 
 32.0200 	 -0.9178 	 -0.9101 	 -0.5521 
 32.0400 	 -0.9883 	 -0.9380 	 -0.5749 
 32.0600 	 -1.0299 	 -0.9318 	 -0.5638 
 32.0800 	 -1.0239 	 -0.8844 	 -0.5161 
 32.1000 	 -0.9586 	 -0.7987 	 -0.4403 
 32.1200 	 -0.8343 	 -0.6838 	 -0.3518 
 32.1400 	 -0.6642 	 -0.5547 	 -0.2689 
 32.1600 	 -0.4709 	 -0.4243 	 -0.2042 
 32.1800 	 -0.2795 	 -0.3026 	 -0.1608 
 32.2000 	 -0.1104 	 -0.1917 	 -0.1289 
 32.2200 	  0.0259 	 -0.0892 	 -0.0924 
 32.2400 	  0.1299 	  0.0106 	 -0.0341 
 32.2600 	  0.2098 	  0.1115 	  0.0536 
 32.2800 	  0.2767 	  0.2138 	  0.1645 
 32.3000 	  0.3392 	  0.3121 	  0.2761 
 32.3200 	  0.4007 	  0.3984 	  0.3572 
 32.3400 	  0.4594 	  0.4640 	  0.3771 
 32.3600 	  0.5106 	  0.5039 	  0.3179 
 32.3800 	  0.5497 	  0.5180 	  0.1810 
 32.4000 	  0.5750 	  0.5129 	 -0.0081 
 32.4200 	  0.5878 	  0.4980 	 -0.2096 
 32.4400 	  0.5920 	  0.4842 	 -0.3768 
 32.4600 	  0.5916 	  0.4790 	 -0.4719 
 32.4800 	  0.5894 	  0.4860 	 -0.4742 
 32.5000 	  0.5861 	  0.5032 	 -0.3883 
 32.5200 	  0.5804 	  0.5253 	 -0.2364 
 32.5400 	  0.5701 	  0.5451 	 -0.0560 
 32.5600 	  0.5534 	  0.5571 	  0.1162 
 32.5800 	  0.5294 	  0.5578 	  0.2507 
 32.6000 	  0.4992 	  0.5474 	  0.3347 
 32.6200 	  0.4646 	  0.5280 	  0.3688 
 32.6400 	  0.4281 	  0.5033 	  0.3675 
 32.6600 	  0.3918 	  0.4765 	  0.3489 
 32.6800 	  0.3567 	  0.4500 	  0.3304 
 32.7000 	  0.3228 	  0.4247 	  0.3219 
 32.7200 	  0.2894 	  0.4005 	  0.3267 
 32.7400 	  0.2552 	  0.3766 	  0.3402 
 32.7600 	  0.2193 	  0.3521 	  0.3553 
 32.7800 	  0.1812 	  0.3255 	  0.3639 
 32.8000 	  0.1412 	  0.2949 	  0.3608 
 32.8200 	  0.0997 	  0.2580 	  0.3432 
 32.8400 	  0.0573 	  0.2121 	  0.3119 
 32.8600 	  0.0141 	  0.1555 	  0.2687 
 32.8800 	 -0.0306 	  0.0875 	  0.2164 
 32.9000 	 -0.0775 	  0.0102 	  0.1577 
 32.9200 	 -0.1277 	 -0.0728 	  0.0950 
 32.9400 	 -0.1814 	 -0.1560 	  0.0315 
 32.9600 	 -0.2378 	 -0.2346 	 -0.0297 
 32.9800 	 -0.2946 	 -0.3055 	 -0.0852 
 33.0000 	 -0.3493 	 -0.3692 	 -0.1327 
 33.0200 	 -0.3994 	 -0.4293 	 -0.1712 
 33.0400 	 -0.4443 	 -0.4917 	 -0.2029 
 33.0600 	 -0.4860 	 -0.5617 	 -0.2316 
 33.0800 	 -0.5292 	 -0.6423 	 -0.2628 
 33.1000 	 -0.5800 	 -0.7309 	 -0.3001 
 33.1200 	 -0.6427 	 -0.8200 	 -0.3445 
 33.1400 	 -0.7165 	 -0.8973 	 -0.3911 
 33.1600 	 -0.7937 	 -0.9496 	 -0.4307 
 33.1800 	 -0.8593 	 -0.9646 	 -0.4508 
 33.2000 	 -0.8944 	 -0.9362 	 -0.4408 
 33.2200 	 -0.8818 	 -0.8640 	 -0.3939 
 33.2400 	 -0.8121 	 -0.7557 	 -0.3132 
 33.2600 	 -0.6876 	 -0.6236 	 -0.2090 
 33.2800 	 -0.5228 	 -0.4823 	 -0.0989 
 33.3000 	 -0.3400 	 -0.3449 	 -0.0002 
 33.3200 	 -0.1631 	 -0.2205 	  0.0738 
 33.3400 	 -0.0102 	 -0.1123 	  0.1212 
 33.3600 	  0.1099 	 -0.0183 	  0.1493 
 33.3800 	  0.1989 	  0.0671 	  0.1738 
 33.4000 	  0.2649 	  0.1501 	  0.2099 
 33.4200 	  0.3182 	  0.2352 	  0.2674 
 33.4400 	  0.3664 	  0.3231 	  0.3415 
 33.4600 	  0.4127 	  0.4105 	  0.4161 
 33.4800 	  0.4558 	  0.4910 	  0.4646 
 33.5000 	  0.4927 	  0.5572 	  0.4628 
 33.5200 	  0.5204 	  0.6029 	  0.3940 
 33.5400 	  0.5383 	  0.6251 	  0.2620 
 33.5600 	  0.5478 	  0.6248 	  0.0871 
 33.5800 	  0.5515 	  0.6068 	 -0.0941 
 33.6000 	  0.5517 	  0.5781 	 -0.2427 
 33.6200 	  0.5493 	  0.5463 	 -0.3244 
 33.6400 	  0.5441 	  0.5183 	 -0.3240 
 33.6600 	  0.5345 	  0.4978 	 -0.2450 
 33.6800 	  0.5192 	  0.4862 	 -0.1104 
 33.7000 	  0.4975 	  0.4816 	  0.0469 
 33.7200 	  0.4699 	  0.4805 	  0.1923 
 33.7400 	  0.4377 	  0.4780 	  0.3004 
 33.7600 	  0.4028 	  0.4700 	  0.3586 
 33.7800 	  0.3667 	  0.4531 	  0.3688 
 33.8000 	  0.3306 	  0.4263 	  0.3437 
 33.8200 	  0.2947 	  0.3905 	  0.3004 
 33.8400 	  0.2590 	  0.3486 	  0.2543 
 33.8600 	  0.2226 	  0.3041 	  0.2155 
 33.8800 	  0.1848 	  0.2611 	  0.1871 
 33.9000 	  0.1448 	  0.2224 	  0.1664 
 33.9200 	  0.1025 	  0.1889 	  0.1480 
 33.9400 	  0.0579 	  0.1593 	  0.1269 
 33.9600 	  0.0117 	  0.1301 	  0.1001 
 33.9800 	 -0.0353 	  0.0964 	  0.0679 
 34.0000 	 -0.0826 	  0.0532 	  0.0319 
 34.0200 	 -0.1303 	 -0.0034 	 -0.0059 
 34.0400 	 -0.1792 	 -0.0751 	 -0.0455 
 34.0600 	 -0.2304 	 -0.1604 	 -0.0890 
 34.0800 	 -0.2850 	 -0.2553 	 -0.1399 
 34.1000 	 -0.3426 	 -0.3537 	 -0.2006 
 34.1200 	 -0.4018 	 -0.4494 	 -0.2712 
 34.1400 	 -0.4596 	 -0.5376 	 -0.3460 
 34.1600 	 -0.5134 	 -0.6163 	 -0.4152 
 34.1800 	 -0.5618 	 -0.6865 	 -0.4661 
 34.2000 	 -0.6064 	 -0.7517 	 -0.4883 
 34.2200 	 -0.6520 	 -0.8154 	 -0.4758 
 34.2400 	 -0.7049 	 -0.8798 	 -0.4336 
 34.2600 	 -0.7697 	 -0.9433 	 -0.3751 
 34.2800 	 -0.8458 	 -1.0006 	 -0.3223 
 34.3000 	 -0.9247 	 -1.0434 	 -0.2979 
 34.3200 	 -0.9900 	 -1.0631 	 -0.3211 
 34.3400 	 -1.0212 	 -1.0527 	 -0.3983 
 34.3600 	 -0.9999 	 -1.0098 	 -0.5219 
 34.3800 	 -0.9165 	 -0.9360 	 -0.6691 
 34.4000 	 -0.7744 	 -0.8370 	 -0.8072 
 34.4200 	 -0.5900 	 -0.7194 	 -0.9007 
 34.4400 	 -0.3881 	 -0.5894 	 -0.9208 
 34.4600 	 -0.1944 	 -0.4507 	 -0.8522 
 34.4800 	 -0.0279 	 -0.3054 	 -0.6968 
 34.5000 	  0.1035 	 -0.1548 	 -0.4750 
 34.5200 	  0.2030 	 -0.0013 	 -0.2182 
 34.5400 	  0.2808 	  0.1502 	  0.0366 
 34.5600 	  0.3486 	  0.2930 	  0.2575 
 34.5800 	  0.4143 	  0.4197 	  0.4227 
 34.6000 	  0.4798 	  0.5246 	  0.5264 
 34.6200 	  0.5417 	  0.6053 	  0.5750 
 34.6400 	  0.5945 	  0.6637 	  0.5864 
 34.6600 	  0.6339 	  0.7047 	  0.5802 
 34.6800 	  0.6587 	  0.7347 	  0.5744 
 34.7000 	  0.6714 	  0.7587 	  0.5785 
 34.7200 	  0.6762 	  0.7799 	  0.5949 
 34.7400 	  0.6771 	  0.7984 	  0.6180 
 34.7600 	  0.6763 	  0.8127 	  0.6402 
 34.7800 	  0.6736 	  0.8206 	  0.6536 
 34.8000 	  0.6674 	  0.8212 	  0.6542 
 34.8200 	  0.6555 	  0.8139 	  0.6414 
 34.8400 	  0.6369 	  0.7993 	  0.6182 
 34.8600 	  0.6118 	  0.7775 	  0.5882 
 34.8800 	  0.5818 	  0.7483 	  0.5546 
 34.9000 	  0.5488 	  0.7116 	  0.5188 
 34.9200 	  0.5147 	  0.6673 	  0.4811 
 34.9400 	  0.4803 	  0.6175 	  0.4417 
 34.9600 	  0.4456 	  0.5653 	  0.4015 
 34.9800 	  0.4102 	  0.5152 	  0.3632 
 35.0000 	  0.3735 	  0.4711 	  0.3301 
 35.0200 	  0.3353 	  0.4347 	  0.3055 
 35.0400 	  0.2956 	  0.4041 	  0.2904 
 35.0600 	  0.2549 	  0.3746 	  0.2830 
 35.0800 	  0.2132 	  0.3398 	  0.2782 
 35.1000 	  0.1706 	  0.2941 	  0.2691 
 35.1200 	  0.1267 	  0.2346 	  0.2485 
 35.1400 	  0.0809 	  0.1628 	  0.2119 
 35.1600 	  0.0332 	  0.0837 	  0.1591 
 35.1800 	 -0.0164 	  0.0047 	  0.0951 
 35.2000 	 -0.0673 	 -0.0673 	  0.0298 
 35.2200 	 -0.1187 	 -0.1275 	 -0.0254 
 35.2400 	 -0.1700 	 -0.1752 	 -0.0606 
 35.2600 	 -0.2213 	 -0.2132 	 -0.0718 
 35.2800 	 -0.2732 	 -0.2469 	 -0.0631 
 35.3000 	 -0.3267 	 -0.2829 	 -0.0487 
 35.3200 	 -0.3823 	 -0.3275 	 -0.0485 
 35.3400 	 -0.4400 	 -0.3852 	 -0.0850 
 35.3600 	 -0.4983 	 -0.4583 	 -0.1754 
 35.3800 	 -0.5547 	 -0.5473 	 -0.3267 
 35.4000 	 -0.6074 	 -0.6500 	 -0.5299 
 35.4200 	 -0.6557 	 -0.7627 	 -0.7637 
 35.4400 	 -0.7023 	 -0.8795 	 -0.9948 
 35.4600 	 -0.7522 	 -0.9932 	 -1.1896 
 35.4800 	 -0.8111 	 -1.0954 	 -1.3183 
 35.5000 	 -0.8825 	 -1.1776 	 -1.3661 
 35.5200 	 -0.9634 	 -1.2322 	 -1.3315 
 35.5400 	 -1.0427 	 -1.2536 	 -1.2298 
 35.5600 	 -1.1023 	 -1.2391 	 -1.0834 
 35.5800 	 -1.1212 	 -1.1888 	 -0.9189 
 35.6000 	 -1.0821 	 -1.1054 	 -0.7567 
 35.6200 	 -0.9782 	 -0.9931 	 -0.6104 
 35.6400 	 -0.8161 	 -0.8574 	 -0.4820 
 35.6600 	 -0.6155 	 -0.7037 	 -0.3675 
 35.6800 	 -0.4027 	 -0.5377 	 -0.2580 
 35.7000 	 -0.2032 	 -0.3654 	 -0.1465 
 35.7200 	 -0.0348 	 -0.1930 	 -0.0288 
 35.7400 	  0.0967 	 -0.0273 	  0.0926 
 35.7600 	  0.1961 	  0.1252 	  0.2119 
 35.7800 	  0.2745 	  0.2586 	  0.3203 
 35.8000 	  0.3434 	  0.3699 	  0.4100 
 35.8200 	  0.4099 	  0.4581 	  0.4759 
 35.8400 	  0.4754 	  0.5257 	  0.5174 
 35.8600 	  0.5363 	  0.5770 	  0.5374 
 35.8800 	  0.5873 	  0.6171 	  0.5419 
 35.9000 	  0.6246 	  0.6500 	  0.5373 
 35.9200 	  0.6477 	  0.6779 	  0.5295 
 35.9400 	  0.6590 	  0.7004 	  0.5222 
 35.9600 	  0.6627 	  0.7158 	  0.5176 
 35.9800 	  0.6626 	  0.7220 	  0.5165 
 36.0000 	  0.6606 	  0.7186 	  0.5192 
 36.0200 	  0.6566 	  0.7070 	  0.5260 
 36.0400 	  0.6491 	  0.6905 	  0.5366 
 36.0600 	  0.6362 	  0.6729 	  0.5497 
 36.0800 	  0.6171 	  0.6569 	  0.5623 
 36.1000 	  0.5921 	  0.6427 	  0.5694 
 36.1200 	  0.5625 	  0.6281 	  0.5655 
 36.1400 	  0.5302 	  0.6089 	  0.5462 
 36.1600 	  0.4968 	  0.5816 	  0.5111 
 36.1800 	  0.4630 	  0.5440 	  0.4650 
 36.2000 	  0.4293 	  0.4979 	  0.4170 
 36.2200 	  0.3952 	  0.4473 	  0.3782 
 36.2400 	  0.3602 	  0.3979 	  0.3568 
 36.2600 	  0.3241 	  0.3542 	  0.3542 
 36.2800 	  0.2865 	  0.3183 	  0.3620 
 36.3000 	  0.2473 	  0.2878 	  0.3630 
 36.3200 	  0.2065 	  0.2582 	  0.3358 
 36.3400 	  0.1643 	  0.2227 	  0.2614 
 36.3600 	  0.1206 	  0.1764 	  0.1312 
 36.3800 	  0.0758 	  0.1168 	 -0.0499 
 36.4000 	  0.0300 	  0.0458 	 -0.2605 
 36.4200 	 -0.0165 	 -0.0318 	 -0.4702 
 36.4400 	 -0.0638 	 -0.1094 	 -0.6449 
 36.4600 	 -0.1120 	 -0.1809 	 -0.7578 
 36.4800 	 -0.1619 	 -0.2418 	 -0.7946 
 36.5000 	 -0.2138 	 -0.2910 	 -0.7592 
 36.5200 	 -0.2677 	 -0.3300 	 -0.6687 
 36.5400 	 -0.3230 	 -0.3627 	 -0.5510 
 36.5600 	 -0.3779 	 -0.3942 	 -0.4347 
 36.5800 	 -0.4304 	 -0.4302 	 -0.3444 
 36.6000 	 -0.4788 	 -0.4750 	 -0.2934 
 36.6200 	 -0.5236 	 -0.5317 	 -0.2857 
 36.6400 	 -0.5676 	 -0.6001 	 -0.3135 
 36.6600 	 -0.6158 	 -0.6769 	 -0.3643 
 36.6800 	 -0.6734 	 -0.7550 	 -0.4217 
 36.7000 	 -0.7428 	 -0.8241 	 -0.4712 
 36.7200 	 -0.8206 	 -0.8729 	 -0.5005 
 36.7400 	 -0.8957 	 -0.8906 	 -0.5028 
 36.7600 	 -0.9512 	 -0.8707 	 -0.4756 
 36.7800 	 -0.9677 	 -0.8114 	 -0.4213 
 36.8000 	 -0.9303 	 -0.7181 	 -0.3461 
 36.8200 	 -0.8333 	 -0.6005 	 -0.2587 
 36.8400 	 -0.6838 	 -0.4716 	 -0.1685 
 36.8600 	 -0.5000 	 -0.3433 	 -0.0838 
 36.8800 	 -0.3063 	 -0.2250 	 -0.0102 
 36.9000 	 -0.1261 	 -0.1202 	  0.0510 
 36.9200 	  0.0246 	 -0.0281 	  0.1017 
 36.9400 	  0.1400 	  0.0560 	  0.1474 
 36.9600 	  0.2237 	  0.1376 	  0.1944 
 36.9800 	  0.2853 	  0.2210 	  0.2479 
 37.0000 	  0.3350 	  0.3066 	  0.3097 
 37.0200 	  0.3797 	  0.3917 	  0.3777 
 37.0400 	  0.4221 	  0.4699 	  0.4449 
 37.0600 	  0.4610 	  0.5345 	  0.5020 
 37.0800 	  0.4937 	  0.5791 	  0.5392 
 37.1000 	  0.5185 	  0.6013 	  0.5504 
 37.1200 	  0.5352 	  0.6024 	  0.5348 
 37.1400 	  0.5454 	  0.5884 	  0.5000 
 37.1600 	  0.5511 	  0.5678 	  0.4588 
 37.1800 	  0.5539 	  0.5499 	  0.4278 
 37.2000 	  0.5538 	  0.5413 	  0.4193 
 37.2200 	  0.5499 	  0.5445 	  0.4392 
 37.2400 	  0.5404 	  0.5556 	  0.4788 
 37.2600 	  0.5241 	  0.5665 	  0.5196 
 37.2800 	  0.5009 	  0.5662 	  0.5337 
 37.3000 	  0.4717 	  0.5450 	  0.4957 
 37.3200 	  0.4382 	  0.4976 	  0.3878 
 37.3400 	  0.4026 	  0.4264 	  0.2126 
 37.3600 	  0.3666 	  0.3403 	 -0.0101 
 37.3800 	  0.3312 	  0.2534 	 -0.2424 
 37.4000 	  0.2963 	  0.1804 	 -0.4417 
 37.4200 	  0.2615 	  0.1323 	 -0.5689 
 37.4400 	  0.2259 	  0.1122 	 -0.6042 
 37.4600 	  0.1888 	  0.1145 	 -0.5481 
 37.4800 	  0.1499 	  0.1271 	 -0.4245 
 37.5000 	  0.1092 	  0.1347 	 -0.2705 
 37.5200 	  0.0672 	  0.1239 	 -0.1269 
 37.5400 	  0.0244 	  0.0879 	 -0.0245 
 37.5600 	 -0.0189 	  0.0276 	  0.0213 
 37.5800 	 -0.0629 	 -0.0492 	  0.0140 
 37.6000 	 -0.1084 	 -0.1306 	 -0.0293 
 37.6200 	 -0.1561 	 -0.2056 	 -0.0851 
 37.6400 	 -0.2069 	 -0.2672 	 -0.1332 
 37.6600 	 -0.2610 	 -0.3150 	 -0.1619 
 37.6800 	 -0.3174 	 -0.3542 	 -0.1711 
 37.7000 	 -0.3740 	 -0.3937 	 -0.1698 
 37.7200 	 -0.4285 	 -0.4423 	 -0.1708 
 37.7400 	 -0.4790 	 -0.5058 	 -0.1856 
 37.7600 	 -0.5259 	 -0.5850 	 -0.2199 
 37.7800 	 -0.5719 	 -0.6760 	 -0.2723 
 37.8000 	 -0.6219 	 -0.7702 	 -0.3350 
 37.8200 	 -0.6811 	 -0.8576 	 -0.3977 
 37.8400 	 -0.7514 	 -0.9279 	 -0.4496 
 37.8600 	 -0.8291 	 -0.9731 	 -0.4833 
 37.8800 	 -0.9025 	 -0.9875 	 -0.4947 
 37.9000 	 -0.9543 	 -0.9692 	 -0.4838 
 37.9200 	 -0.9652 	 -0.9191 	 -0.4530 
 37.9400 	 -0.9206 	 -0.8413 	 -0.4062 
 37.9600 	 -0.8157 	 -0.7416 	 -0.3473 
 37.9800 	 -0.6589 	 -0.6274 	 -0.2804 
 38.0000 	 -0.4693 	 -0.5059 	 -0.2090 
 38.0200 	 -0.2721 	 -0.3831 	 -0.1361 
 38.0400 	 -0.0905 	 -0.2632 	 -0.0642 
 38.0600 	  0.0601 	 -0.1478 	  0.0049 
 38.0800 	  0.1750 	 -0.0365 	  0.0706 
 38.1000 	  0.2594 	  0.0719 	  0.1333 
 38.1200 	  0.3237 	  0.1782 	  0.1939 
 38.1400 	  0.3786 	  0.2817 	  0.2535 
 38.1600 	  0.4307 	  0.3797 	  0.3122 
 38.1800 	  0.4814 	  0.4678 	  0.3691 
 38.2000 	  0.5282 	  0.5415 	  0.4217 
 38.2200 	  0.5673 	  0.5973 	  0.4669 
 38.2400 	  0.5958 	  0.6344 	  0.5015 
 38.2600 	  0.6138 	  0.6548 	  0.5234 
 38.2800 	  0.6232 	  0.6628 	  0.5323 
 38.3000 	  0.6272 	  0.6636 	  0.5301 
 38.3200 	  0.6280 	  0.6615 	  0.5202 
 38.3400 	  0.6264 	  0.6591 	  0.5069 
 38.3600 	  0.6217 	  0.6566 	  0.4937 
 38.3800 	  0.6121 	  0.6528 	  0.4829 
 38.4000 	  0.5960 	  0.6454 	  0.4742 
 38.4200 	  0.5729 	  0.6330 	  0.4660 
 38.4400 	  0.5432 	  0.6152 	  0.4553 
 38.4600 	  0.5088 	  0.5929 	  0.4398 
 38.4800 	  0.4717 	  0.5673 	  0.4180 
 38.5000 	  0.4339 	  0.5395 	  0.3910 
 38.5200 	  0.3968 	  0.5095 	  0.3612 
 38.5400 	  0.3607 	  0.4767 	  0.3318 
 38.5600 	  0.3254 	  0.4401 	  0.3050 
 38.5800 	  0.2899 	  0.3989 	  0.2814 
 38.6000 	  0.2531 	  0.3541 	  0.2589 
 38.6200 	  0.2139 	  0.3073 	  0.2337 
 38.6400 	  0.1718 	  0.2611 	  0.2021 
 38.6600 	  0.1267 	  0.2176 	  0.1625 
 38.6800 	  0.0792 	  0.1783 	  0.1170 
 38.7000 	  0.0302 	  0.1423 	  0.0715 
 38.7200 	 -0.0193 	  0.1077 	  0.0334 
 38.7400 	 -0.0685 	  0.0719 	  0.0093 
 38.7600 	 -0.1175 	  0.0324 	  0.0003 
 38.7800 	 -0.1671 	 -0.0125 	  0.0003 
 38.8000 	 -0.2185 	 -0.0634 	 -0.0053 
 38.8200 	 -0.2730 	 -0.1201 	 -0.0354 
 38.8400 	 -0.3309 	 -0.1824 	 -0.1088 
 38.8600 	 -0.3914 	 -0.2506 	 -0.2363 
 38.8800 	 -0.4521 	 -0.3252 	 -0.4174 
 38.9000 	 -0.5102 	 -0.4069 	 -0.6353 
 38.9200 	 -0.5632 	 -0.4954 	 -0.8628 
 38.9400 	 -0.6111 	 -0.5890 	 -1.0657 
 38.9600 	 -0.6569 	 -0.6839 	 -1.2141 
 38.9800 	 -0.7060 	 -0.7748 	 -1.2880 
 39.0000 	 -0.7644 	 -0.8554 	 -1.2858 
 39.0200 	 -0.8354 	 -0.9194 	 -1.2197 
 39.0400 	 -0.9158 	 -0.9619 	 -1.1156 
 39.0600 	 -0.9946 	 -0.9790 	 -1.0003 
 39.0800 	 -1.0537 	 -0.9685 	 -0.8968 
 39.1000 	 -1.0724 	 -0.9298 	 -0.8138 
 39.1200 	 -1.0339 	 -0.8628 	 -0.7485 
 39.1400 	 -0.9316 	 -0.7678 	 -0.6853 
 39.1600 	 -0.7724 	 -0.6483 	 -0.6067 
 39.1800 	 -0.5753 	 -0.5088 	 -0.4973 
 39.2000 	 -0.3665 	 -0.3447 	 -0.3538 
 39.2200 	 -0.1711 	 -0.1697 	 -0.1824 
 39.2400 	 -0.0064 	 -0.0330 	 -0.0014 
 39.2600 	  0.1217 	  0.0586 	  0.1689 
 39.2800 	  0.2180 	  0.1311 	  0.3092 
 39.3000 	  0.2933 	  0.1942 	  0.4101 
 39.3200 	  0.3590 	  0.2501 	  0.4709 
 39.3400 	  0.4223 	  0.2982 	  0.5015 
 39.3600 	  0.4846 	  0.3413 	  0.5147 
 39.3800 	  0.5425 	  0.3851 	  0.5240 
 39.4000 	  0.5911 	  0.4322 	  0.5367 
 39.4200 	  0.6267 	  0.4815 	  0.5549 
 39.4400 	  0.6487 	  0.5277 	  0.5740 
 39.4600 	  0.6594 	  0.5646 	  0.5885 
 39.4800 	  0.6627 	  0.5873 	  0.5937 
 39.5000 	  0.6624 	  0.5960 	  0.5890 
 39.5200 	  0.6604 	  0.5949 	  0.5775 
 39.5400 	  0.6566 	  0.5919 	  0.5644 
 39.5600 	  0.6496 	  0.5933 	  0.5540 
 39.5800 	  0.6374 	  0.6021 	  0.5475 
 39.6000 	  0.6188 	  0.6141 	  0.5418 
 39.6200 	  0.5934 	  0.6216 	  0.5313 
 39.6400 	  0.5623 	  0.6150 	  0.5101 
 39.6600 	  0.5272 	  0.5886 	  0.4751 
 39.6800 	  0.4900 	  0.5420 	  0.4278 
 39.7000 	  0.4521 	  0.4833 	  0.3744 
 39.7200 	  0.4143 	  0.4235 	  0.3237 
 39.7400 	  0.3768 	  0.3744 	  0.2839 
 39.7600 	  0.3390 	  0.3419 	  0.2594 
 39.7800 	  0.3005 	  0.3253 	  0.2493 
 39.8000 	  0.2607 	  0.3157 	  0.2475 
 39.8200 	  0.2193 	  0.3015 	  0.2449 
 39.8400 	  0.1762 	  0.2714 	  0.2324 
 39.8600 	  0.1315 	  0.2207 	  0.2043 
 39.8800 	  0.0853 	  0.1514 	  0.1597 
 39.9000 	  0.0376 	  0.0730 	  0.1030 
 39.9200 	 -0.0112 	 -0.0030 	  0.0417 
 39.9400 	 -0.0613 	 -0.0665 	 -0.0157 
 39.9600 	 -0.1126 	 -0.1138 	 -0.0628 
 39.9800 	 -0.1655 	 -0.1478 	 -0.0968 
 40.0000 	 -0.2202 	 -0.1778 	 -0.1197 


==> result/raw_motion_talk.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.1514 	  0.5771 	 -0.1261 
 0.0400 	  0.1795 	  0.6234 	 -0.1370 
 0.0600 	  0.2050 	  0.6543 	 -0.1133 
 0.0800 	  0.2251 	  0.6769 	 -0.0579 
 0.1000 	  0.2391 	  0.6979 	  0.0225 
 0.1200 	  0.2477 	  0.7209 	  0.1182 
 0.1400 	  0.2521 	  0.7435 	  0.2202 
 0.1600 	  0.2532 	  0.7594 	  0.3202 
 0.1800 	  0.2512 	  0.7595 	  0.4118 
 0.2000 	  0.2452 	  0.7369 	  0.4898 
 0.2200 	  0.2347 	  0.6888 	  0.5501 
 0.2400 	  0.2195 	  0.6196 	  0.5905 
 0.2600 	  0.2006 	  0.5383 	  0.6108 
 0.2800 	  0.1794 	  0.4570 	  0.6146 
 0.3000 	  0.1578 	  0.3851 	  0.6072 
 0.3200 	  0.1369 	  0.3285 	  0.5958 
 0.3400 	  0.1172 	  0.2852 	  0.5848 
 0.3600 	  0.0979 	  0.2487 	  0.5755 
 0.3800 	  0.0777 	  0.2093 	  0.5635 
 0.4000 	  0.0552 	  0.1590 	  0.5416 
 0.4200 	  0.0293 	  0.0932 	  0.5016 
 0.4400 	 -0.0002 	  0.0133 	  0.4396 
 0.4600 	 -0.0328 	 -0.0748 	  0.3574 
 0.4800 	 -0.0673 	 -0.1624 	  0.2647 
 0.5000 	 -0.1021 	 -0.2419 	  0.1746 
 0.5200 	 -0.1361 	 -0.3076 	  0.1013 
 0.5400 	 -0.1691 	 -0.3584 	  0.0532 
 0.5600 	 -0.2016 	 -0.3958 	  0.0323 
 0.5800 	 -0.2351 	 -0.4238 	  0.0321 
 0.6000 	 -0.2712 	 -0.4460 	  0.0424 
 0.6200 	 -0.3108 	 -0.4656 	  0.0526 
 0.6400 	 -0.3536 	 -0.4843 	  0.0564 
 0.6600 	 -0.3975 	 -0.5037 	  0.0520 
 0.6800 	 -0.4391 	 -0.5255 	  0.0420 
 0.7000 	 -0.4754 	 -0.5525 	  0.0285 
 0.7200 	 -0.5050 	 -0.5877 	  0.0101 
 0.7400 	 -0.5303 	 -0.6335 	 -0.0205 
 0.7600 	 -0.5571 	 -0.6893 	 -0.0740 
 0.7800 	 -0.5931 	 -0.7513 	 -0.1605 
 0.8000 	 -0.6440 	 -0.8110 	 -0.2839 
 0.8200 	 -0.7097 	 -0.8577 	 -0.4372 
 0.8400 	 -0.7808 	 -0.8800 	 -0.6014 
 0.8600 	 -0.8394 	 -0.8694 	 -0.7498 
 0.8800 	 -0.8625 	 -0.8217 	 -0.8541 
 0.9000 	 -0.8299 	 -0.7394 	 -0.8934 
 0.9200 	 -0.7314 	 -0.6291 	 -0.8593 
 0.9400 	 -0.5721 	 -0.5014 	 -0.7603 
 0.9600 	 -0.3720 	 -0.3666 	 -0.6166 
 0.9800 	 -0.1603 	 -0.2340 	 -0.4568 
 1.0000 	  0.0334 	 -0.1085 	 -0.3069 
 1.0200 	  0.1883 	  0.0072 	 -0.1858 
 1.0400 	  0.2973 	  0.1136 	 -0.0989 
 1.0600 	  0.3665 	  0.2117 	 -0.0413 
 1.0800 	  0.4101 	  0.3023 	  0.0013 
 1.1000 	  0.4432 	  0.3855 	  0.0440 
 1.1200 	  0.4757 	  0.4612 	  0.0989 
 1.1400 	  0.5104 	  0.5292 	  0.1694 
 1.1600 	  0.5438 	  0.5901 	  0.2518 
 1.1800 	  0.5702 	  0.6451 	  0.3355 
 1.2000 	  0.5849 	  0.6957 	  0.4088 
 1.2200 	  0.5870 	  0.7426 	  0.4621 
 1.2400 	  0.5789 	  0.7846 	  0.4926 
 1.2600 	  0.5645 	  0.8190 	  0.5029 
 1.2800 	  0.5474 	  0.8417 	  0.5017 
 1.3000 	  0.5294 	  0.8490 	  0.4981 
 1.3200 	  0.5100 	  0.8386 	  0.4991 
 1.3400 	  0.4880 	  0.8112 	  0.5055 
 1.3600 	  0.4617 	  0.7699 	  0.5125 
 1.3800 	  0.4309 	  0.7201 	  0.5094 
 1.4000 	  0.3963 	  0.6673 	  0.4851 
 1.4200 	  0.3596 	  0.6159 	  0.4305 
 1.4400 	  0.3225 	  0.5674 	  0.3441 
 1.4600 	  0.2864 	  0.5206 	  0.2308 
 1.4800 	  0.2515 	  0.4725 	  0.1043 
 1.5000 	  0.2172 	  0.4196 	 -0.0193 
 1.5200 	  0.1827 	  0.3595 	 -0.1227 
 1.5400 	  0.1470 	  0.2917 	 -0.1940 
 1.5600 	  0.1097 	  0.2179 	 -0.2266 
 1.5800 	  0.0706 	  0.1408 	 -0.2229 
 1.6000 	  0.0300 	  0.0623 	 -0.1901 
 1.6200 	 -0.0119 	 -0.0167 	 -0.1397 
 1.6400 	 -0.0554 	 -0.0976 	 -0.0838 
 1.6600 	 -0.1010 	 -0.1822 	 -0.0331 
 1.6800 	 -0.1491 	 -0.2726 	  0.0052 
 1.7000 	 -0.1994 	 -0.3685 	  0.0268 
 1.7200 	 -0.2505 	 -0.4677 	  0.0311 
 1.7400 	 -0.3001 	 -0.5657 	  0.0199 
 1.7600 	 -0.3453 	 -0.6581 	 -0.0036 
 1.7800 	 -0.3847 	 -0.7413 	 -0.0355 
 1.8000 	 -0.4191 	 -0.8149 	 -0.0724 
 1.8200 	 -0.4528 	 -0.8804 	 -0.1122 
 1.8400 	 -0.4923 	 -0.9402 	 -0.1544 
 1.8600 	 -0.5436 	 -0.9944 	 -0.1999 
 1.8800 	 -0.6084 	 -1.0396 	 -0.2494 
 1.9000 	 -0.6805 	 -1.0675 	 -0.3021 
 1.9200 	 -0.7457 	 -1.0677 	 -0.3541 
 1.9400 	 -0.7834 	 -1.0305 	 -0.3976 
 1.9600 	 -0.7738 	 -0.9516 	 -0.4224 
 1.9800 	 -0.7044 	 -0.8339 	 -0.4185 
 2.0000 	 -0.5756 	 -0.6901 	 -0.3808 
 2.0200 	 -0.4026 	 -0.5369 	 -0.3113 
 2.0400 	 -0.2106 	 -0.3927 	 -0.2219 
 2.0600 	 -0.0276 	 -0.2698 	 -0.1312 
 2.0800 	  0.1247 	 -0.1725 	 -0.0607 
 2.1000 	  0.2361 	 -0.0941 	 -0.0269 
 2.1200 	  0.3093 	 -0.0220 	 -0.0369 
 2.1400 	  0.3558 	  0.0589 	 -0.0824 
 2.1600 	  0.3894 	  0.1582 	 -0.1443 
 2.1800 	  0.4207 	  0.2779 	 -0.1945 
 2.2000 	  0.4537 	  0.4089 	 -0.2079 
 2.2200 	  0.4863 	  0.5365 	 -0.1676 
 2.2400 	  0.5136 	  0.6427 	 -0.0737 
 2.2600 	  0.5308 	  0.7145 	  0.0600 
 2.2800 	  0.5362 	  0.7458 	  0.2063 
 2.3000 	  0.5315 	  0.7410 	  0.3366 
 2.3200 	  0.5200 	  0.7109 	  0.4262 
 2.3400 	  0.5055 	  0.6708 	  0.4646 
 2.3600 	  0.4898 	  0.6336 	  0.4538 
 2.3800 	  0.4732 	  0.6083 	  0.4102 
 2.4000 	  0.4544 	  0.5956 	  0.3544 
 2.4200 	  0.4321 	  0.5917 	  0.3073 
 2.4400 	  0.4054 	  0.5884 	  0.2803 
 2.4600 	  0.3750 	  0.5787 	  0.2758 
 2.4800 	  0.3425 	  0.5578 	  0.2845 
 2.5000 	  0.3096 	  0.5265 	  0.2930 
 2.5200 	  0.2776 	  0.4886 	  0.2869 
 2.5400 	  0.2472 	  0.4510 	  0.2590 
 2.5600 	  0.2176 	  0.4194 	  0.2089 
 2.5800 	  0.1879 	  0.3971 	  0.1459 
 2.6000 	  0.1567 	  0.3817 	  0.0825 
 2.6200 	  0.1230 	  0.3675 	  0.0315 
 2.6400 	  0.0864 	  0.3449 	 -0.0009 
 2.6600 	  0.0473 	  0.3047 	 -0.0153 
 2.6800 	  0.0067 	  0.2402 	 -0.0214 
 2.7000 	 -0.0342 	  0.1508 	 -0.0315 
 2.7200 	 -0.0745 	  0.0411 	 -0.0578 
 2.7400 	 -0.1137 	 -0.0777 	 -0.1051 
 2.7600 	 -0.1523 	 -0.1931 	 -0.1708 
 2.7800 	 -0.1913 	 -0.2922 	 -0.2419 
 2.8000 	 -0.2323 	 -0.3679 	 -0.3027 
 2.8200 	 -0.2761 	 -0.4187 	 -0.3369 
 2.8400 	 -0.3224 	 -0.4512 	 -0.3360 
 2.8600 	 -0.3694 	 -0.4764 	 -0.2997 
 2.8800 	 -0.4140 	 -0.5074 	 -0.2395 
 2.9000 	 -0.4533 	 -0.5541 	 -0.1717 
 2.9200 	 -0.4861 	 -0.6215 	 -0.1157 
 2.9400 	 -0.5147 	 -0.7056 	 -0.0856 
 2.9600 	 -0.5446 	 -0.7962 	 -0.0895 
 2.9800 	 -0.5832 	 -0.8778 	 -0.1251 
 3.0000 	 -0.6361 	 -0.9343 	 -0.1841 
 3.0200 	 -0.7028 	 -0.9518 	 -0.2529 
 3.0400 	 -0.7741 	 -0.9231 	 -0.3181 
 3.0600 	 -0.8323 	 -0.8481 	 -0.3678 
 3.0800 	 -0.8552 	 -0.7336 	 -0.3950 
 3.1000 	 -0.8232 	 -0.5921 	 -0.3969 
 3.1200 	 -0.7272 	 -0.4382 	 -0.3751 
 3.1400 	 -0.5728 	 -0.2862 	 -0.3342 
 3.1600 	 -0.3802 	 -0.1466 	 -0.2811 
 3.1800 	 -0.1781 	 -0.0259 	 -0.2234 
 3.2000 	  0.0050 	  0.0756 	 -0.1677 
 3.2200 	  0.1496 	  0.1611 	 -0.1187 
 3.2400 	  0.2500 	  0.2368 	 -0.0776 
 3.2600 	  0.3127 	  0.3081 	 -0.0421 
 3.2800 	  0.3522 	  0.3790 	 -0.0070 
 3.3000 	  0.3829 	  0.4491 	  0.0331 
 3.3200 	  0.4141 	  0.5149 	  0.0820 
 3.3400 	  0.4478 	  0.5695 	  0.1382 
 3.3600 	  0.4802 	  0.6061 	  0.1959 
 3.3800 	  0.5053 	  0.6188 	  0.2441 
 3.4000 	  0.5187 	  0.6061 	  0.2714 
 3.4200 	  0.5195 	  0.5700 	  0.2685 
 3.4400 	  0.5101 	  0.5172 	  0.2332 
 3.4600 	  0.4948 	  0.4558 	  0.1704 
 3.4800 	  0.4770 	  0.3949 	  0.0930 
 3.5000 	  0.4587 	  0.3412 	  0.0168 
 3.5200 	  0.4395 	  0.2986 	 -0.0423 
 3.5400 	  0.4183 	  0.2673 	 -0.0742 
 3.5600 	  0.3937 	  0.2451 	 -0.0754 
 3.5800 	  0.3653 	  0.2281 	 -0.0513 
 3.6000 	  0.3337 	  0.2125 	 -0.0116 
 3.6200 	  0.3004 	  0.1955 	  0.0308 
 3.6400 	  0.2667 	  0.1759 	  0.0660 
 3.6600 	  0.2336 	  0.1537 	  0.0872 
 3.6800 	  0.2010 	  0.1299 	  0.0932 
 3.7000 	  0.1685 	  0.1051 	  0.0864 
 3.7200 	  0.1353 	  0.0793 	  0.0714 
 3.7400 	  0.1009 	  0.0515 	  0.0530 
 3.7600 	  0.0651 	  0.0204 	  0.0350 
 3.7800 	  0.0281 	 -0.0155 	  0.0201 
 3.8000 	 -0.0098 	 -0.0560 	  0.0106 
 3.8200 	 -0.0486 	 -0.0999 	  0.0086 
 3.8400 	 -0.0888 	 -0.1441 	  0.0162 
 3.8600 	 -0.1308 	 -0.1861 	  0.0348 
 3.8800 	 -0.1748 	 -0.2242 	  0.0636 
 3.9000 	 -0.2197 	 -0.2601 	  0.0993 
 3.9200 	 -0.2631 	 -0.2974 	  0.1354 
 3.9400 	 -0.3017 	 -0.3417 	  0.1647 
 3.9600 	 -0.3329 	 -0.3965 	  0.1815 
 3.9800 	 -0.3557 	 -0.4611 	  0.1854 
 4.0000 	 -0.3726 	 -0.5274 	  0.1816 
 4.0200 	 -0.3895 	 -0.5816 	  0.1815 
 4.0400 	 -0.4133 	 -0.6039 	  0.1977 
 4.0600 	 -0.4495 	 -0.5805 	  0.2405 
 4.0800 	 -0.4976 	 -0.5039 	  0.3106 
 4.1000 	 -0.5496 	 -0.3647 	  0.3989 
 4.1200 	 -0.5898 	 -0.1815 	  0.4857 
 4.1400 	 -0.5997 	 -0.0404 	  0.5480 
 4.1600 	 -0.5633 	  0.0375 	  0.5644 
 4.1800 	 -0.4743 	  0.1008 	  0.5263 
 4.2000 	 -0.3393 	  0.1631 	  0.4380 
 4.2200 	 -0.1764 	  0.2214 	  0.3190 
 4.2400 	 -0.0104 	  0.2707 	  0.1960 
 4.2600 	  0.1353 	  0.3042 	  0.0967 
 4.2800 	  0.2458 	  0.3147 	  0.0380 
 4.3000 	  0.3175 	  0.2983 	  0.0249 
 4.3200 	  0.3573 	  0.2551 	  0.0477 
 4.3400 	  0.3778 	  0.1920 	  0.0892 
 4.3600 	  0.3913 	  0.1200 	  0.1303 
 4.3800 	  0.4056 	  0.0530 	  0.1596 
 4.4000 	  0.4224 	  0.0030 	  0.1744 
 4.4200 	  0.4390 	 -0.0223 	  0.1826 
 4.4400 	  0.4510 	 -0.0235 	  0.1955 
 4.4600 	  0.4550 	 -0.0079 	  0.2239 
 4.4800 	  0.4503 	  0.0111 	  0.2699 
 4.5000 	  0.4383 	  0.0188 	  0.3276 
 4.5200 	  0.4216 	  0.0030 	  0.3821 
 4.5400 	  0.4021 	 -0.0409 	  0.4163 
 4.5600 	  0.3806 	 -0.1089 	  0.4143 
 4.5800 	  0.3569 	 -0.1879 	  0.3686 
 4.6000 	  0.3296 	 -0.2590 	  0.2801 
 4.6200 	  0.2978 	 -0.3026 	  0.1594 
 4.6400 	  0.2612 	 -0.3038 	  0.0232 
 4.6600 	  0.2205 	 -0.2573 	 -0.1095 
 4.6800 	  0.1772 	 -0.1685 	 -0.2214 
 4.7000 	  0.1330 	 -0.0543 	 -0.3004 
 4.7200 	  0.0899 	  0.0635 	 -0.3416 
 4.7400 	  0.0491 	  0.1627 	 -0.3490 
 4.7600 	  0.0111 	  0.2284 	 -0.3336 
 4.7800 	 -0.0246 	  0.2551 	 -0.3141 
 4.8000 	 -0.0596 	  0.2497 	 -0.3116 
 4.8200 	 -0.0961 	  0.2254 	 -0.3474 
 4.8400 	 -0.1362 	  0.1980 	 -0.4366 
 4.8600 	 -0.1816 	  0.1768 	 -0.5865 
 4.8800 	 -0.2320 	  0.1627 	 -0.7902 
 4.9000 	 -0.2854 	  0.1442 	 -1.0305 
 4.9200 	 -0.3378 	  0.1051 	 -1.2790 
 4.9400 	 -0.3849 	  0.0285 	 -1.5035 
 4.9600 	 -0.4233 	 -0.0923 	 -1.6724 
 4.9800 	 -0.4529 	 -0.2511 	 -1.7630 
 5.0000 	 -0.4769 	 -0.4244 	 -1.7636 
 5.0200 	 -0.5019 	 -0.5802 	 -1.6772 
 5.0400 	 -0.5347 	 -0.6838 	 -1.5195 
 5.0600 	 -0.5791 	 -0.7117 	 -1.3140 
 5.0800 	 -0.6322 	 -0.6555 	 -1.0872 
 5.1000 	 -0.6830 	 -0.5303 	 -0.8621 
 5.1200 	 -0.7148 	 -0.3645 	 -0.6540 
 5.1400 	 -0.7095 	 -0.1971 	 -0.4679 
 5.1600 	 -0.6548 	 -0.0607 	 -0.3006 
 5.1800 	 -0.5488 	  0.0228 	 -0.1429 
 5.2000 	 -0.4025 	  0.0529 	  0.0147 
 5.2200 	 -0.2365 	  0.0424 	  0.1784 
 5.2400 	 -0.0747 	  0.0169 	  0.3472 
 5.2600 	  0.0638 	  0.0003 	  0.5147 
 5.2800 	  0.1692 	  0.0107 	  0.6688 
 5.3000 	  0.2431 	  0.0516 	  0.7984 
 5.3200 	  0.2948 	  0.1168 	  0.8951 
 5.3400 	  0.3361 	  0.1913 	  0.9580 
 5.3600 	  0.3756 	  0.2601 	  0.9921 
 5.3800 	  0.4160 	  0.3120 	  1.0084 
 5.4000 	  0.4547 	  0.3435 	  1.0184 
 5.4200 	  0.4861 	  0.3565 	  1.0321 
 5.4400 	  0.5055 	  0.3565 	  1.0539 
 5.4600 	  0.5113 	  0.3481 	  1.0834 
 5.4800 	  0.5057 	  0.3341 	  1.1152 
 5.5000 	  0.4927 	  0.3153 	  1.1425 
 5.5200 	  0.4768 	  0.2929 	  1.1582 
 5.5400 	  0.4609 	  0.2709 	  1.1576 
 5.5600 	  0.4456 	  0.2562 	  1.1372 
 5.5800 	  0.4299 	  0.2583 	  1.0950 
 5.6000 	  0.4122 	  0.2840 	  1.0289 
 5.6200 	  0.3916 	  0.3354 	  0.9368 
 5.6400 	  0.3678 	  0.4055 	  0.8184 
 5.6600 	  0.3418 	  0.4803 	  0.6759 
 5.6800 	  0.3145 	  0.5406 	  0.5172 
 5.7000 	  0.2868 	  0.5696 	  0.3543 
 5.7200 	  0.2585 	  0.5561 	  0.2031 
 5.7400 	  0.2290 	  0.5000 	  0.0773 
 5.7600 	  0.1974 	  0.4103 	 -0.0129 
 5.7800 	  0.1628 	  0.3031 	 -0.0675 
 5.8000 	  0.1252 	  0.1950 	 -0.0941 
 5.8200 	  0.0849 	  0.0990 	 -0.1081 
 5.8400 	  0.0432 	  0.0196 	 -0.1259 
 5.8600 	  0.0014 	 -0.0460 	 -0.1617 
 5.8800 	 -0.0398 	 -0.1072 	 -0.2217 
 5.9000 	 -0.0801 	 -0.1739 	 -0.3054 
 5.9200 	 -0.1202 	 -0.2546 	 -0.4049 
 5.9400 	 -0.1614 	 -0.3508 	 -0.5104 
 5.9600 	 -0.2048 	 -0.4584 	 -0.6120 
 5.9800 	 -0.2509 	 -0.5676 	 -0.7028 
 6.0000 	 -0.2986 	 -0.6669 	 -0.7774 
 6.0200 	 -0.3457 	 -0.7458 	 -0.8318 
 6.0400 	 -0.3894 	 -0.7990 	 -0.8616 
 6.0600 	 -0.4278 	 -0.8273 	 -0.8623 
 6.0800 	 -0.4611 	 -0.8376 	 -0.8320 
 6.1000 	 -0.4930 	 -0.8418 	 -0.7745 
 6.1200 	 -0.5293 	 -0.8521 	 -0.7013 
 6.1400 	 -0.5758 	 -0.8780 	 -0.6316 
 6.1600 	 -0.6349 	 -0.9222 	 -0.5877 
 6.1800 	 -0.7020 	 -0.9794 	 -0.5882 
 6.2000 	 -0.7645 	 -1.0349 	 -0.6407 
 6.2200 	 -0.8036 	 -1.0697 	 -0.7372 
 6.2400 	 -0.8001 	 -1.0627 	 -0.8534 
 6.2600 	 -0.7405 	 -0.9981 	 -0.9559 
 6.2800 	 -0.6237 	 -0.8676 	 -1.0100 
 6.3000 	 -0.4621 	 -0.6760 	 -0.9905 
 6.3200 	 -0.2788 	 -0.4372 	 -0.8886 
 6.3400 	 -0.1004 	 -0.1744 	 -0.7146 
 6.3600 	  0.0515 	  0.0881 	 -0.4925 
 6.3800 	  0.1664 	  0.3281 	 -0.2547 
 6.4000 	  0.2461 	  0.5330 	 -0.0310 
 6.4200 	  0.3015 	  0.6983 	  0.1567 
 6.4400 	  0.3464 	  0.8300 	  0.2995 
 6.4600 	  0.3909 	  0.9383 	  0.3990 
 6.4800 	  0.4383 	  1.0347 	  0.4668 
 6.5000 	  0.4855 	  1.1251 	  0.5172 
 6.5200 	  0.5259 	  1.2097 	  0.5656 
 6.5400 	  0.5535 	  1.2804 	  0.6231 
 6.5600 	  0.5663 	  1.3263 	  0.6966 
 6.5800 	  0.5661 	  1.3363 	  0.7860 
 6.6000 	  0.5577 	  1.3060 	  0.8852 
 6.6200 	  0.5461 	  1.2382 	  0.9824 
 6.6400 	  0.5344 	  1.1452 	  1.0631 
 6.6600 	  0.5229 	  1.0427 	  1.1125 
 6.6800 	  0.5098 	  0.9468 	  1.1209 
 6.7000 	  0.4923 	  0.8659 	  1.0857 
 6.7200 	  0.4687 	  0.8005 	  1.0137 
 6.7400 	  0.4387 	  0.7399 	  0.9183 
 6.7600 	  0.4038 	  0.6694 	  0.8160 
 6.7800 	  0.3666 	  0.5731 	  0.7192 
 6.8000 	  0.3296 	  0.4430 	  0.6337 
 6.8200 	  0.2945 	  0.2794 	  0.5555 
 6.8400 	  0.2620 	  0.0941 	  0.4752 
 6.8600 	  0.2313 	 -0.0962 	  0.3821 
 6.8800 	  0.2010 	 -0.2725 	  0.2722 
 6.9000 	  0.1694 	 -0.4225 	  0.1512 
 6.9200 	  0.1350 	 -0.5402 	  0.0354 
 6.9400 	  0.0973 	 -0.6296 	 -0.0538 
 6.9600 	  0.0564 	 -0.6983 	 -0.0961 
 6.9800 	  0.0130 	 -0.7559 	 -0.0829 
 7.0000 	 -0.0314 	 -0.8076 	 -0.0186 
 7.0200 	 -0.0754 	 -0.8543 	  0.0765 
 7.0400 	 -0.1179 	 -0.8913 	  0.1743 
 7.0600 	 -0.1585 	 -0.9129 	  0.2450 
 7.0800 	 -0.1977 	 -0.9146 	  0.2694 
 7.1000 	 -0.2366 	 -0.8968 	  0.2410 
 7.1200 	 -0.2767 	 -0.8639 	  0.1698 
 7.1400 	 -0.3191 	 -0.8237 	  0.0757 
 7.1600 	 -0.3635 	 -0.7832 	 -0.0178 
 7.1800 	 -0.4083 	 -0.7466 	 -0.0936 
 7.2000 	 -0.4504 	 -0.7121 	 -0.1449 
 7.2200 	 -0.4869 	 -0.6742 	 -0.1774 
 7.2400 	 -0.5168 	 -0.6250 	 -0.2054 
 7.2600 	 -0.5420 	 -0.5594 	 -0.2456 
 7.2800 	 -0.5679 	 -0.4768 	 -0.3091 
 7.3000 	 -0.6016 	 -0.3845 	 -0.3985 
 7.3200 	 -0.6487 	 -0.2942 	 -0.5052 
 7.3400 	 -0.7092 	 -0.2206 	 -0.6142 
 7.3600 	 -0.7742 	 -0.1744 	 -0.7086 
 7.3800 	 -0.8267 	 -0.1602 	 -0.7763 
 7.4000 	 -0.8450 	 -0.1718 	 -0.8119 
 7.4200 	 -0.8103 	 -0.1960 	 -0.8183 
 7.4400 	 -0.7136 	 -0.2131 	 -0.8018 
 7.4600 	 -0.5606 	 -0.2054 	 -0.7694 
 7.4800 	 -0.3711 	 -0.1594 	 -0.7231 
 7.5000 	 -0.1732 	 -0.0721 	 -0.6618 
 7.5200 	  0.0060 	  0.0515 	 -0.5807 
 7.5400 	  0.1480 	  0.1977 	 -0.4782 
 7.5600 	  0.2481 	  0.3505 	 -0.3563 
 7.5800 	  0.3133 	  0.4937 	 -0.2251 
 7.6000 	  0.3579 	  0.6158 	 -0.0969 
 7.6200 	  0.3954 	  0.7089 	  0.0156 
 7.6400 	  0.4341 	  0.7696 	  0.1073 
 7.6600 	  0.4747 	  0.7967 	  0.1802 
 7.6800 	  0.5125 	  0.7898 	  0.2448 
 7.7000 	  0.5416 	  0.7503 	  0.3113 
 7.7200 	  0.5577 	  0.6818 	  0.3845 
 7.7400 	  0.5608 	  0.5925 	  0.4548 
 7.7600 	  0.5539 	  0.4957 	  0.5013 
 7.7800 	  0.5412 	  0.4087 	  0.4922 
 7.8000 	  0.5261 	  0.3495 	  0.3990 
 7.8200 	  0.5095 	  0.3326 	  0.2041 
 7.8400 	  0.4908 	  0.3626 	 -0.0856 
 7.8600 	  0.4683 	  0.4325 	 -0.4428 
 7.8800 	  0.4410 	  0.5231 	 -0.8176 
 7.9000 	  0.4098 	  0.6064 	 -1.1554 
 7.9200 	  0.3765 	  0.6536 	 -1.4040 
 7.9400 	  0.3436 	  0.6419 	 -1.5306 
 7.9600 	  0.3131 	  0.5624 	 -1.5210 
 7.9800 	  0.2854 	  0.4213 	 -1.3869 
 8.0000 	  0.2593 	  0.2421 	 -1.1530 
 8.0200 	  0.2328 	  0.0559 	 -0.8550 
 8.0400 	  0.2036 	 -0.1035 	 -0.5282 
 8.0600 	  0.1707 	 -0.2115 	 -0.2055 
 8.0800 	  0.1344 	 -0.2560 	  0.0874 
 8.1000 	  0.0962 	 -0.2437 	  0.3298 
 8.1200 	  0.0585 	 -0.1928 	  0.5069 
 8.1400 	  0.0234 	 -0.1312 	  0.6107 
 8.1600 	 -0.0081 	 -0.0844 	  0.6393 
 8.1800 	 -0.0362 	 -0.0716 	  0.6020 
 8.2000 	 -0.0632 	 -0.0973 	  0.5163 
 8.2200 	 -0.0920 	 -0.1562 	  0.4091 
 8.2400 	 -0.1257 	 -0.2322 	  0.3098 
 8.2600 	 -0.1662 	 -0.3087 	  0.2460 
 8.2800 	 -0.2134 	 -0.3714 	  0.2336 
 8.3000 	 -0.2645 	 -0.4157 	  0.2748 
 8.3200 	 -0.3155 	 -0.4438 	  0.3539 
 8.3400 	 -0.3621 	 -0.4656 	  0.4414 
 8.3600 	 -0.4024 	 -0.4914 	  0.5020 
 8.3800 	 -0.4382 	 -0.5295 	  0.5041 
 8.4000 	 -0.4748 	 -0.5809 	  0.4304 
 8.4200 	 -0.5192 	 -0.6406 	  0.2843 
 8.4400 	 -0.5763 	 -0.6973 	  0.0932 
 8.4600 	 -0.6445 	 -0.7380 	 -0.1003 
 8.4800 	 -0.7139 	 -0.7503 	 -0.2461 
 8.5000 	 -0.7666 	 -0.7264 	 -0.3035 
 8.5200 	 -0.7818 	 -0.6630 	 -0.2510 
 8.5400 	 -0.7428 	 -0.5630 	 -0.0969 
 8.5600 	 -0.6439 	 -0.4336 	  0.1278 
 8.5800 	 -0.4937 	 -0.2853 	  0.3728 
 8.6000 	 -0.3133 	 -0.1302 	  0.5887 
 8.6200 	 -0.1301 	  0.0196 	  0.7366 
 8.6400 	  0.0308 	  0.1535 	  0.8028 
 8.6600 	  0.1542 	  0.2641 	  0.7935 
 8.6800 	  0.2376 	  0.3473 	  0.7344 
 8.7000 	  0.2894 	  0.4037 	  0.6528 
 8.7200 	  0.3231 	  0.4366 	  0.5710 
 8.7400 	  0.3511 	  0.4509 	  0.4964 
 8.7600 	  0.3804 	  0.4509 	  0.4268 
 8.7800 	  0.4112 	  0.4391 	  0.3560 
 8.8000 	  0.4395 	  0.4151 	  0.2849 
 8.8200 	  0.4605 	  0.3777 	  0.2270 
 8.8400 	  0.4714 	  0.3260 	  0.2078 
 8.8600 	  0.4725 	  0.2623 	  0.2559 
 8.8800 	  0.4667 	  0.1928 	  0.3882 
 8.9000 	  0.4573 	  0.1283 	  0.6008 
 8.9200 	  0.4464 	  0.0808 	  0.8627 
 8.9400 	  0.4339 	  0.0610 	  1.1229 
 8.9600 	  0.4186 	  0.0740 	  1.3238 
 8.9800 	  0.3984 	  0.1181 	  1.4217 
 9.0000 	  0.3727 	  0.1819 	  1.3977 
 9.0200 	  0.3422 	  0.2501 	  1.2659 
 9.0400 	  0.3092 	  0.3054 	  1.0653 
 9.0600 	  0.2764 	  0.3304 	  0.8461 
 9.0800 	  0.2462 	  0.3127 	  0.6502 
 9.1000 	  0.2198 	  0.2711 	  0.4997 
 9.1200 	  0.1968 	  0.2088 	  0.3898 
 9.1400 	  0.1758 	  0.0663 	  0.2961 
 9.1600 	  0.1544 	 -0.0357 	  0.1855 
 9.1800 	  0.1309 	  0.1483 	  0.0336 
 9.2000 	  0.1037 	  0.4342 	 -0.1680 
 9.2200 	  0.0727 	  0.5720 	 -0.4051 
 9.2400 	  0.0383 	  0.5872 	 -0.6488 
 9.2600 	  0.0018 	  0.5193 	 -0.8640 
 9.2800 	 -0.0355 	  0.3843 	 -1.0242 
 9.3000 	 -0.0726 	  0.2237 	 -1.1169 
 9.3200 	 -0.1093 	  0.0820 	 -1.1486 
 9.3400 	 -0.1462 	 -0.0186 	 -1.1396 
 9.3600 	 -0.1840 	 -0.0760 	 -1.1167 
 9.3800 	 -0.2235 	 -0.1066 	 -1.1037 
 9.4000 	 -0.2648 	 -0.1383 	 -1.1158 
 9.4200 	 -0.3067 	 -0.1991 	 -1.1560 
 9.4400 	 -0.3470 	 -0.3057 	 -1.2172 
 9.4600 	 -0.3838 	 -0.4588 	 -1.2864 
 9.4800 	 -0.4161 	 -0.6429 	 -1.3496 
 9.5000 	 -0.4457 	 -0.8303 	 -1.3955 
 9.5200 	 -0.4769 	 -0.9910 	 -1.4179 
 9.5400 	 -0.5162 	 -1.0997 	 -1.4146 
 9.5600 	 -0.5685 	 -1.1433 	 -1.3865 
 9.5800 	 -0.6347 	 -1.1211 	 -1.3352 
 9.6000 	 -0.7076 	 -1.0457 	 -1.2624 
 9.6200 	 -0.7723 	 -0.9353 	 -1.1691 
 9.6400 	 -0.8083 	 -0.8102 	 -1.0571 
 9.6600 	 -0.7957 	 -0.6854 	 -0.9290 
 9.6800 	 -0.7223 	 -0.5698 	 -0.7897 
 9.7000 	 -0.5886 	 -0.4638 	 -0.6450 
 9.7200 	 -0.4094 	 -0.3631 	 -0.5019 
 9.7400 	 -0.2102 	 -0.2609 	 -0.3661 
 9.7600 	 -0.0191 	 -0.1523 	 -0.2418 
 9.7800 	  0.1408 	 -0.0356 	 -0.1297 
 9.8000 	  0.2581 	  0.0863 	 -0.0284 
 9.8200 	  0.3342 	  0.2081 	  0.0657 
 9.8400 	  0.3798 	  0.3230 	  0.1562 
 9.8600 	  0.4090 	  0.4262 	  0.2456 
 9.8800 	  0.4333 	  0.5147 	  0.3341 
 9.9000 	  0.4584 	  0.5886 	  0.4198 
 9.9200 	  0.4842 	  0.6494 	  0.4986 
 9.9400 	  0.5070 	  0.6989 	  0.5664 
 9.9600 	  0.5226 	  0.7382 	  0.6201 
 9.9800 	  0.5293 	  0.7668 	  0.6592 
 10.0000 	  0.5276 	  0.7838 	  0.6854 
 10.0200 	  0.5200 	  0.7886 	  0.7026 
 10.0400 	  0.5090 	  0.7817 	  0.7148 
 10.0600 	  0.4957 	  0.7648 	  0.7252 
 10.0800 	  0.4799 	  0.7400 	  0.7339 
 10.1000 	  0.4605 	  0.7092 	  0.7390 
 10.1200 	  0.4363 	  0.6727 	  0.7363 
 10.1400 	  0.4071 	  0.6293 	  0.7228 
 10.1600 	  0.3738 	  0.5774 	  0.6970 
 10.1800 	  0.3384 	  0.5160 	  0.6618 
 10.2000 	  0.3030 	  0.4474 	  0.6231 
 10.2200 	  0.2692 	  0.3761 	  0.5888 
 10.2400 	  0.2378 	  0.3092 	  0.5653 
 10.2600 	  0.2083 	  0.2529 	  0.5558 
 10.2800 	  0.1794 	  0.2111 	  0.5571 
 10.3000 	  0.1500 	  0.1815 	  0.5614 
 10.3200 	  0.1188 	  0.1577 	  0.5565 
 10.3400 	  0.0854 	  0.1290 	  0.5315 
 10.3600 	  0.0500 	  0.0858 	  0.4783 
 10.3800 	  0.0132 	  0.0221 	  0.3969 
 10.4000 	 -0.0244 	 -0.0602 	  0.2942 
 10.4200 	 -0.0624 	 -0.1534 	  0.1842 
 10.4400 	 -0.1014 	 -0.2447 	  0.0830 
 10.4600 	 -0.1420 	 -0.3221 	  0.0063 
 10.4800 	 -0.1853 	 -0.3778 	 -0.0370 
 10.5000 	 -0.2314 	 -0.4126 	 -0.0443 
 10.5200 	 -0.2795 	 -0.4334 	 -0.0220 
 10.5400 	 -0.3269 	 -0.4529 	  0.0185 
 10.5600 	 -0.3704 	 -0.4823 	  0.0632 
 10.5800 	 -0.4073 	 -0.5292 	  0.0997 
 10.6000 	 -0.4370 	 -0.5918 	  0.1199 
 10.6200 	 -0.4626 	 -0.6626 	  0.1215 
 10.6400 	 -0.4903 	 -0.7279 	  0.1072 
 10.6600 	 -0.5273 	 -0.7749 	  0.0832 
 10.6800 	 -0.5784 	 -0.7935 	  0.0564 
 10.7000 	 -0.6417 	 -0.7810 	  0.0324 
 10.7200 	 -0.7068 	 -0.7393 	  0.0142 
 10.7400 	 -0.7554 	 -0.6754 	  0.0020 
 10.7600 	 -0.7662 	 -0.5963 	 -0.0058 
 10.7800 	 -0.7221 	 -0.5077 	 -0.0118 
 10.8000 	 -0.6168 	 -0.4123 	 -0.0182 
 10.8200 	 -0.4585 	 -0.3113 	 -0.0257 
 10.8400 	 -0.2687 	 -0.2056 	 -0.0342 
 10.8600 	 -0.0757 	 -0.0982 	 -0.0421 
 10.8800 	  0.0936 	  0.0053 	 -0.0474 
 10.9000 	  0.2218 	  0.0974 	 -0.0478 
 10.9200 	  0.3043 	  0.1711 	 -0.0411 
 10.9400 	  0.3485 	  0.2224 	 -0.0259 
 10.9600 	  0.3684 	  0.2523 	 -0.0015 
 10.9800 	  0.3786 	  0.2666 	  0.0308 
 11.0000 	  0.3896 	  0.2745 	  0.0677 
 11.0200 	  0.4052 	  0.2852 	  0.1030 
 11.0400 	  0.4241 	  0.3047 	  0.1287 
 11.0600 	  0.4423 	  0.3340 	  0.1360 
 11.0800 	  0.4558 	  0.3682 	  0.1173 
 11.1000 	  0.4621 	  0.3991 	  0.0683 
 11.1200 	  0.4609 	  0.4177 	 -0.0110 
 11.1400 	  0.4531 	  0.4181 	 -0.1155 
 11.1600 	  0.4400 	  0.3995 	 -0.2368 
 11.1800 	  0.4226 	  0.3665 	 -0.3649 
 11.2000 	  0.4014 	  0.3287 	 -0.4907 
 11.2200 	  0.3772 	  0.2970 	 -0.6071 
 11.2400 	  0.3507 	  0.2815 	 -0.7097 
 11.2600 	  0.3227 	  0.2881 	 -0.7952 
 11.2800 	  0.2943 	  0.3178 	 -0.8593 
 11.3000 	  0.2664 	  0.3660 	 -0.8958 
 11.3200 	  0.2391 	  0.4243 	 -0.8953 
 11.3400 	  0.2123 	  0.4813 	 -0.8484 
 11.3600 	  0.1855 	  0.5258 	 -0.7473 
 11.3800 	  0.1579 	  0.5474 	 -0.5917 
 11.4000 	  0.1295 	  0.5398 	 -0.3900 
 11.4200 	  0.1002 	  0.5002 	 -0.1615 
 11.4400 	  0.0705 	  0.4311 	  0.0672 
 11.4600 	  0.0407 	  0.3393 	  0.2666 
 11.4800 	  0.0105 	  0.2347 	  0.4117 
 11.5000 	 -0.0209 	  0.1279 	  0.4872 
 11.5200 	 -0.0552 	  0.0280 	  0.4917 
 11.5400 	 -0.0944 	 -0.0603 	  0.4381 
 11.5600 	 -0.1396 	 -0.1373 	  0.3484 
 11.5800 	 -0.1907 	 -0.2088 	  0.2489 
 11.6000 	 -0.2452 	 -0.2833 	  0.1614 
 11.6200 	 -0.2995 	 -0.3694 	  0.0995 
 11.6400 	 -0.3496 	 -0.4721 	  0.0639 
 11.6600 	 -0.3933 	 -0.5907 	  0.0463 
 11.6800 	 -0.4316 	 -0.7177 	  0.0312 
 11.7000 	 -0.4696 	 -0.8404 	  0.0039 
 11.7200 	 -0.5139 	 -0.9440 	 -0.0457 
 11.7400 	 -0.5701 	 -1.0147 	 -0.1182 
 11.7600 	 -0.6380 	 -1.0433 	 -0.2066 
 11.7800 	 -0.7090 	 -1.0262 	 -0.2965 
 11.8000 	 -0.7662 	 -0.9668 	 -0.3727 
 11.8200 	 -0.7883 	 -0.8723 	 -0.4219 
 11.8400 	 -0.7568 	 -0.7531 	 -0.4374 
 11.8600 	 -0.6630 	 -0.6195 	 -0.4186 
 11.8800 	 -0.5127 	 -0.4805 	 -0.3719 
 11.9000 	 -0.3258 	 -0.3430 	 -0.3064 
 11.9200 	 -0.1305 	 -0.2114 	 -0.2321 
 11.9400 	  0.0458 	 -0.0881 	 -0.1566 
 11.9600 	  0.1841 	  0.0255 	 -0.0845 
 11.9800 	  0.2785 	  0.1291 	 -0.0169 
 12.0000 	  0.3357 	  0.2230 	  0.0470 
 12.0200 	  0.3694 	  0.3071 	  0.1091 
 12.0400 	  0.3938 	  0.3816 	  0.1707 
 12.0600 	  0.4182 	  0.4468 	  0.2321 
 12.0800 	  0.4451 	  0.5027 	  0.2920 
 12.1000 	  0.4713 	  0.5500 	  0.3485 
 12.1200 	  0.4914 	  0.5898 	  0.3992 
 12.1400 	  0.5012 	  0.6234 	  0.4419 
 12.1600 	  0.4999 	  0.6521 	  0.4748 
 12.1800 	  0.4892 	  0.6766 	  0.4968 
 12.2000 	  0.4727 	  0.6959 	  0.5076 
 12.2200 	  0.4532 	  0.7076 	  0.5079 
 12.2400 	  0.4321 	  0.7079 	  0.4996 
 12.2600 	  0.4094 	  0.6935 	  0.4852 
 12.2800 	  0.3839 	  0.6624 	  0.4683 
 12.3000 	  0.3550 	  0.6163 	  0.4520 
 12.3200 	  0.3228 	  0.5598 	  0.4390 
 12.3400 	  0.2886 	  0.5007 	  0.4295 
 12.3600 	  0.2540 	  0.4466 	  0.4216 
 12.3800 	  0.2202 	  0.4040 	  0.4101 
 12.4000 	  0.1878 	  0.3740 	  0.3887 
 12.4200 	  0.1565 	  0.3540 	  0.3499 
 12.4400 	  0.1254 	  0.3362 	  0.2890 
 12.4600 	  0.0936 	  0.3121 	  0.2043 
 12.4800 	  0.0607 	  0.2737 	  0.1004 
 12.5000 	  0.0265 	  0.2171 	 -0.0137 
 12.5200 	 -0.0083 	  0.1427 	 -0.1244 
 12.5400 	 -0.0435 	  0.0556 	 -0.2178 
 12.5600 	 -0.0794 	 -0.0374 	 -0.2814 
 12.5800 	 -0.1168 	 -0.1291 	 -0.3092 
 12.6000 	 -0.1569 	 -0.2153 	 -0.3014 
 12.6200 	 -0.2006 	 -0.2941 	 -0.2661 
 12.6400 	 -0.2473 	 -0.3676 	 -0.2163 
 12.6600 	 -0.2949 	 -0.4394 	 -0.1672 
 12.6800 	 -0.3402 	 -0.5137 	 -0.1320 
 12.7000 	 -0.3801 	 -0.5930 	 -0.1194 
 12.7200 	 -0.4129 	 -0.6776 	 -0.1313 
 12.7400 	 -0.4404 	 -0.7640 	 -0.1634 
 12.7600 	 -0.4679 	 -0.8462 	 -0.2072 
 12.7800 	 -0.5025 	 -0.9153 	 -0.2527 
 12.8000 	 -0.5501 	 -0.9623 	 -0.2914 
 12.8200 	 -0.6115 	 -0.9790 	 -0.3183 
 12.8400 	 -0.6795 	 -0.9614 	 -0.3324 
 12.8600 	 -0.7386 	 -0.9107 	 -0.3356 
 12.8800 	 -0.7684 	 -0.8333 	 -0.3315 
 12.9000 	 -0.7501 	 -0.7399 	 -0.3229 
 12.9200 	 -0.6730 	 -0.6422 	 -0.3105 
 12.9400 	 -0.5400 	 -0.5493 	 -0.2929 
 12.9600 	 -0.3673 	 -0.4647 	 -0.2670 
 12.9800 	 -0.1804 	 -0.3855 	 -0.2301 
 13.0000 	 -0.0056 	 -0.3031 	 -0.1814 
 13.0200 	  0.1374 	 -0.2080 	 -0.1227 
 13.0400 	  0.2409 	 -0.0938 	 -0.0595 
 13.0600 	  0.3090 	  0.0387 	  0.0009 
 13.0800 	  0.3536 	  0.1813 	  0.0502 
 13.1000 	  0.3878 	  0.3192 	  0.0818 
 13.1200 	  0.4210 	  0.4366 	  0.0915 
 13.1400 	  0.4560 	  0.5217 	  0.0792 
 13.1600 	  0.4903 	  0.5707 	  0.0478 
 13.1800 	  0.5188 	  0.5882 	  0.0037 
 13.2000 	  0.5373 	  0.5862 	 -0.0454 
 13.2200 	  0.5443 	  0.5781 	 -0.0913 
 13.2400 	  0.5415 	  0.5744 	 -0.1264 
 13.2600 	  0.5319 	  0.5791 	 -0.1450 
 13.2800 	  0.5187 	  0.5895 	 -0.1442 
 13.3000 	  0.5035 	  0.5982 	 -0.1240 
 13.3200 	  0.4866 	  0.5972 	 -0.0875 
 13.3400 	  0.4670 	  0.5816 	 -0.0396 
 13.3600 	  0.4440 	  0.5519 	  0.0133 
 13.3800 	  0.4173 	  0.5132 	  0.0659 
 13.4000 	  0.3876 	  0.4731 	  0.1147 
 13.4200 	  0.3563 	  0.4383 	  0.1590 
 13.4400 	  0.3246 	  0.4122 	  0.2004 
 13.4600 	  0.2937 	  0.3939 	  0.2420 
 13.4800 	  0.2636 	  0.3787 	  0.2858 
 13.5000 	  0.2338 	  0.3608 	  0.3316 
 13.5200 	  0.2033 	  0.3350 	  0.3759 
 13.5400 	  0.1711 	  0.2989 	  0.4125 
 13.5600 	  0.1364 	  0.2526 	  0.4343 
 13.5800 	  0.0991 	  0.1989 	  0.4361 
 13.6000 	  0.0596 	  0.1416 	  0.4162 
 13.6200 	  0.0187 	  0.0846 	  0.3779 
 13.6400 	 -0.0224 	  0.0310 	  0.3280 
 13.6600 	 -0.0629 	 -0.0171 	  0.2751 
 13.6800 	 -0.1028 	 -0.0588 	  0.2264 
 13.7000 	 -0.1424 	 -0.0950 	  0.1864 
 13.7200 	 -0.1831 	 -0.1276 	  0.1555 
 13.7400 	 -0.2260 	 -0.1605 	  0.1311 
 13.7600 	 -0.2715 	 -0.1984 	  0.1097 
 13.7800 	 -0.3186 	 -0.2464 	  0.0885 
 13.8000 	 -0.3649 	 -0.3073 	  0.0661 
 13.8200 	 -0.4073 	 -0.3816 	  0.0426 
 13.8400 	 -0.4439 	 -0.4652 	  0.0179 
 13.8600 	 -0.4752 	 -0.5509 	 -0.0094 
 13.8800 	 -0.5052 	 -0.6291 	 -0.0434 
 13.9000 	 -0.5402 	 -0.6909 	 -0.0893 
 13.9200 	 -0.5867 	 -0.7295 	 -0.1521 
 13.9400 	 -0.6475 	 -0.7425 	 -0.2333 
 13.9600 	 -0.7178 	 -0.7307 	 -0.3304 
 13.9800 	 -0.7841 	 -0.6983 	 -0.4353 
 14.0000 	 -0.8267 	 -0.6498 	 -0.5372 
 14.0200 	 -0.8249 	 -0.5888 	 -0.6237 
 14.0400 	 -0.7646 	 -0.5159 	 -0.6852 
 14.0600 	 -0.6440 	 -0.4326 	 -0.7154 
 14.0800 	 -0.4760 	 -0.3404 	 -0.7126 
 14.1000 	 -0.2846 	 -0.2314 	 -0.6780 
 14.1200 	 -0.0977 	 -0.1116 	 -0.6151 
 14.1400 	  0.0616 	 -0.0266 	 -0.5278 
 14.1600 	  0.1812 	  0.0407 	 -0.4205 
 14.1800 	  0.2616 	  0.1607 	 -0.2986 
 14.2000 	  0.3130 	  0.3044 	 -0.1690 
 14.2200 	  0.3492 	  0.4225 	 -0.0404 
 14.2400 	  0.3813 	  0.5192 	  0.0775 
 14.2600 	  0.4143 	  0.5986 	  0.1757 
 14.2800 	  0.4470 	  0.6575 	  0.2484 
 14.3000 	  0.4749 	  0.6975 	  0.2944 
 14.3200 	  0.4932 	  0.7224 	  0.3178 
 14.3400 	  0.4998 	  0.7348 	  0.3263 
 14.3600 	  0.4956 	  0.7373 	  0.3292 
 14.3800 	  0.4837 	  0.7321 	  0.3346 
 14.4000 	  0.4675 	  0.7209 	  0.3473 
 14.4200 	  0.4493 	  0.7051 	  0.3680 
 14.4400 	  0.4296 	  0.6852 	  0.3936 
 14.4600 	  0.4079 	  0.6605 	  0.4187 
 14.4800 	  0.3833 	  0.6295 	  0.4376 
 14.5000 	  0.3555 	  0.5895 	  0.4456 
 14.5200 	  0.3248 	  0.5376 	  0.4399 
 14.5400 	  0.2922 	  0.4722 	  0.4207 
 14.5600 	  0.2587 	  0.3936 	  0.3901 
 14.5800 	  0.2252 	  0.3046 	  0.3529 
 14.6000 	  0.1920 	  0.2110 	  0.3147 
 14.6200 	  0.1592 	  0.1194 	  0.2811 
 14.6400 	  0.1265 	  0.0368 	  0.2561 
 14.6600 	  0.0935 	 -0.0322 	  0.2409 
 14.6800 	  0.0598 	 -0.0858 	  0.2320 
 14.7000 	  0.0245 	 -0.1267 	  0.2225 
 14.7200 	 -0.0131 	 -0.1599 	  0.2029 
 14.7400 	 -0.0539 	 -0.1927 	  0.1641 
 14.7600 	 -0.0979 	 -0.2323 	  0.0996 
 14.7800 	 -0.1442 	 -0.2846 	  0.0094 
 14.8000 	 -0.1906 	 -0.3528 	 -0.1012 
 14.8200 	 -0.2346 	 -0.4378 	 -0.2216 
 14.8400 	 -0.2740 	 -0.5376 	 -0.3397 
 14.8600 	 -0.3091 	 -0.6483 	 -0.4445 
 14.8800 	 -0.3427 	 -0.7641 	 -0.5302 
 14.9000 	 -0.3803 	 -0.8774 	 -0.5953 
 14.9200 	 -0.4273 	 -0.9794 	 -0.6433 
 14.9400 	 -0.4864 	 -1.0599 	 -0.6785 
 14.9600 	 -0.5541 	 -1.1089 	 -0.7045 
 14.9800 	 -0.6194 	 -1.1172 	 -0.7204 
 15.0000 	 -0.6656 	 -1.0795 	 -0.7223 
 15.0200 	 -0.6745 	 -0.9947 	 -0.7035 
 15.0400 	 -0.6331 	 -0.8678 	 -0.6587 
 15.0600 	 -0.5389 	 -0.7089 	 -0.5853 
 15.0800 	 -0.4018 	 -0.5316 	 -0.4868 
 15.1000 	 -0.2414 	 -0.3502 	 -0.3710 
 15.1200 	 -0.0817 	 -0.1773 	 -0.2491 
 15.1400 	  0.0574 	 -0.0209 	 -0.1320 
 15.1600 	  0.1649 	  0.1158 	 -0.0283 
 15.1800 	  0.2407 	  0.2342 	  0.0587 
 15.2000 	  0.2929 	  0.3385 	  0.1293 
 15.2200 	  0.3323 	  0.4334 	  0.1876 
 15.2400 	  0.3678 	  0.5221 	  0.2381 
 15.2600 	  0.4029 	  0.6050 	  0.2851 
 15.2800 	  0.4359 	  0.6797 	  0.3298 
 15.3000 	  0.4624 	  0.7416 	  0.3720 
 15.3200 	  0.4785 	  0.7860 	  0.4098 
 15.3400 	  0.4830 	  0.8090 	  0.4414 
 15.3600 	  0.4772 	  0.8096 	  0.4656 
 15.3800 	  0.4646 	  0.7894 	  0.4825 
 15.4000 	  0.4483 	  0.7532 	  0.4926 
 15.4200 	  0.4303 	  0.7075 	  0.4968 
 15.4400 	  0.4107 	  0.6595 	  0.4953 
 15.4600 	  0.3887 	  0.6148 	  0.4881 
 15.4800 	  0.3634 	  0.5767 	  0.4754 
 15.5000 	  0.3344 	  0.5444 	  0.4586 
 15.5200 	  0.3025 	  0.5145 	  0.4404 
 15.5400 	  0.2692 	  0.4811 	  0.4243 
 15.5600 	  0.2357 	  0.4393 	  0.4134 
 15.5800 	  0.2028 	  0.3858 	  0.4079 
 15.6000 	  0.1705 	  0.3223 	  0.4043 
 15.6200 	  0.1380 	  0.2537 	  0.3948 
 15.6400 	  0.1046 	  0.1881 	  0.3695 
 15.6600 	  0.0698 	  0.1324 	  0.3187 
 15.6800 	  0.0336 	  0.0913 	  0.2380 
 15.7000 	 -0.0036 	  0.0626 	  0.1287 
 15.7200 	 -0.0413 	  0.0400 	 -0.0001 
 15.7400 	 -0.0791 	  0.0128 	 -0.1347 
 15.7600 	 -0.1177 	 -0.0286 	 -0.2600 
 15.7800 	 -0.1580 	 -0.0911 	 -0.3648 
 15.8000 	 -0.2009 	 -0.1738 	 -0.4435 
 15.8200 	 -0.2469 	 -0.2708 	 -0.4981 
 15.8400 	 -0.2948 	 -0.3708 	 -0.5349 
 15.8600 	 -0.3425 	 -0.4630 	 -0.5621 
 15.8800 	 -0.3868 	 -0.5391 	 -0.5852 
 15.9000 	 -0.4254 	 -0.5976 	 -0.6051 
 15.9200 	 -0.4584 	 -0.6418 	 -0.6183 
 15.9400 	 -0.4888 	 -0.6796 	 -0.6189 
 15.9600 	 -0.5227 	 -0.7183 	 -0.6018 
 15.9800 	 -0.5667 	 -0.7629 	 -0.5663 
 16.0000 	 -0.6245 	 -0.8115 	 -0.5161 
 16.0200 	 -0.6935 	 -0.8580 	 -0.4599 
 16.0400 	 -0.7625 	 -0.8915 	 -0.4068 
 16.0600 	 -0.8138 	 -0.9013 	 -0.3652 
 16.0800 	 -0.8272 	 -0.8789 	 -0.3373 
 16.1000 	 -0.7874 	 -0.8219 	 -0.3205 
 16.1200 	 -0.6899 	 -0.7329 	 -0.3065 
 16.1400 	 -0.5435 	 -0.6207 	 -0.2847 
 16.1600 	 -0.3686 	 -0.4962 	 -0.2448 
 16.1800 	 -0.1907 	 -0.3707 	 -0.1811 
 16.2000 	 -0.0320 	 -0.2527 	 -0.0931 
 16.2200 	  0.0947 	 -0.1470 	  0.0130 
 16.2400 	  0.1887 	 -0.0536 	  0.1265 
 16.2600 	  0.2586 	  0.0306 	  0.2351 
 16.2800 	  0.3162 	  0.1099 	  0.3279 
 16.3000 	  0.3713 	  0.1877 	  0.3986 
 16.3200 	  0.4272 	  0.2653 	  0.4472 
 16.3400 	  0.4813 	  0.3409 	  0.4796 
 16.3600 	  0.5272 	  0.4114 	  0.5048 
 16.3800 	  0.5592 	  0.4732 	  0.5315 
 16.4000 	  0.5748 	  0.5257 	  0.5648 
 16.4200 	  0.5759 	  0.5705 	  0.6032 
 16.4400 	  0.5672 	  0.6128 	  0.6388 
 16.4600 	  0.5540 	  0.6576 	  0.6598 
 16.4800 	  0.5400 	  0.7085 	  0.6546 
 16.5000 	  0.5263 	  0.7634 	  0.6157 
 16.5200 	  0.5119 	  0.8159 	  0.5430 
 16.5400 	  0.4950 	  0.8546 	  0.4440 
 16.5600 	  0.4739 	  0.8683 	  0.3316 
 16.5800 	  0.4485 	  0.8484 	  0.2206 
 16.6000 	  0.4197 	  0.7949 	  0.1233 
 16.6200 	  0.3892 	  0.7144 	  0.0471 
 16.6400 	  0.3587 	  0.6215 	 -0.0066 
 16.6600 	  0.3290 	  0.5315 	 -0.0405 
 16.6800 	  0.3002 	  0.4587 	 -0.0590 
 16.7000 	  0.2714 	  0.4086 	 -0.0660 
 16.7200 	  0.2417 	  0.3797 	 -0.0633 
 16.7400 	  0.2101 	  0.3618 	 -0.0512 
 16.7600 	  0.1761 	  0.3425 	 -0.0296 
 16.7800 	  0.1397 	  0.3093 	  0.0001 
 16.8000 	  0.1014 	  0.2555 	  0.0346 
 16.8200 	  0.0619 	  0.1799 	  0.0686 
 16.8400 	  0.0220 	  0.0879 	  0.0963 
 16.8600 	 -0.0173 	 -0.0128 	  0.1126 
 16.8800 	 -0.0556 	 -0.1137 	  0.1150 
 16.9000 	 -0.0930 	 -0.2091 	  0.1032 
 16.9200 	 -0.1300 	 -0.2956 	  0.0789 
 16.9400 	 -0.1677 	 -0.3729 	  0.0447 
 16.9600 	 -0.2075 	 -0.4419 	  0.0037 
 16.9800 	 -0.2505 	 -0.5035 	 -0.0415 
 17.0000 	 -0.2968 	 -0.5588 	 -0.0879 
 17.0200 	 -0.3448 	 -0.6085 	 -0.1326 
 17.0400 	 -0.3920 	 -0.6537 	 -0.1728 
 17.0600 	 -0.4352 	 -0.6961 	 -0.2064 
 17.0800 	 -0.4725 	 -0.7374 	 -0.2335 
 17.1000 	 -0.5047 	 -0.7786 	 -0.2567 
 17.1200 	 -0.5358 	 -0.8194 	 -0.2810 
 17.1400 	 -0.5723 	 -0.8576 	 -0.3120 
 17.1600 	 -0.6205 	 -0.8899 	 -0.3543 
 17.1800 	 -0.6828 	 -0.9124 	 -0.4082 
 17.2000 	 -0.7542 	 -0.9217 	 -0.4697 
 17.2200 	 -0.8214 	 -0.9153 	 -0.5301 
 17.2400 	 -0.8650 	 -0.8910 	 -0.5792 
 17.2600 	 -0.8649 	 -0.8464 	 -0.6077 
 17.2800 	 -0.8077 	 -0.7781 	 -0.6112 
 17.3000 	 -0.6919 	 -0.6824 	 -0.5899 
 17.3200 	 -0.5298 	 -0.5566 	 -0.5496 
 17.3400 	 -0.3443 	 -0.4013 	 -0.4983 
 17.3600 	 -0.1618 	 -0.2225 	 -0.4441 
 17.3800 	 -0.0033 	 -0.0315 	 -0.3920 
 17.4000 	  0.1207 	  0.1557 	 -0.3441 
 17.4200 	  0.2117 	  0.3230 	 -0.2993 
 17.4400 	  0.2798 	  0.4575 	 -0.2561 
 17.4600 	  0.3374 	  0.5537 	 -0.2132 
 17.4800 	  0.3934 	  0.6137 	 -0.1718 
 17.5000 	  0.4500 	  0.6471 	 -0.1341 
 17.5200 	  0.5039 	  0.6659 	 -0.1031 
 17.5400 	  0.5485 	  0.6804 	 -0.0802 
 17.5600 	  0.5787 	  0.6958 	 -0.0652 
 17.5800 	  0.5928 	  0.7109 	 -0.0556 
 17.6000 	  0.5932 	  0.7198 	 -0.0479 
 17.6200 	  0.5848 	  0.7156 	 -0.0383 
 17.6400 	  0.5724 	  0.6945 	 -0.0245 
 17.6600 	  0.5592 	  0.6582 	 -0.0045 
 17.6800 	  0.5458 	  0.6135 	  0.0225 
 17.7000 	  0.5310 	  0.5702 	  0.0576 
 17.7200 	  0.5132 	  0.5368 	  0.1020 
 17.7400 	  0.4912 	  0.5166 	  0.1559 
 17.7600 	  0.4649 	  0.5068 	  0.2185 
 17.7800 	  0.4353 	  0.4988 	  0.2858 
 17.8000 	  0.4039 	  0.4821 	  0.3518 
 17.8200 	  0.3721 	  0.4477 	  0.4086 
 17.8400 	  0.3405 	  0.3926 	  0.4502 
 17.8600 	  0.3092 	  0.3196 	  0.4732 
 17.8800 	  0.2775 	  0.2372 	  0.4804 
 17.9000 	  0.2448 	  0.1556 	  0.4781 
 17.9200 	  0.2103 	  0.0838 	  0.4757 
 17.9400 	  0.1737 	  0.0260 	  0.4798 
 17.9600 	  0.1350 	 -0.0186 	  0.4930 
 17.9800 	  0.0947 	 -0.0550 	  0.5090 
 18.0000 	  0.0534 	 -0.0896 	  0.5168 
 18.0200 	  0.0117 	 -0.1281 	  0.5019 
 18.0400 	 -0.0299 	 -0.1727 	  0.4535 
 18.0600 	 -0.0715 	 -0.2221 	  0.3675 
 18.0800 	 -0.1135 	 -0.2714 	  0.2520 
 18.1000 	 -0.1568 	 -0.3139 	  0.1234 
 18.1200 	 -0.2019 	 -0.3433 	  0.0056 
 18.1400 	 -0.2490 	 -0.3556 	 -0.0794 
 18.1600 	 -0.2970 	 -0.3510 	 -0.1144 
 18.1800 	 -0.3440 	 -0.3345 	 -0.0960 
 18.2000 	 -0.3875 	 -0.3164 	 -0.0319 
 18.2200 	 -0.4259 	 -0.3096 	  0.0582 
 18.2400 	 -0.4593 	 -0.3276 	  0.1499 
 18.2600 	 -0.4907 	 -0.3787 	  0.2195 
 18.2800 	 -0.5253 	 -0.4637 	  0.2528 
 18.3000 	 -0.5694 	 -0.5696 	  0.2467 
 18.3200 	 -0.6266 	 -0.6741 	  0.2117 
 18.3400 	 -0.6949 	 -0.7457 	  0.1677 
 18.3600 	 -0.7648 	 -0.7558 	  0.1379 
 18.3800 	 -0.8203 	 -0.6833 	  0.1400 
 18.4000 	 -0.8425 	 -0.5291 	  0.1805 
 18.4200 	 -0.8161 	 -0.3118 	  0.2511 
 18.4400 	 -0.7350 	 -0.0724 	  0.3296 
 18.4600 	 -0.6058 	  0.1422 	  0.3873 
 18.4800 	 -0.4460 	  0.2853 	  0.3979 
 18.5000 	 -0.2786 	  0.3314 	  0.3466 
 18.5200 	 -0.1246 	  0.2754 	  0.2359 
 18.5400 	  0.0035 	  0.1433 	  0.0872 
 18.5600 	  0.1036 	 -0.0233 	 -0.0670 
 18.5800 	  0.1827 	 -0.1729 	 -0.1917 
 18.6000 	  0.2512 	 -0.2643 	 -0.2619 
 18.6200 	  0.3170 	 -0.2723 	 -0.2698 
 18.6400 	  0.3826 	 -0.1992 	 -0.2293 
 18.6600 	  0.4443 	 -0.0672 	 -0.1686 
 18.6800 	  0.4958 	  0.0851 	 -0.1229 
 18.7000 	  0.5311 	  0.2183 	 -0.1203 
 18.7200 	  0.5485 	  0.2996 	 -0.1739 
 18.7400 	  0.5503 	  0.3144 	 -0.2741 
 18.7600 	  0.5420 	  0.2666 	 -0.3954 
 18.7800 	  0.5295 	  0.1772 	 -0.5007 
 18.8000 	  0.5167 	  0.0787 	 -0.5570 
 18.8200 	  0.5047 	  0.0051 	 -0.5430 
 18.8400 	  0.4918 	 -0.0153 	 -0.4601 
 18.8600 	  0.4756 	  0.0323 	 -0.3271 
 18.8800 	  0.4540 	  0.1471 	 -0.1800 
 18.9000 	  0.4265 	  0.3103 	 -0.0558 
 18.9200 	  0.3942 	  0.4927 	  0.0145 
 18.9400 	  0.3594 	  0.6579 	  0.0204 
 18.9600 	  0.3242 	  0.7748 	 -0.0310 
 18.9800 	  0.2901 	  0.8206 	 -0.1116 
 19.0000 	  0.2571 	  0.7919 	 -0.1867 
 19.0200 	  0.2239 	  0.6981 	 -0.2217 
 19.0400 	  0.1887 	  0.5630 	 -0.1971 
 19.0600 	  0.1501 	  0.4145 	 -0.1094 
 19.0800 	  0.1077 	  0.2792 	  0.0231 
 19.1000 	  0.0628 	  0.1582 	  0.1718 
 19.1200 	  0.0177 	  0.0550 	  0.3023 
 19.1400 	 -0.0250 	  0.0009 	  0.3884 
 19.1600 	 -0.0629 	 -0.0521 	  0.4139 
 19.1800 	 -0.0959 	 -0.2090 	  0.3792 
 19.2000 	 -0.1252 	 -0.3970 	  0.2942 
 19.2200 	 -0.1541 	 -0.5153 	  0.1759 
 19.2400 	 -0.1856 	 -0.5752 	  0.0406 
 19.2600 	 -0.2217 	 -0.6001 	 -0.0977 
 19.2800 	 -0.2621 	 -0.6097 	 -0.2302 
 19.3000 	 -0.3040 	 -0.6327 	 -0.3501 
 19.3200 	 -0.3438 	 -0.6943 	 -0.4516 
 19.3400 	 -0.3788 	 -0.8012 	 -0.5293 
 19.3600 	 -0.4097 	 -0.9427 	 -0.5788 
 19.3800 	 -0.4408 	 -1.0929 	 -0.5996 
 19.4000 	 -0.4796 	 -1.2187 	 -0.5963 
 19.4200 	 -0.5328 	 -1.2898 	 -0.5793 
 19.4400 	 -0.6022 	 -1.2881 	 -0.5616 
 19.4600 	 -0.6814 	 -1.2118 	 -0.5549 
 19.4800 	 -0.7551 	 -1.0740 	 -0.5637 
 19.5000 	 -0.8022 	 -0.8983 	 -0.5846 
 19.5200 	 -0.8025 	 -0.7103 	 -0.6051 
 19.5400 	 -0.7441 	 -0.5306 	 -0.6099 
 19.5600 	 -0.6281 	 -0.3705 	 -0.5849 
 19.5800 	 -0.4696 	 -0.2318 	 -0.5247 
 19.6000 	 -0.2928 	 -0.1091 	 -0.4328 
 19.6200 	 -0.1229 	  0.0053 	 -0.3226 
 19.6400 	  0.0214 	  0.1179 	 -0.2102 
 19.6600 	  0.1330 	  0.2310 	 -0.1112 
 19.6800 	  0.2159 	  0.3433 	 -0.0330 
 19.7000 	  0.2810 	  0.4501 	  0.0244 
 19.7200 	  0.3394 	  0.5457 	  0.0695 
 19.7400 	  0.3977 	  0.6252 	  0.1132 
 19.7600 	  0.4556 	  0.6850 	  0.1658 
 19.7800 	  0.5078 	  0.7235 	  0.2312 
 19.8000 	  0.5476 	  0.7407 	  0.3073 
 19.8200 	  0.5705 	  0.7386 	  0.3856 
 19.8400 	  0.5764 	  0.7214 	  0.4559 
 19.8600 	  0.5690 	  0.6947 	  0.5087 
 19.8800 	  0.5542 	  0.6654 	  0.5400 
 19.9000 	  0.5371 	  0.6397 	  0.5513 
 19.9200 	  0.5207 	  0.6215 	  0.5503 
 19.9400 	  0.5054 	  0.6106 	  0.5473 
 19.9600 	  0.4896 	  0.6024 	  0.5526 
 19.9800 	  0.4712 	  0.5892 	  0.5715 
 20.0000 	  0.4490 	  0.5631 	  0.6031 
 20.0200 	  0.4226 	  0.5184 	  0.6392 
 20.0400 	  0.3932 	  0.4548 	  0.6664 
 20.0600 	  0.3620 	  0.3778 	  0.6697 
 20.0800 	  0.3304 	  0.2973 	  0.6385 
 20.1000 	  0.2991 	  0.2248 	  0.5696 
 20.1200 	  0.2682 	  0.1699 	  0.4703 
 20.1400 	  0.2375 	  0.1371 	  0.3568 
 20.1600 	  0.2066 	  0.1253 	  0.2501 
 20.1800 	  0.1748 	  0.1282 	  0.1697 
 20.2000 	  0.1419 	  0.1371 	  0.1278 
 20.2200 	  0.1072 	  0.1432 	  0.1258 
 20.2400 	  0.0706 	  0.1402 	  0.1540 
 20.2600 	  0.0321 	  0.1247 	  0.1961 
 20.2800 	 -0.0078 	  0.0961 	  0.2344 
 20.3000 	 -0.0484 	  0.0556 	  0.2563 
 20.3200 	 -0.0888 	  0.0052 	  0.2575 
 20.3400 	 -0.1281 	 -0.0530 	  0.2421 
 20.3600 	 -0.1664 	 -0.1161 	  0.2188 
 20.3800 	 -0.2041 	 -0.1810 	  0.1962 
 20.4000 	 -0.2424 	 -0.2439 	  0.1786 
 20.4200 	 -0.2825 	 -0.3012 	  0.1641 
 20.4400 	 -0.3250 	 -0.3511 	  0.1465 
 20.4600 	 -0.3693 	 -0.3946 	  0.1191 
 20.4800 	 -0.4134 	 -0.4362 	  0.0794 
 20.5000 	 -0.4545 	 -0.4835 	  0.0302 
 20.5200 	 -0.4902 	 -0.5442 	 -0.0200 
 20.5400 	 -0.5202 	 -0.6238 	 -0.0627 
 20.5600 	 -0.5471 	 -0.7218 	 -0.0920 
 20.5800 	 -0.5763 	 -0.8317 	 -0.1110 
 20.6000 	 -0.6144 	 -0.9400 	 -0.1293 
 20.6200 	 -0.6661 	 -1.0305 	 -0.1620 
 20.6400 	 -0.7301 	 -1.0872 	 -0.2212 
 20.6600 	 -0.7970 	 -1.0999 	 -0.3131 
 20.6800 	 -0.8498 	 -1.0647 	 -0.4304 
 20.7000 	 -0.8680 	 -0.9871 	 -0.5570 
 20.7200 	 -0.8338 	 -0.8775 	 -0.6692 
 20.7400 	 -0.7394 	 -0.7502 	 -0.7462 
 20.7600 	 -0.5905 	 -0.6173 	 -0.7734 
 20.7800 	 -0.4059 	 -0.4875 	 -0.7508 
 20.8000 	 -0.2116 	 -0.3637 	 -0.6883 
 20.8200 	 -0.0331 	 -0.2445 	 -0.6052 
 20.8400 	  0.1126 	 -0.1258 	 -0.5202 
 20.8600 	  0.2206 	 -0.0040 	 -0.4483 
 20.8800 	  0.2972 	  0.1222 	 -0.3932 
 20.9000 	  0.3549 	  0.2505 	 -0.3505 
 20.9200 	  0.4055 	  0.3758 	 -0.3079 
 20.9400 	  0.4558 	  0.4911 	 -0.2530 
 20.9600 	  0.5057 	  0.5904 	 -0.1760 
 20.9800 	  0.5504 	  0.6697 	 -0.0759 
 21.0000 	  0.5840 	  0.7286 	  0.0415 
 21.0200 	  0.6027 	  0.7691 	  0.1635 
 21.0400 	  0.6066 	  0.7953 	  0.2767 
 21.0600 	  0.5995 	  0.8112 	  0.3688 
 21.0800 	  0.5862 	  0.8196 	  0.4342 
 21.1000 	  0.5710 	  0.8213 	  0.4727 
 21.1200 	  0.5559 	  0.8157 	  0.4899 
 21.1400 	  0.5404 	  0.8015 	  0.4933 
 21.1600 	  0.5231 	  0.7785 	  0.4903 
 21.1800 	  0.5022 	  0.7476 	  0.4846 
 21.2000 	  0.4769 	  0.7120 	  0.4767 
 21.2200 	  0.4477 	  0.6754 	  0.4638 
 21.2400 	  0.4160 	  0.6419 	  0.4429 
 21.2600 	  0.3835 	  0.6135 	  0.4121 
 21.2800 	  0.3517 	  0.5905 	  0.3732 
 21.3000 	  0.3211 	  0.5709 	  0.3302 
 21.3200 	  0.2916 	  0.5514 	  0.2897 
 21.3400 	  0.2625 	  0.5282 	  0.2569 
 21.3600 	  0.2328 	  0.4984 	  0.2353 
 21.3800 	  0.2015 	  0.4601 	  0.2241 
 21.4000 	  0.1681 	  0.4125 	  0.2201 
 21.4200 	  0.1320 	  0.3552 	  0.2175 
 21.4400 	  0.0933 	  0.2879 	  0.2107 
 21.4600 	  0.0525 	  0.2101 	  0.1952 
 21.4800 	  0.0101 	  0.1218 	  0.1687 
 21.5000 	 -0.0330 	  0.0242 	  0.1304 
 21.5200 	 -0.0757 	 -0.0805 	  0.0805 
 21.5400 	 -0.1175 	 -0.1877 	  0.0194 
 21.5600 	 -0.1580 	 -0.2925 	 -0.0525 
 21.5800 	 -0.1977 	 -0.3897 	 -0.1348 
 21.6000 	 -0.2376 	 -0.4761 	 -0.2260 
 21.6200 	 -0.2790 	 -0.5505 	 -0.3237 
 21.6400 	 -0.3228 	 -0.6151 	 -0.4237 
 21.6600 	 -0.3693 	 -0.6734 	 -0.5213 
 21.6800 	 -0.4171 	 -0.7303 	 -0.6119 
 21.7000 	 -0.4637 	 -0.7891 	 -0.6917 
 21.7200 	 -0.5063 	 -0.8513 	 -0.7584 
 21.7400 	 -0.5429 	 -0.9151 	 -0.8110 
 21.7600 	 -0.5740 	 -0.9759 	 -0.8496 
 21.7800 	 -0.6034 	 -1.0271 	 -0.8744 
 21.8000 	 -0.6377 	 -1.0615 	 -0.8859 
 21.8200 	 -0.6834 	 -1.0730 	 -0.8841 
 21.8400 	 -0.7432 	 -1.0580 	 -0.8696 
 21.8600 	 -0.8125 	 -1.0164 	 -0.8434 
 21.8800 	 -0.8781 	 -0.9511 	 -0.8071 
 21.9000 	 -0.9199 	 -0.8676 	 -0.7634 
 21.9200 	 -0.9165 	 -0.7721 	 -0.7152 
 21.9400 	 -0.8527 	 -0.6695 	 -0.6655 
 21.9600 	 -0.7261 	 -0.5625 	 -0.6165 
 21.9800 	 -0.5487 	 -0.4513 	 -0.5693 
 22.0000 	 -0.3447 	 -0.3336 	 -0.5233 
 22.0200 	 -0.1426 	 -0.2074 	 -0.4760 
 22.0400 	  0.0335 	 -0.0725 	 -0.4235 
 22.0600 	  0.1706 	  0.0680 	 -0.3609 
 22.0800 	  0.2692 	  0.2071 	 -0.2841 
 22.1000 	  0.3397 	  0.3357 	 -0.1910 
 22.1200 	  0.3962 	  0.4451 	 -0.0829 
 22.1400 	  0.4499 	  0.5298 	  0.0342 
 22.1600 	  0.5049 	  0.5896 	  0.1512 
 22.1800 	  0.5587 	  0.6295 	  0.2570 
 22.2000 	  0.6047 	  0.6584 	  0.3421 
 22.2200 	  0.6367 	  0.6853 	  0.4013 
 22.2400 	  0.6520 	  0.7156 	  0.4365 
 22.2600 	  0.6525 	  0.7489 	  0.4550 
 22.2800 	  0.6432 	  0.7794 	  0.4697 
 22.3000 	  0.6296 	  0.7971 	  0.4922 
 22.3200 	  0.6156 	  0.7927 	  0.5308 
 22.3400 	  0.6025 	  0.7614 	  0.5848 
 22.3600 	  0.5893 	  0.7052 	  0.6464 
 22.3800 	  0.5738 	  0.6328 	  0.7005 
 22.4000 	  0.5543 	  0.5570 	  0.7321 
 22.4200 	  0.5303 	  0.4904 	  0.7295 
 22.4400 	  0.5025 	  0.4410 	  0.6920 
 22.4600 	  0.4728 	  0.4103 	  0.6279 
 22.4800 	  0.4429 	  0.3939 	  0.5562 
 22.5000 	  0.4137 	  0.3840 	  0.4980 
 22.5200 	  0.3855 	  0.3732 	  0.4735 
 22.5400 	  0.3577 	  0.3582 	  0.4931 
 22.5600 	  0.3292 	  0.3393 	  0.5581 
 22.5800 	  0.2991 	  0.3198 	  0.6585 
 22.6000 	  0.2668 	  0.3014 	  0.7793 
 22.6200 	  0.2322 	  0.2828 	  0.9042 
 22.6400 	  0.1957 	  0.2568 	  1.0215 
 22.6600 	  0.1578 	  0.2152 	  1.1248 
 22.6800 	  0.1188 	  0.1503 	  1.2142 
 22.7000 	  0.0792 	  0.0629 	  1.2912 
 22.7200 	  0.0391 	 -0.0389 	  1.3564 
 22.7400 	 -0.0016 	 -0.1373 	  1.4054 
 22.7600 	 -0.0429 	 -0.2145 	  1.4295 
 22.7800 	 -0.0847 	 -0.2558 	  1.4172 
 22.8000 	 -0.1266 	 -0.2614 	  1.3584 
 22.8200 	 -0.1682 	 -0.2432 	  1.2478 
 22.8400 	 -0.2094 	 -0.2269 	  1.0879 
 22.8600 	 -0.2505 	 -0.2390 	  0.8871 
 22.8800 	 -0.2923 	 -0.3010 	  0.6581 
 22.9000 	 -0.3362 	 -0.4153 	  0.4127 
 22.9200 	 -0.3832 	 -0.5688 	  0.1593 
 22.9400 	 -0.4335 	 -0.7290 	 -0.0997 
 22.9600 	 -0.4859 	 -0.8602 	 -0.3653 
 22.9800 	 -0.5372 	 -0.9288 	 -0.6401 
 23.0000 	 -0.5836 	 -0.9195 	 -0.9228 
 23.0200 	 -0.6219 	 -0.8334 	 -1.2063 
 23.0400 	 -0.6516 	 -0.6935 	 -1.4762 
 23.0600 	 -0.6760 	 -0.5320 	 -1.7139 
 23.0800 	 -0.7018 	 -0.3852 	 -1.9002 
 23.1000 	 -0.7361 	 -0.2803 	 -2.0207 
 23.1200 	 -0.7830 	 -0.2335 	 -2.0692 
 23.1400 	 -0.8389 	 -0.2438 	 -2.0496 
 23.1600 	 -0.8909 	 -0.2984 	 -1.9731 
 23.1800 	 -0.9184 	 -0.3752 	 -1.8556 
 23.2000 	 -0.8993 	 -0.4499 	 -1.7114 
 23.2200 	 -0.8171 	 -0.4998 	 -1.5502 
 23.2400 	 -0.6692 	 -0.5094 	 -1.3740 
 23.2600 	 -0.4687 	 -0.4718 	 -1.1793 
 23.2800 	 -0.2429 	 -0.3893 	 -0.9597 
 23.3000 	 -0.0240 	 -0.2735 	 -0.7114 
 23.3200 	  0.1599 	 -0.1410 	 -0.4363 
 23.3400 	  0.2932 	 -0.0102 	 -0.1468 
 23.3600 	  0.3761 	  0.1043 	  0.1380 
 23.3800 	  0.4212 	  0.1942 	  0.3925 
 23.4000 	  0.4470 	  0.2612 	  0.5929 
 23.4200 	  0.4700 	  0.3135 	  0.7208 
 23.4400 	  0.4991 	  0.3648 	  0.7706 
 23.4600 	  0.5350 	  0.4271 	  0.7474 
 23.4800 	  0.5719 	  0.5081 	  0.6699 
 23.5000 	  0.6024 	  0.6062 	  0.5613 
 23.5200 	  0.6212 	  0.7141 	  0.4470 
 23.5400 	  0.6268 	  0.8188 	  0.3456 
 23.5600 	  0.6213 	  0.9084 	  0.2682 
 23.5800 	  0.6082 	  0.9741 	  0.2139 
 23.6000 	  0.5907 	  1.0140 	  0.1757 
 23.6200 	  0.5702 	  1.0307 	  0.1408 
 23.6400 	  0.5465 	  1.0301 	  0.0984 
 23.6600 	  0.5185 	  1.0168 	  0.0405 
 23.6800 	  0.4852 	  0.9926 	 -0.0342 
 23.7000 	  0.4470 	  0.9542 	 -0.1225 
 23.7200 	  0.4050 	  0.8955 	 -0.2168 
 23.7400 	  0.3613 	  0.8083 	 -0.3084 
 23.7600 	  0.3176 	  0.6859 	 -0.3882 
 23.7800 	  0.2752 	  0.5234 	 -0.4478 
 23.8000 	  0.2342 	  0.3205 	 -0.4787 
 23.8200 	  0.1939 	  0.0802 	 -0.4724 
 23.8400 	  0.1535 	 -0.1904 	 -0.4217 
 23.8600 	  0.1121 	 -0.4795 	 -0.3215 
 23.8800 	  0.0691 	 -0.7714 	 -0.1732 
 23.9000 	  0.0248 	 -1.0451 	  0.0134 
 23.9200 	 -0.0200 	 -1.2782 	  0.2183 
 23.9400 	 -0.0644 	 -1.4477 	  0.4120 
 23.9600 	 -0.1072 	 -1.5371 	  0.5607 
 23.9800 	 -0.1481 	 -1.5380 	  0.6329 
 24.0000 	 -0.1868 	 -1.4558 	  0.6081 
 24.0200 	 -0.2242 	 -1.3061 	  0.4824 
 24.0400 	 -0.2610 	 -1.1154 	  0.2743 
 24.0600 	 -0.2978 	 -0.9087 	  0.0192 
 24.0800 	 -0.3340 	 -0.7068 	 -0.2327 
 24.1000 	 -0.3681 	 -0.5282 	 -0.4317 
 24.1200 	 -0.3976 	 -0.3705 	 -0.5351 
 24.1400 	 -0.4206 	 -0.1883 	 -0.5227 
 24.1600 	 -0.4373 	 -0.0786 	 -0.3944 
 24.1800 	 -0.4513 	 -0.2342 	 -0.1765 
 24.2000 	 -0.4694 	 -0.4991 	  0.0922 
 24.2200 	 -0.4994 	 -0.6676 	  0.3649 
 24.2400 	 -0.5470 	 -0.7669 	  0.6030 
 24.2600 	 -0.6116 	 -0.8236 	  0.7785 
 24.2800 	 -0.6836 	 -0.8315 	  0.8831 
 24.3000 	 -0.7453 	 -0.8021 	  0.9202 
 24.3200 	 -0.7747 	 -0.7500 	  0.9038 
 24.3400 	 -0.7527 	 -0.6788 	  0.8478 
 24.3600 	 -0.6701 	 -0.5868 	  0.7637 
 24.3800 	 -0.5319 	 -0.4689 	  0.6561 
 24.4000 	 -0.3568 	 -0.3222 	  0.5269 
 24.4200 	 -0.1716 	 -0.1495 	  0.3771 
 24.4400 	 -0.0022 	  0.0353 	  0.2127 
 24.4600 	  0.1338 	  0.2106 	  0.0442 
 24.4800 	  0.2320 	  0.3490 	 -0.1133 
 24.5000 	  0.2995 	  0.4272 	 -0.2456 
 24.5200 	  0.3501 	  0.4295 	 -0.3426 
 24.5400 	  0.3970 	  0.3557 	 -0.4031 
 24.5600 	  0.4476 	  0.2191 	 -0.4320 
 24.5800 	  0.5016 	  0.0447 	 -0.4388 
 24.6000 	  0.5527 	 -0.1381 	 -0.4309 
 24.6200 	  0.5929 	 -0.3020 	 -0.4099 
 24.6400 	  0.6167 	 -0.4288 	 -0.3694 
 24.6600 	  0.6229 	 -0.5107 	 -0.2986 
 24.6800 	  0.6148 	 -0.5497 	 -0.1871 
 24.7000 	  0.5980 	 -0.5537 	 -0.0319 
 24.7200 	  0.5777 	 -0.5307 	  0.1586 
 24.7400 	  0.5571 	 -0.4849 	  0.3633 
 24.7600 	  0.5366 	 -0.4150 	  0.5534 
 24.7800 	  0.5147 	 -0.3152 	  0.6994 
 24.8000 	  0.4896 	 -0.1797 	  0.7790 
 24.8200 	  0.4604 	 -0.0058 	  0.7825 
 24.8400 	  0.4274 	  0.2004 	  0.7149 
 24.8600 	  0.3920 	  0.4248 	  0.5916 
 24.8800 	  0.3563 	  0.6457 	  0.4339 
 24.9000 	  0.3214 	  0.8393 	  0.2617 
 24.9200 	  0.2878 	  0.9839 	  0.0898 
 24.9400 	  0.2546 	  1.0659 	 -0.0742 
 24.9600 	  0.2204 	  1.0820 	 -0.2273 
 24.9800 	  0.1839 	  1.0392 	 -0.3681 
 25.0000 	  0.1443 	  0.9532 	 -0.4934 
 25.0200 	  0.1019 	  0.8430 	 -0.5970 
 25.0400 	  0.0578 	  0.7271 	 -0.6710 
 25.0600 	  0.0134 	  0.6192 	 -0.7079 
 25.0800 	 -0.0302 	  0.5266 	 -0.7048 
 25.1000 	 -0.0729 	  0.4492 	 -0.6643 
 25.1200 	 -0.1157 	  0.3826 	 -0.5951 
 25.1400 	 -0.1604 	  0.3190 	 -0.5095 
 25.1600 	 -0.2086 	  0.2510 	 -0.4202 
 25.1800 	 -0.2610 	  0.1729 	 -0.3366 
 25.2000 	 -0.3164 	  0.0824 	 -0.2641 
 25.2200 	 -0.3722 	 -0.0203 	 -0.2033 
 25.2400 	 -0.4251 	 -0.1326 	 -0.1521 
 25.2600 	 -0.4731 	 -0.2503 	 -0.1079 
 25.2800 	 -0.5168 	 -0.3686 	 -0.0695 
 25.3000 	 -0.5603 	 -0.4818 	 -0.0376 
 25.3200 	 -0.6096 	 -0.5835 	 -0.0140 
 25.3400 	 -0.6698 	 -0.6667 	 -0.0002 
 25.3600 	 -0.7410 	 -0.7246 	  0.0040 
 25.3800 	 -0.8157 	 -0.7510 	  0.0014 
 25.4000 	 -0.8782 	 -0.7432 	 -0.0034 
 25.4200 	 -0.9081 	 -0.7019 	 -0.0054 
 25.4400 	 -0.8864 	 -0.6331 	 -0.0014 
 25.4600 	 -0.8028 	 -0.5463 	  0.0095 
 25.4800 	 -0.6602 	 -0.4535 	  0.0250 
 25.5000 	 -0.4756 	 -0.3653 	  0.0413 
 25.5200 	 -0.2752 	 -0.2900 	  0.0543 
 25.5400 	 -0.0865 	 -0.2298 	  0.0625 
 25.5600 	  0.0698 	 -0.1830 	  0.0663 
 25.5800 	  0.1849 	 -0.1443 	  0.0694 
 25.6000 	  0.2626 	 -0.1083 	  0.0757 
 25.6200 	  0.3145 	 -0.0716 	  0.0881 
 25.6400 	  0.3541 	 -0.0352 	  0.1060 
 25.6600 	  0.3910 	 -0.0042 	  0.1261 
 25.6800 	  0.4282 	  0.0137 	  0.1424 
 25.7000 	  0.4629 	  0.0115 	  0.1502 
 25.7200 	  0.4894 	 -0.0153 	  0.1474 
 25.7400 	  0.5031 	 -0.0652 	  0.1376 
 25.7600 	  0.5023 	 -0.1313 	  0.1279 
 25.7800 	  0.4893 	 -0.2015 	  0.1282 
 25.8000 	  0.4683 	 -0.2613 	  0.1454 
 25.8200 	  0.4437 	 -0.2966 	  0.1813 
 25.8400 	  0.4183 	 -0.2967 	  0.2294 
 25.8600 	  0.3927 	 -0.2573 	  0.2773 
 25.8800 	  0.3660 	 -0.1805 	  0.3096 
 25.9000 	  0.3369 	 -0.0761 	  0.3141 
 25.9200 	  0.3049 	  0.0418 	  0.2852 
 25.9400 	  0.2705 	  0.1561 	  0.2280 
 25.9600 	  0.2353 	  0.2521 	  0.1541 
 25.9800 	  0.2011 	  0.3195 	  0.0793 
 26.0000 	  0.1691 	  0.3564 	  0.0155 
 26.0200 	  0.1389 	  0.3676 	 -0.0324 
 26.0400 	  0.1092 	  0.3649 	 -0.0693 
 26.0600 	  0.0774 	  0.3609 	 -0.1062 
 26.0800 	  0.0412 	  0.3663 	 -0.1552 
 26.1000 	 -0.0005 	  0.3837 	 -0.2225 
 26.1200 	 -0.0470 	  0.4094 	 -0.3047 
 26.1400 	 -0.0956 	  0.4312 	 -0.3879 
 26.1600 	 -0.1426 	  0.4362 	 -0.4527 
 26.1800 	 -0.1847 	  0.4128 	 -0.4807 
 26.2000 	 -0.2210 	  0.3590 	 -0.4624 
 26.2200 	 -0.2540 	  0.2803 	 -0.4006 
 26.2400 	 -0.2893 	  0.1920 	 -0.3110 
 26.2600 	 -0.3337 	  0.1109 	 -0.2156 
 26.2800 	 -0.3921 	  0.0534 	 -0.1362 
 26.3000 	 -0.4637 	  0.0264 	 -0.0868 
 26.3200 	 -0.5400 	  0.0291 	 -0.0689 
 26.3400 	 -0.6053 	  0.0510 	 -0.0723 
 26.3600 	 -0.6405 	  0.0788 	 -0.0799 
 26.3800 	 -0.6288 	  0.0988 	 -0.0746 
 26.4000 	 -0.5622 	  0.1042 	 -0.0452 
 26.4200 	 -0.4450 	  0.0942 	  0.0100 
 26.4400 	 -0.2936 	  0.0752 	  0.0834 
 26.4600 	 -0.1314 	  0.0552 	  0.1619 
 26.4800 	  0.0183 	  0.0422 	  0.2320 
 26.5000 	  0.1392 	  0.0386 	  0.2835 
 26.5200 	  0.2259 	  0.0426 	  0.3119 
 26.5400 	  0.2831 	  0.0473 	  0.3185 
 26.5600 	  0.3213 	  0.0455 	  0.3078 
 26.5800 	  0.3512 	  0.0310 	  0.2854 
 26.6000 	  0.3791 	  0.0019 	  0.2571 
 26.6200 	  0.4059 	 -0.0401 	  0.2273 
 26.6400 	  0.4280 	 -0.0899 	  0.2005 
 26.6600 	  0.4408 	 -0.1417 	  0.1810 
 26.6800 	  0.4417 	 -0.1902 	  0.1722 
 26.7000 	  0.4312 	 -0.2326 	  0.1755 
 26.7200 	  0.4126 	 -0.2679 	  0.1890 
 26.7400 	  0.3903 	 -0.2966 	  0.2054 
 26.7600 	  0.3676 	 -0.3190 	  0.2146 
 26.7800 	  0.3459 	 -0.3347 	  0.2049 
 26.8000 	  0.3241 	 -0.3420 	  0.1676 
 26.8200 	  0.3002 	 -0.3389 	  0.1004 
 26.8400 	  0.2726 	 -0.3231 	  0.0097 
 26.8600 	  0.2404 	 -0.2942 	 -0.0914 
 26.8800 	  0.2041 	 -0.2532 	 -0.1848 
 26.9000 	  0.1651 	 -0.2031 	 -0.2542 
 26.9200 	  0.1244 	 -0.1484 	 -0.2885 
 26.9400 	  0.0827 	 -0.0941 	 -0.2855 
 26.9600 	  0.0400 	 -0.0451 	 -0.2508 
 26.9800 	 -0.0040 	 -0.0054 	 -0.1966 
 27.0000 	 -0.0489 	  0.0220 	 -0.1361 
 27.0200 	 -0.0936 	  0.0356 	 -0.0809 
 27.0400 	 -0.1364 	  0.0352 	 -0.0378 
 27.0600 	 -0.1760 	  0.0217 	 -0.0096 
 27.0800 	 -0.2129 	 -0.0024 	  0.0045 
 27.1000 	 -0.2498 	 -0.0332 	  0.0062 
 27.1200 	 -0.2913 	 -0.0660 	 -0.0034 
 27.1400 	 -0.3423 	 -0.0955 	 -0.0238 
 27.1600 	 -0.4049 	 -0.1173 	 -0.0542 
 27.1800 	 -0.4756 	 -0.1277 	 -0.0916 
 27.2000 	 -0.5443 	 -0.1257 	 -0.1306 
 27.2200 	 -0.5954 	 -0.1115 	 -0.1627 
 27.2400 	 -0.6122 	 -0.0869 	 -0.1795 
 27.2600 	 -0.5823 	 -0.0540 	 -0.1741 
 27.2800 	 -0.5028 	 -0.0147 	 -0.1447 
 27.3000 	 -0.3821 	  0.0299 	 -0.0948 
 27.3200 	 -0.2378 	  0.0787 	 -0.0327 
 27.3400 	 -0.0917 	  0.1299 	  0.0315 
 27.3600 	  0.0369 	  0.1803 	  0.0884 
 27.3800 	  0.1367 	  0.2248 	  0.1331 
 27.4000 	  0.2057 	  0.2576 	  0.1648 
 27.4200 	  0.2494 	  0.2735 	  0.1870 
 27.4400 	  0.2769 	  0.2698 	  0.2036 
 27.4600 	  0.2963 	  0.2481 	  0.2179 
 27.4800 	  0.3120 	  0.2136 	  0.2288 
 27.5000 	  0.3249 	  0.1750 	  0.2327 
 27.5200 	  0.3335 	  0.1412 	  0.2232 
 27.5400 	  0.3359 	  0.1193 	  0.1957 
 27.5600 	  0.3318 	  0.1120 	  0.1478 
 27.5800 	  0.3219 	  0.1178 	  0.0831 
 27.6000 	  0.3079 	  0.1317 	  0.0088 
 27.6200 	  0.2909 	  0.1477 	 -0.0645 
 27.6400 	  0.2711 	  0.1612 	 -0.1267 
 27.6600 	  0.2477 	  0.1704 	 -0.1692 
 27.6800 	  0.2200 	  0.1764 	 -0.1884 
 27.7000 	  0.1877 	  0.1819 	 -0.1840 
 27.7200 	  0.1519 	  0.1893 	 -0.1601 
 27.7400 	  0.1140 	  0.1981 	 -0.1224 
 27.7600 	  0.0759 	  0.2051 	 -0.0776 
 27.7800 	  0.0387 	  0.2043 	 -0.0315 
 27.8000 	  0.0027 	  0.1895 	  0.0110 
 27.8200 	 -0.0330 	  0.1560 	  0.0463 
 27.8400 	 -0.0697 	  0.1039 	  0.0720 
 27.8600 	 -0.1078 	  0.0374 	  0.0860 
 27.8800 	 -0.1470 	 -0.0353 	  0.0873 
 27.9000 	 -0.1855 	 -0.1047 	  0.0751 
 27.9200 	 -0.2218 	 -0.1629 	  0.0495 
 27.9400 	 -0.2551 	 -0.2060 	  0.0119 
 27.9600 	 -0.2872 	 -0.2354 	 -0.0353 
 27.9800 	 -0.3222 	 -0.2566 	 -0.0876 
 28.0000 	 -0.3655 	 -0.2773 	 -0.1401 
 28.0200 	 -0.4209 	 -0.3044 	 -0.1870 
 28.0400 	 -0.4877 	 -0.3405 	 -0.2238 
 28.0600 	 -0.5582 	 -0.3834 	 -0.2472 
 28.0800 	 -0.6181 	 -0.4257 	 -0.2566 
 28.1000 	 -0.6495 	 -0.4572 	 -0.2532 
 28.1200 	 -0.6366 	 -0.4680 	 -0.2401 
 28.1400 	 -0.5715 	 -0.4518 	 -0.2198 
 28.1600 	 -0.4578 	 -0.4083 	 -0.1940 
 28.1800 	 -0.3103 	 -0.3431 	 -0.1627 
 28.2000 	 -0.1507 	 -0.2663 	 -0.1253 
 28.2200 	 -0.0010 	 -0.1893 	 -0.0812 
 28.2400 	  0.1236 	 -0.1216 	 -0.0325 
 28.2600 	  0.2175 	 -0.0682 	  0.0159 
 28.2800 	  0.2846 	 -0.0291 	  0.0560 
 28.3000 	  0.3341 	  0.0003 	  0.0791 
 28.3200 	  0.3751 	  0.0260 	  0.0778 
 28.3400 	  0.4132 	  0.0534 	  0.0501 
 28.3600 	  0.4487 	  0.0850 	 -0.0014 
 28.3800 	  0.4783 	  0.1200 	 -0.0672 
 28.4000 	  0.4979 	  0.1554 	 -0.1356 
 28.4200 	  0.5054 	  0.1881 	 -0.1943 
 28.4400 	  0.5013 	  0.2163 	 -0.2350 
 28.4600 	  0.4889 	  0.2411 	 -0.2532 
 28.4800 	  0.4719 	  0.2659 	 -0.2504 
 28.5000 	  0.4532 	  0.2945 	 -0.2303 
 28.5200 	  0.4337 	  0.3301 	 -0.1976 
 28.5400 	  0.4126 	  0.3724 	 -0.1555 
 28.5600 	  0.3887 	  0.4179 	 -0.1054 
 28.5800 	  0.3607 	  0.4600 	 -0.0471 
 28.6000 	  0.3285 	  0.4913 	  0.0194 
 28.6200 	  0.2928 	  0.5051 	  0.0928 
 28.6400 	  0.2551 	  0.4978 	  0.1692 
 28.6600 	  0.2168 	  0.4686 	  0.2433 
 28.6800 	  0.1786 	  0.4199 	  0.3094 
 28.7000 	  0.1409 	  0.3558 	  0.3629 
 28.7200 	  0.1036 	  0.2804 	  0.4015 
 28.7400 	  0.0664 	  0.1970 	  0.4252 
 28.7600 	  0.0287 	  0.1076 	  0.4360 
 28.7800 	 -0.0103 	  0.0132 	  0.4370 
 28.8000 	 -0.0512 	 -0.0851 	  0.4316 
 28.8200 	 -0.0952 	 -0.1857 	  0.4233 
 28.8400 	 -0.1427 	 -0.2853 	  0.4147 
 28.8600 	 -0.1935 	 -0.3798 	  0.4078 
 28.8800 	 -0.2458 	 -0.4640 	  0.4029 
 28.9000 	 -0.2969 	 -0.5334 	  0.3979 
 28.9200 	 -0.3439 	 -0.5840 	  0.3881 
 28.9400 	 -0.3851 	 -0.6136 	  0.3674 
 28.9600 	 -0.4215 	 -0.6217 	  0.3300 
 28.9800 	 -0.4574 	 -0.6091 	  0.2741 
 29.0000 	 -0.4991 	 -0.5774 	  0.2038 
 29.0200 	 -0.5522 	 -0.5290 	  0.1307 
 29.0400 	 -0.6176 	 -0.4662 	  0.0706 
 29.0600 	 -0.6889 	 -0.3912 	  0.0401 
 29.0800 	 -0.7517 	 -0.3062 	  0.0482 
 29.1000 	 -0.7864 	 -0.2148 	  0.0930 
 29.1200 	 -0.7749 	 -0.1193 	  0.1584 
 29.1400 	 -0.7064 	 -0.0184 	  0.2180 
 29.1600 	 -0.5830 	  0.0584 	  0.2419 
 29.1800 	 -0.4197 	  0.0642 	  0.2076 
 29.2000 	 -0.2403 	  0.0487 	  0.1074 
 29.2200 	 -0.0699 	  0.0727 	 -0.0466 
 29.2400 	  0.0729 	  0.1266 	 -0.2250 
 29.2600 	  0.1807 	  0.1937 	 -0.3897 
 29.2800 	  0.2568 	  0.2605 	 -0.5060 
 29.3000 	  0.3116 	  0.3091 	 -0.5527 
 29.3200 	  0.3565 	  0.3250 	 -0.5285 
 29.3400 	  0.3986 	  0.3061 	 -0.4530 
 29.3600 	  0.4392 	  0.2609 	 -0.3575 
 29.3800 	  0.4748 	  0.2061 	 -0.2761 
 29.4000 	  0.5003 	  0.1604 	 -0.2334 
 29.4200 	  0.5125 	  0.1385 	 -0.2383 
 29.4400 	  0.5113 	  0.1450 	 -0.2809 
 29.4600 	  0.4999 	  0.1747 	 -0.3389 
 29.4800 	  0.4827 	  0.2138 	 -0.3844 
 29.5000 	  0.4635 	  0.2463 	 -0.3943 
 29.5200 	  0.4440 	  0.2585 	 -0.3559 
 29.5400 	  0.4239 	  0.2453 	 -0.2720 
 29.5600 	  0.4018 	  0.2104 	 -0.1560 
 29.5800 	  0.3763 	  0.1656 	 -0.0302 
 29.6000 	  0.3469 	  0.1258 	  0.0839 
 29.6200 	  0.3141 	  0.1042 	  0.1689 
 29.6400 	  0.2794 	  0.1076 	  0.2169 
 29.6600 	  0.2443 	  0.1338 	  0.2283 
 29.6800 	  0.2096 	  0.1730 	  0.2119 
 29.7000 	  0.1757 	  0.2096 	  0.1795 
 29.7200 	  0.1425 	  0.2277 	  0.1438 
 29.7400 	  0.1094 	  0.2154 	  0.1135 
 29.7600 	  0.0762 	  0.1683 	  0.0937 
 29.7800 	  0.0423 	  0.0898 	  0.0835 
 29.8000 	  0.0076 	 -0.0086 	  0.0795 
 29.8200 	 -0.0287 	 -0.1123 	  0.0760 
 29.8400 	 -0.0672 	 -0.2068 	  0.0689 
 29.8600 	 -0.1087 	 -0.2832 	  0.0558 
 29.8800 	 -0.1535 	 -0.3388 	  0.0380 
 29.9000 	 -0.2007 	 -0.3791 	  0.0183 
 29.9200 	 -0.2485 	 -0.4137 	  0.0006 
 29.9400 	 -0.2938 	 -0.4528 	 -0.0134 
 29.9600 	 -0.3342 	 -0.5021 	 -0.0240 
 29.9800 	 -0.3686 	 -0.5612 	 -0.0354 
 30.0000 	 -0.3990 	 -0.6211 	 -0.0532 
 30.0200 	 -0.4304 	 -0.6694 	 -0.0833 
 30.0400 	 -0.4693 	 -0.6928 	 -0.1286 
 30.0600 	 -0.5204 	 -0.6838 	 -0.1885 
 30.0800 	 -0.5837 	 -0.6419 	 -0.2571 
 30.1000 	 -0.6514 	 -0.5756 	 -0.3254 
 30.1200 	 -0.7084 	 -0.4972 	 -0.3828 
 30.1400 	 -0.7353 	 -0.4200 	 -0.4203 
 30.1600 	 -0.7148 	 -0.3518 	 -0.4312 
 30.1800 	 -0.6382 	 -0.2940 	 -0.4138 
 30.2000 	 -0.5094 	 -0.2408 	 -0.3702 
 30.2200 	 -0.3444 	 -0.1841 	 -0.3062 
 30.2400 	 -0.1675 	 -0.1175 	 -0.2299 
 30.2600 	 -0.0025 	 -0.0402 	 -0.1510 
 30.2800 	  0.1332 	  0.0426 	 -0.0795 
 30.3000 	  0.2336 	  0.1211 	 -0.0245 
 30.3200 	  0.3029 	  0.1857 	  0.0068 
 30.3400 	  0.3514 	  0.2319 	  0.0111 
 30.3600 	  0.3896 	  0.2625 	 -0.0106 
 30.3800 	  0.4241 	  0.2874 	 -0.0514 
 30.4000 	  0.4562 	  0.3195 	 -0.1009 
 30.4200 	  0.4830 	  0.3702 	 -0.1461 
 30.4400 	  0.5006 	  0.4440 	 -0.1761 
 30.4600 	  0.5068 	  0.5368 	 -0.1829 
 30.4800 	  0.5023 	  0.6371 	 -0.1654 
 30.5000 	  0.4900 	  0.7296 	 -0.1273 
 30.5200 	  0.4735 	  0.7999 	 -0.0763 
 30.5400 	  0.4556 	  0.8396 	 -0.0202 
 30.5600 	  0.4370 	  0.8475 	  0.0340 
 30.5800 	  0.4170 	  0.8287 	  0.0829 
 30.6000 	  0.3941 	  0.7920 	  0.1249 
 30.6200 	  0.3673 	  0.7461 	  0.1596 
 30.6400 	  0.3365 	  0.6966 	  0.1860 
 30.6600 	  0.3027 	  0.6450 	  0.2026 
 30.6800 	  0.2675 	  0.5890 	  0.2089 
 30.7000 	  0.2321 	  0.5250 	  0.2078 
 30.7200 	  0.1976 	  0.4491 	  0.2073 
 30.7400 	  0.1640 	  0.3594 	  0.2211 
 30.7600 	  0.1308 	  0.2557 	  0.2651 
 30.7800 	  0.0974 	  0.1397 	  0.3528 
 30.8000 	  0.0631 	  0.0144 	  0.4890 
 30.8200 	  0.0280 	 -0.1161 	  0.6658 
 30.8400 	 -0.0077 	 -0.2460 	  0.8607 
 30.8600 	 -0.0439 	 -0.3674 	  1.0423 
 30.8800 	 -0.0804 	 -0.4707 	  1.1752 
 30.9000 	 -0.1176 	 -0.5456 	  1.2303 
 30.9200 	 -0.1563 	 -0.5834 	  1.1910 
 30.9400 	 -0.1970 	 -0.5805 	  1.0585 
 30.9600 	 -0.2396 	 -0.5403 	  0.8478 
 30.9800 	 -0.2830 	 -0.4744 	  0.5862 
 31.0000 	 -0.3254 	 -0.4020 	  0.3027 
 31.0200 	 -0.3645 	 -0.3445 	  0.0237 
 31.0400 	 -0.3990 	 -0.3217 	 -0.2329 
 31.0600 	 -0.4300 	 -0.3453 	 -0.4565 
 31.0800 	 -0.4608 	 -0.4166 	 -0.6443 
 31.1000 	 -0.4971 	 -0.5239 	 -0.7950 
 31.1200 	 -0.5436 	 -0.6482 	 -0.9072 
 31.1400 	 -0.6019 	 -0.7652 	 -0.9768 
 31.1600 	 -0.6665 	 -0.8541 	 -0.9977 
 31.1800 	 -0.7249 	 -0.9004 	 -0.9646 
 31.2000 	 -0.7590 	 -0.9014 	 -0.8758 
 31.2200 	 -0.7508 	 -0.8620 	 -0.7366 
 31.2400 	 -0.6887 	 -0.7950 	 -0.5604 
 31.2600 	 -0.5725 	 -0.7130 	 -0.3670 
 31.2800 	 -0.4151 	 -0.6259 	 -0.1808 
 31.3000 	 -0.2392 	 -0.5362 	 -0.0239 
 31.3200 	 -0.0697 	 -0.4409 	  0.0862 
 31.3400 	  0.0736 	 -0.3319 	  0.1428 
 31.3600 	  0.1813 	 -0.2029 	  0.1480 
 31.3800 	  0.2560 	 -0.0517 	  0.1145 
 31.4000 	  0.3079 	  0.1142 	  0.0581 
 31.4200 	  0.3496 	  0.2801 	 -0.0040 
 31.4400 	  0.3899 	  0.4246 	 -0.0599 
 31.4600 	  0.4317 	  0.5277 	 -0.1013 
 31.4800 	  0.4716 	  0.5744 	 -0.1251 
 31.5000 	  0.5039 	  0.5642 	 -0.1271 
 31.5200 	  0.5236 	  0.5081 	 -0.1006 
 31.5400 	  0.5291 	  0.4318 	 -0.0334 
 31.5600 	  0.5224 	  0.3647 	  0.0887 
 31.5800 	  0.5078 	  0.3366 	  0.2756 
 31.6000 	  0.4898 	  0.3642 	  0.5245 
 31.6200 	  0.4713 	  0.4517 	  0.8144 
 31.6400 	  0.4528 	  0.5837 	  1.1025 
 31.6600 	  0.4328 	  0.7346 	  1.3332 
 31.6800 	  0.4092 	  0.8719 	  1.4483 
 31.7000 	  0.3799 	  0.9680 	  1.4057 
 31.7200 	  0.3443 	  1.0035 	  1.1908 
 31.7400 	  0.3032 	  0.9743 	  0.8286 
 31.7600 	  0.2590 	  0.8876 	  0.3725 
 31.7800 	  0.2147 	  0.7599 	 -0.1009 
 31.8000 	  0.1730 	  0.6101 	 -0.5195 
 31.8200 	  0.1363 	  0.4565 	 -0.8279 
 31.8400 	  0.1055 	  0.3127 	 -1.0073 
 31.8600 	  0.0801 	  0.1893 	 -1.0681 
 31.8800 	  0.0588 	  0.0938 	 -1.0504 
 31.9000 	  0.0396 	  0.0326 	 -0.9983 
 31.9200 	  0.0204 	  0.0108 	 -0.9505 
 31.9400 	 -0.0002 	  0.0303 	 -0.9218 
 31.9600 	 -0.0233 	  0.0870 	 -0.9076 
 31.9800 	 -0.0497 	  0.1694 	 -0.8835 
 32.0000 	 -0.0796 	  0.2573 	 -0.8228 
 32.0200 	 -0.1135 	  0.3262 	 -0.7043 
 32.0400 	 -0.1512 	  0.3507 	 -0.5248 
 32.0600 	 -0.1921 	  0.3120 	 -0.2959 
 32.0800 	 -0.2346 	  0.2014 	 -0.0440 
 32.1000 	 -0.2767 	  0.0258 	  0.2004 
 32.1200 	 -0.3161 	 -0.1972 	  0.4071 
 32.1400 	 -0.3521 	 -0.4385 	  0.5528 
 32.1600 	 -0.3863 	 -0.6679 	  0.6202 
 32.1800 	 -0.4228 	 -0.8567 	  0.6001 
 32.2000 	 -0.4673 	 -0.9866 	  0.4906 
 32.2200 	 -0.5238 	 -1.0492 	  0.2989 
 32.2400 	 -0.5918 	 -1.0500 	  0.0462 
 32.2600 	 -0.6634 	 -1.0034 	 -0.2352 
 32.2800 	 -0.7233 	 -0.9307 	 -0.4997 
 32.3000 	 -0.7524 	 -0.8536 	 -0.7014 
 32.3200 	 -0.7335 	 -0.7904 	 -0.8007 
 32.3400 	 -0.6579 	 -0.7515 	 -0.7820 
 32.3600 	 -0.5299 	 -0.7381 	 -0.6525 
 32.3800 	 -0.3665 	 -0.7430 	 -0.4505 
 32.4000 	 -0.1925 	 -0.7532 	 -0.2255 
 32.4200 	 -0.0324 	 -0.7542 	 -0.0310 
 32.4400 	  0.0967 	 -0.7340 	  0.1001 
 32.4600 	  0.1894 	 -0.6858 	  0.1562 
 32.4800 	  0.2516 	 -0.6087 	  0.1575 
 32.5000 	  0.2954 	 -0.5068 	  0.1371 
 32.5200 	  0.3329 	 -0.3858 	  0.1334 
 32.5400 	  0.3714 	 -0.2511 	  0.1672 
 32.5600 	  0.4115 	 -0.1066 	  0.2406 
 32.5800 	  0.4486 	  0.0459 	  0.3289 
 32.6000 	  0.4771 	  0.2038 	  0.3988 
 32.6200 	  0.4928 	  0.3631 	  0.4149 
 32.6400 	  0.4958 	  0.5157 	  0.3607 
 32.6600 	  0.4891 	  0.6517 	  0.2383 
 32.6800 	  0.4773 	  0.7597 	  0.0754 
 32.7000 	  0.4642 	  0.8315 	 -0.0914 
 32.7200 	  0.4512 	  0.8634 	 -0.2222 
 32.7400 	  0.4377 	  0.8588 	 -0.2916 
 32.7600 	  0.4215 	  0.8262 	 -0.2886 
 32.7800 	  0.4005 	  0.7779 	 -0.2232 
 32.8000 	  0.3740 	  0.7259 	 -0.1145 
 32.8200 	  0.3426 	  0.6796 	  0.0127 
 32.8400 	  0.3082 	  0.6439 	  0.1391 
 32.8600 	  0.2731 	  0.6196 	  0.2516 
 32.8800 	  0.2394 	  0.6039 	  0.3473 
 32.9000 	  0.2082 	  0.5930 	  0.4273 
 32.9200 	  0.1797 	  0.5825 	  0.4958 
 32.9400 	  0.1532 	  0.5687 	  0.5550 
 32.9600 	  0.1276 	  0.5482 	  0.6052 
 32.9800 	  0.1015 	  0.5178 	  0.6442 
 33.0000 	  0.0736 	  0.4743 	  0.6691 
 33.0200 	  0.0431 	  0.4154 	  0.6777 
 33.0400 	  0.0100 	  0.3402 	  0.6686 
 33.0600 	 -0.0253 	  0.2502 	  0.6415 
 33.0800 	 -0.0621 	  0.1503 	  0.5960 
 33.1000 	 -0.0996 	  0.0477 	  0.5317 
 33.1200 	 -0.1376 	 -0.0492 	  0.4483 
 33.1400 	 -0.1763 	 -0.1326 	  0.3472 
 33.1600 	 -0.2163 	 -0.1980 	  0.2319 
 33.1800 	 -0.2581 	 -0.2450 	  0.1102 
 33.2000 	 -0.3011 	 -0.2778 	 -0.0080 
 33.2200 	 -0.3436 	 -0.3038 	 -0.1112 
 33.2400 	 -0.3832 	 -0.3317 	 -0.1905 
 33.2600 	 -0.4180 	 -0.3686 	 -0.2409 
 33.2800 	 -0.4484 	 -0.4183 	 -0.2654 
 33.3000 	 -0.4775 	 -0.4791 	 -0.2725 
 33.3200 	 -0.5111 	 -0.5454 	 -0.2755 
 33.3400 	 -0.5555 	 -0.6076 	 -0.2868 
 33.3600 	 -0.6138 	 -0.6558 	 -0.3152 
 33.3800 	 -0.6828 	 -0.6817 	 -0.3592 
 33.4000 	 -0.7503 	 -0.6818 	 -0.4093 
 33.4200 	 -0.7976 	 -0.6569 	 -0.4478 
 33.4400 	 -0.8040 	 -0.6134 	 -0.4561 
 33.4600 	 -0.7536 	 -0.5600 	 -0.4189 
 33.4800 	 -0.6423 	 -0.5058 	 -0.3337 
 33.5000 	 -0.4801 	 -0.4568 	 -0.2102 
 33.5200 	 -0.2892 	 -0.4149 	 -0.0719 
 33.5400 	 -0.0973 	 -0.3766 	  0.0513 
 33.5600 	  0.0707 	 -0.3348 	  0.1292 
 33.5800 	  0.2000 	 -0.2810 	  0.1428 
 33.6000 	  0.2886 	 -0.2089 	  0.0874 
 33.6200 	  0.3449 	 -0.1157 	 -0.0242 
 33.6400 	  0.3824 	 -0.0047 	 -0.1661 
 33.6600 	  0.4133 	  0.1160 	 -0.3066 
 33.6800 	  0.4444 	  0.2351 	 -0.4182 
 33.7000 	  0.4763 	  0.3409 	 -0.4837 
 33.7200 	  0.5051 	  0.4230 	 -0.5007 
 33.7400 	  0.5264 	  0.4756 	 -0.4798 
 33.7600 	  0.5372 	  0.4965 	 -0.4384 
 33.7800 	  0.5378 	  0.4877 	 -0.3934 
 33.8000 	  0.5306 	  0.4542 	 -0.3547 
 33.8200 	  0.5189 	  0.4027 	 -0.3220 
 33.8400 	  0.5047 	  0.3406 	 -0.2860 
 33.8600 	  0.4887 	  0.2750 	 -0.2333 
 33.8800 	  0.4702 	  0.2128 	 -0.1535 
 33.9000 	  0.4479 	  0.1595 	 -0.0441 
 33.9200 	  0.4212 	  0.1194 	  0.0866 
 33.9400 	  0.3904 	  0.0945 	  0.2216 
 33.9600 	  0.3567 	  0.0845 	  0.3399 
 33.9800 	  0.3219 	  0.0869 	  0.4240 
 34.0000 	  0.2875 	  0.0971 	  0.4643 
 34.0200 	  0.2544 	  0.1100 	  0.4629 
 34.0400 	  0.2223 	  0.1212 	  0.4314 
 34.0600 	  0.1904 	  0.1262 	  0.3867 
 34.0800 	  0.1578 	  0.1219 	  0.3448 
 34.1000 	  0.1238 	  0.1146 	  0.3156 
 34.1200 	  0.0883 	  0.1041 	  0.3002 
 34.1400 	  0.0518 	  0.0666 	  0.2918 
 34.1600 	  0.0151 	 -0.0019 	  0.2790 
 34.1800 	 -0.0213 	 -0.0827 	  0.2514 
 34.2000 	 -0.0576 	 -0.1610 	  0.2035 
 34.2200 	 -0.0946 	 -0.2277 	  0.1372 
 34.2400 	 -0.1336 	 -0.2819 	  0.0612 
 34.2600 	 -0.1756 	 -0.3260 	 -0.0121 
 34.2800 	 -0.2204 	 -0.3644 	 -0.0708 
 34.3000 	 -0.2664 	 -0.4034 	 -0.1068 
 34.3200 	 -0.3109 	 -0.4483 	 -0.1180 
 34.3400 	 -0.3510 	 -0.5015 	 -0.1084 
 34.3600 	 -0.3854 	 -0.5610 	 -0.0856 
 34.3800 	 -0.4156 	 -0.6213 	 -0.0588 
 34.4000 	 -0.4465 	 -0.6737 	 -0.0360 
 34.4200 	 -0.4843 	 -0.7097 	 -0.0228 
 34.4400 	 -0.5342 	 -0.7228 	 -0.0222 
 34.4600 	 -0.5962 	 -0.7101 	 -0.0351 
 34.4800 	 -0.6624 	 -0.6729 	 -0.0613 
 34.5000 	 -0.7172 	 -0.6159 	 -0.0998 
 34.5200 	 -0.7408 	 -0.5449 	 -0.1491 
 34.5400 	 -0.7152 	 -0.4655 	 -0.2064 
 34.5600 	 -0.6309 	 -0.3815 	 -0.2674 
 34.5800 	 -0.4916 	 -0.2949 	 -0.3260 
 34.6000 	 -0.3143 	 -0.2063 	 -0.3756 
 34.6200 	 -0.1248 	 -0.1158 	 -0.4097 
 34.6400 	  0.0502 	 -0.0241 	 -0.4239 
 34.6600 	  0.1907 	  0.0672 	 -0.4161 
 34.6800 	  0.2880 	  0.1560 	 -0.3876 
 34.7000 	  0.3451 	  0.2397 	 -0.3415 
 34.7200 	  0.3730 	  0.3160 	 -0.2821 
 34.7400 	  0.3849 	  0.3832 	 -0.2132 
 34.7600 	  0.3918 	  0.4397 	 -0.1377 
 34.7800 	  0.3993 	  0.4846 	 -0.0574 
 34.8000 	  0.4083 	  0.5169 	  0.0265 
 34.8200 	  0.4168 	  0.5365 	  0.1119 
 34.8400 	  0.4221 	  0.5440 	  0.1953 
 34.8600 	  0.4227 	  0.5412 	  0.2722 
 34.8800 	  0.4181 	  0.5304 	  0.3368 
 34.9000 	  0.4086 	  0.5137 	  0.3846 
 34.9200 	  0.3946 	  0.4926 	  0.4129 
 34.9400 	  0.3756 	  0.4664 	  0.4225 
 34.9600 	  0.3512 	  0.4337 	  0.4166 
 34.9800 	  0.3210 	  0.3919 	  0.4009 
 35.0000 	  0.2853 	  0.3404 	  0.3805 
 35.0200 	  0.2454 	  0.2804 	  0.3595 
 35.0400 	  0.2035 	  0.2165 	  0.3387 
 35.0600 	  0.1620 	  0.1552 	  0.3169 
 35.0800 	  0.1228 	  0.1037 	  0.2910 
 35.1000 	  0.0870 	  0.0664 	  0.2588 
 35.1200 	  0.0545 	  0.0442 	  0.2198 
 35.1400 	  0.0241 	  0.0326 	  0.1767 
 35.1600 	 -0.0062 	  0.0243 	  0.1342 
 35.1800 	 -0.0388 	  0.0100 	  0.0979 
 35.2000 	 -0.0753 	 -0.0173 	  0.0720 
 35.2200 	 -0.1162 	 -0.0612 	  0.0576 
 35.2400 	 -0.1603 	 -0.1201 	  0.0510 
 35.2600 	 -0.2050 	 -0.1888 	  0.0458 
 35.2800 	 -0.2473 	 -0.2596 	  0.0335 
 35.3000 	 -0.2856 	 -0.3256 	  0.0070 
 35.3200 	 -0.3205 	 -0.3815 	 -0.0372 
 35.3400 	 -0.3559 	 -0.4249 	 -0.0969 
 35.3600 	 -0.3975 	 -0.4556 	 -0.1652 
 35.3800 	 -0.4502 	 -0.4748 	 -0.2311 
 35.4000 	 -0.5145 	 -0.4834 	 -0.2836 
 35.4200 	 -0.5840 	 -0.4819 	 -0.3134 
 35.4400 	 -0.6446 	 -0.4699 	 -0.3173 
 35.4600 	 -0.6773 	 -0.4471 	 -0.2968 
 35.4800 	 -0.6641 	 -0.4139 	 -0.2590 
 35.5000 	 -0.5945 	 -0.3719 	 -0.2130 
 35.5200 	 -0.4701 	 -0.3234 	 -0.1675 
 35.5400 	 -0.3057 	 -0.2709 	 -0.1273 
 35.5600 	 -0.1251 	 -0.2163 	 -0.0935 
 35.5800 	  0.0460 	 -0.1604 	 -0.0622 
 35.6000 	  0.1874 	 -0.1027 	 -0.0290 
 35.6200 	  0.2896 	 -0.0423 	  0.0100 
 35.6400 	  0.3544 	  0.0215 	  0.0540 
 35.6600 	  0.3917 	  0.0877 	  0.0981 
 35.6800 	  0.4138 	  0.1536 	  0.1332 
 35.7000 	  0.4302 	  0.2151 	  0.1501 
 35.7200 	  0.4457 	  0.2671 	  0.1417 
 35.7400 	  0.4600 	  0.3053 	  0.1073 
 35.7600 	  0.4703 	  0.3274 	  0.0518 
 35.7800 	  0.4743 	  0.3331 	 -0.0138 
 35.8000 	  0.4710 	  0.3254 	 -0.0779 
 35.8200 	  0.4615 	  0.3087 	 -0.1302 
 35.8400 	  0.4477 	  0.2885 	 -0.1663 
 35.8600 	  0.4307 	  0.2701 	 -0.1870 
 35.8800 	  0.4107 	  0.2575 	 -0.1986 
 35.9000 	  0.3867 	  0.2525 	 -0.2080 
 35.9200 	  0.3575 	  0.2557 	 -0.2204 
 35.9400 	  0.3226 	  0.2659 	 -0.2353 
 35.9600 	  0.2828 	  0.2807 	 -0.2472 
 35.9800 	  0.2402 	  0.2973 	 -0.2458 
 36.0000 	  0.1970 	  0.3123 	 -0.2211 
 36.0200 	  0.1556 	  0.3221 	 -0.1657 
 36.0400 	  0.1168 	  0.3228 	 -0.0795 
 36.0600 	  0.0810 	  0.3112 	  0.0308 
 36.0800 	  0.0472 	  0.2849 	  0.1509 
 36.1000 	  0.0141 	  0.2441 	  0.2641 
 36.1200 	 -0.0195 	  0.1908 	  0.3533 
 36.1400 	 -0.0550 	  0.1295 	  0.4074 
 36.1600 	 -0.0936 	  0.0653 	  0.4213 
 36.1800 	 -0.1360 	  0.0033 	  0.3996 
 36.2000 	 -0.1823 	 -0.0542 	  0.3524 
 36.2200 	 -0.2315 	 -0.1076 	  0.2937 
 36.2400 	 -0.2814 	 -0.1608 	  0.2355 
 36.2600 	 -0.3290 	 -0.2183 	  0.1863 
 36.2800 	 -0.3715 	 -0.2844 	  0.1459 
 36.3000 	 -0.4081 	 -0.3592 	  0.1090 
 36.3200 	 -0.4406 	 -0.4393 	  0.0653 
 36.3400 	 -0.4740 	 -0.5162 	  0.0063 
 36.3600 	 -0.5149 	 -0.5806 	 -0.0729 
 36.3800 	 -0.5679 	 -0.6234 	 -0.1674 
 36.4000 	 -0.6325 	 -0.6402 	 -0.2661 
 36.4200 	 -0.7002 	 -0.6309 	 -0.3520 
 36.4400 	 -0.7547 	 -0.6010 	 -0.4106 
 36.4600 	 -0.7756 	 -0.5575 	 -0.4319 
 36.4800 	 -0.7452 	 -0.5075 	 -0.4182 
 36.5000 	 -0.6550 	 -0.4544 	 -0.3802 
 36.5200 	 -0.5103 	 -0.3987 	 -0.3364 
 36.5400 	 -0.3293 	 -0.3372 	 -0.3038 
 36.5600 	 -0.1385 	 -0.2670 	 -0.2947 
 36.5800 	  0.0360 	 -0.1861 	 -0.3086 
 36.6000 	  0.1761 	 -0.0969 	 -0.3356 
 36.6200 	  0.2755 	 -0.0042 	 -0.3574 
 36.6400 	  0.3398 	  0.0850 	 -0.3562 
 36.6600 	  0.3814 	  0.1651 	 -0.3185 
 36.6800 	  0.4130 	  0.2325 	 -0.2429 
 36.7000 	  0.4432 	  0.2878 	 -0.1367 
 36.7200 	  0.4741 	  0.3337 	 -0.0165 
 36.7400 	  0.5027 	  0.3748 	  0.1005 
 36.7600 	  0.5242 	  0.4140 	  0.1992 
 36.7800 	  0.5349 	  0.4526 	  0.2731 
 36.8000 	  0.5343 	  0.4892 	  0.3221 
 36.8200 	  0.5245 	  0.5210 	  0.3532 
 36.8400 	  0.5090 	  0.5456 	  0.3745 
 36.8600 	  0.4906 	  0.5613 	  0.3939 
 36.8800 	  0.4707 	  0.5687 	  0.4147 
 36.9000 	  0.4490 	  0.5694 	  0.4373 
 36.9200 	  0.4242 	  0.5653 	  0.4588 
 36.9400 	  0.3955 	  0.5576 	  0.4759 
 36.9600 	  0.3629 	  0.5459 	  0.4854 
 36.9800 	  0.3273 	  0.5283 	  0.4863 
 37.0000 	  0.2904 	  0.5020 	  0.4785 
 37.0200 	  0.2537 	  0.4644 	  0.4631 
 37.0400 	  0.2179 	  0.4139 	  0.4412 
 37.0600 	  0.1832 	  0.3506 	  0.4142 
 37.0800 	  0.1489 	  0.2757 	  0.3834 
 37.1000 	  0.1143 	  0.1922 	  0.3502 
 37.1200 	  0.0787 	  0.1032 	  0.3159 
 37.1400 	  0.0418 	  0.0122 	  0.2813 
 37.1600 	  0.0034 	 -0.0779 	  0.2462 
 37.1800 	 -0.0366 	 -0.1649 	  0.2093 
 37.2000 	 -0.0788 	 -0.2475 	  0.1682 
 37.2200 	 -0.1239 	 -0.3251 	  0.1205 
 37.2400 	 -0.1722 	 -0.3980 	  0.0656 
 37.2600 	 -0.2231 	 -0.4668 	  0.0045 
 37.2800 	 -0.2746 	 -0.5323 	 -0.0584 
 37.3000 	 -0.3240 	 -0.5952 	 -0.1177 
 37.3200 	 -0.3683 	 -0.6559 	 -0.1675 
 37.3400 	 -0.4063 	 -0.7143 	 -0.2058 
 37.3600 	 -0.4392 	 -0.7695 	 -0.2340 
 37.3800 	 -0.4720 	 -0.8197 	 -0.2595 
 37.4000 	 -0.5113 	 -0.8614 	 -0.2922 
 37.4200 	 -0.5629 	 -0.8901 	 -0.3429 
 37.4400 	 -0.6280 	 -0.8999 	 -0.4170 
 37.4600 	 -0.6998 	 -0.8845 	 -0.5140 
 37.4800 	 -0.7634 	 -0.8384 	 -0.6230 
 37.5000 	 -0.7986 	 -0.7589 	 -0.7271 
 37.5200 	 -0.7860 	 -0.6467 	 -0.8050 
 37.5400 	 -0.7141 	 -0.5071 	 -0.8384 
 37.5600 	 -0.5843 	 -0.3496 	 -0.8153 
 37.5800 	 -0.4120 	 -0.1859 	 -0.7359 
 37.6000 	 -0.2224 	 -0.0283 	 -0.6101 
 37.6200 	 -0.0421 	  0.1132 	 -0.4574 
 37.6400 	  0.1079 	  0.2327 	 -0.3000 
 37.6600 	  0.2184 	  0.3289 	 -0.1589 
 37.6800 	  0.2922 	  0.4043 	 -0.0472 
 37.7000 	  0.3398 	  0.4643 	  0.0300 
 37.7200 	  0.3743 	  0.5147 	  0.0769 
 37.7400 	  0.4050 	  0.5596 	  0.1034 
 37.7600 	  0.4355 	  0.6011 	  0.1221 
 37.7800 	  0.4642 	  0.6387 	  0.1436 
 37.8000 	  0.4868 	  0.6701 	  0.1744 
 37.8200 	  0.4999 	  0.6925 	  0.2154 
 37.8400 	  0.5022 	  0.7035 	  0.2626 
 37.8600 	  0.4953 	  0.7021 	  0.3091 
 37.8800 	  0.4819 	  0.6886 	  0.3472 
 37.9000 	  0.4649 	  0.6647 	  0.3712 
 37.9200 	  0.4456 	  0.6329 	  0.3781 
 37.9400 	  0.4241 	  0.5958 	  0.3692 
 37.9600 	  0.3997 	  0.5561 	  0.3488 
 37.9800 	  0.3720 	  0.5156 	  0.3234 
 38.0000 	  0.3411 	  0.4750 	  0.2995 
 38.0200 	  0.3081 	  0.4344 	  0.2822 
 38.0400 	  0.2742 	  0.3923 	  0.2732 
 38.0600 	  0.2404 	  0.3469 	  0.2709 
 38.0800 	  0.2070 	  0.2966 	  0.2702 
 38.1000 	  0.1739 	  0.2409 	  0.2647 
 38.1200 	  0.1404 	  0.1809 	  0.2481 
 38.1400 	  0.1062 	  0.1200 	  0.2171 
 38.1600 	  0.0708 	  0.0626 	  0.1720 
 38.1800 	  0.0345 	  0.0131 	  0.1183 
 38.2000 	 -0.0026 	 -0.0265 	  0.0638 
 38.2200 	 -0.0409 	 -0.0572 	  0.0179 
 38.2400 	 -0.0809 	 -0.0847 	 -0.0135 
 38.2600 	 -0.1232 	 -0.1179 	 -0.0283 
 38.2800 	 -0.1682 	 -0.1669 	 -0.0322 
 38.3000 	 -0.2152 	 -0.2395 	 -0.0349 
 38.3200 	 -0.2621 	 -0.3390 	 -0.0503 
 38.3400 	 -0.3064 	 -0.4615 	 -0.0896 
 38.3600 	 -0.3458 	 -0.5972 	 -0.1598 
 38.3800 	 -0.3799 	 -0.7316 	 -0.2583 
 38.4000 	 -0.4112 	 -0.8497 	 -0.3748 
 38.4200 	 -0.4449 	 -0.9385 	 -0.4917 
 38.4400 	 -0.4871 	 -0.9910 	 -0.5902 
 38.4600 	 -0.5416 	 -1.0054 	 -0.6536 
 38.4800 	 -0.6065 	 -0.9852 	 -0.6739 
 38.5000 	 -0.6721 	 -0.9361 	 -0.6511 
 38.5200 	 -0.7221 	 -0.8638 	 -0.5947 
 38.5400 	 -0.7372 	 -0.7724 	 -0.5183 
 38.5600 	 -0.7020 	 -0.6640 	 -0.4364 
 38.5800 	 -0.6107 	 -0.5404 	 -0.3584 
 38.6000 	 -0.4705 	 -0.4045 	 -0.2885 
 38.6200 	 -0.3002 	 -0.2614 	 -0.2239 
 38.6400 	 -0.1246 	 -0.1191 	 -0.1587 
 38.6600 	  0.0335 	  0.0142 	 -0.0868 
 38.6800 	  0.1593 	  0.1306 	 -0.0058 
 38.7000 	  0.2498 	  0.2271 	  0.0827 
 38.7200 	  0.3114 	  0.3040 	  0.1730 
 38.7400 	  0.3553 	  0.3666 	  0.2584 
 38.7600 	  0.3920 	  0.4211 	  0.3330 
 38.7800 	  0.4271 	  0.4731 	  0.3952 
 38.8000 	  0.4607 	  0.5238 	  0.4462 
 38.8200 	  0.4892 	  0.5708 	  0.4897 
 38.8400 	  0.5084 	  0.6073 	  0.5277 
 38.8600 	  0.5161 	  0.6266 	  0.5596 
 38.8800 	  0.5131 	  0.6232 	  0.5796 
 38.9000 	  0.5023 	  0.5972 	  0.5802 
 38.9200 	  0.4872 	  0.5527 	  0.5535 
 38.9400 	  0.4703 	  0.4986 	  0.4973 
 38.9600 	  0.4525 	  0.4442 	  0.4158 
 38.9800 	  0.4330 	  0.3979 	  0.3232 
 39.0000 	  0.4108 	  0.3625 	  0.2383 
 39.0200 	  0.3848 	  0.3374 	  0.1823 
 39.0400 	  0.3553 	  0.3182 	  0.1699 
 39.0600 	  0.3232 	  0.2967 	  0.2073 
 39.0800 	  0.2900 	  0.2643 	  0.2859 
 39.1000 	  0.2572 	  0.2320 	  0.3871 
 39.1200 	  0.2255 	  0.1963 	  0.4836 
 39.1400 	  0.1951 	  0.1023 	  0.5498 
 39.1600 	  0.1651 	 -0.0091 	  0.5651 
 39.1800 	  0.1345 	 -0.0197 	  0.5233 
 39.2000 	  0.1023 	  0.0182 	  0.4301 
 39.2200 	  0.0677 	  0.0205 	  0.3038 
 39.2400 	  0.0308 	  0.0004 	  0.1676 
 39.2600 	 -0.0080 	 -0.0297 	  0.0446 
 39.2800 	 -0.0476 	 -0.0717 	 -0.0502 
 39.3000 	 -0.0869 	 -0.1197 	 -0.1106 
 39.3200 	 -0.1253 	 -0.1659 	 -0.1411 
 39.3400 	 -0.1629 	 -0.2067 	 -0.1522 
 39.3600 	 -0.2007 	 -0.2417 	 -0.1569 
 39.3800 	 -0.2400 	 -0.2734 	 -0.1652 
 39.4000 	 -0.2817 	 -0.3074 	 -0.1828 
 39.4200 	 -0.3257 	 -0.3501 	 -0.2101 
 39.4400 	 -0.3702 	 -0.4070 	 -0.2453 
 39.4600 	 -0.4126 	 -0.4808 	 -0.2861 
 39.4800 	 -0.4502 	 -0.5705 	 -0.3333 
 39.5000 	 -0.4822 	 -0.6696 	 -0.3901 
 39.5200 	 -0.5110 	 -0.7681 	 -0.4618 
 39.5400 	 -0.5417 	 -0.8527 	 -0.5517 
 39.5600 	 -0.5808 	 -0.9099 	 -0.6598 
 39.5800 	 -0.6325 	 -0.9284 	 -0.7790 
 39.6000 	 -0.6956 	 -0.9024 	 -0.8973 
 39.6200 	 -0.7602 	 -0.8321 	 -0.9981 
 39.6400 	 -0.8096 	 -0.7251 	 -1.0657 
 39.6600 	 -0.8235 	 -0.5935 	 -1.0873 
 39.6800 	 -0.7852 	 -0.4517 	 -1.0580 
 39.7000 	 -0.6878 	 -0.3120 	 -0.9802 
 39.7200 	 -0.5382 	 -0.1831 	 -0.8635 
 39.7400 	 -0.3554 	 -0.0666 	 -0.7217 
 39.7600 	 -0.1655 	  0.0397 	 -0.5695 
 39.7800 	  0.0072 	  0.1416 	 -0.4193 
 39.8000 	  0.1467 	  0.2438 	 -0.2792 
 39.8200 	  0.2493 	  0.3484 	 -0.1524 
 39.8400 	  0.3216 	  0.4522 	 -0.0384 
 39.8600 	  0.3754 	  0.5486 	  0.0656 
 39.8800 	  0.4218 	  0.6290 	  0.1620 
 39.9000 	  0.4668 	  0.6862 	  0.2521 
 39.9200 	  0.5101 	  0.7163 	  0.3348 
 39.9400 	  0.5473 	  0.7212 	  0.4077 
 39.9600 	  0.5736 	  0.7069 	  0.4675 
 39.9800 	  0.5861 	  0.6822 	  0.5123 
 40.0000 	  0.5859 	  0.6555 	  0.5418 


==> result/raw_motion_watch.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.1738 	  0.1654 	 -0.0640 
 0.0400 	  0.1544 	  0.2031 	 -0.0740 
 0.0600 	  0.1284 	  0.2377 	 -0.0740 
 0.0800 	  0.0977 	  0.2649 	 -0.0670 
 0.1000 	  0.0639 	  0.2831 	 -0.0565 
 0.1200 	  0.0285 	  0.2936 	 -0.0459 
 0.1400 	 -0.0074 	  0.2990 	 -0.0370 
 0.1600 	 -0.0431 	  0.3020 	 -0.0305 
 0.1800 	 -0.0782 	  0.3037 	 -0.0263 
 0.2000 	 -0.1123 	  0.3042 	 -0.0242 
 0.2200 	 -0.1453 	  0.3019 	 -0.0244 
 0.2400 	 -0.1772 	  0.2954 	 -0.0277 
 0.2600 	 -0.2087 	  0.2835 	 -0.0349 
 0.2800 	 -0.2407 	  0.2656 	 -0.0465 
 0.3000 	 -0.2741 	  0.2414 	 -0.0620 
 0.3200 	 -0.3093 	  0.2105 	 -0.0805 
 0.3400 	 -0.3455 	  0.1718 	 -0.1010 
 0.3600 	 -0.3804 	  0.1234 	 -0.1228 
 0.3800 	 -0.4116 	  0.0632 	 -0.1467 
 0.4000 	 -0.4372 	 -0.0108 	 -0.1742 
 0.4200 	 -0.4577 	 -0.0995 	 -0.2071 
 0.4400 	 -0.4770 	 -0.2021 	 -0.2467 
 0.4600 	 -0.5012 	 -0.3152 	 -0.2928 
 0.4800 	 -0.5364 	 -0.4333 	 -0.3433 
 0.5000 	 -0.5850 	 -0.5489 	 -0.3944 
 0.5200 	 -0.6423 	 -0.6534 	 -0.4414 
 0.5400 	 -0.6949 	 -0.7384 	 -0.4797 
 0.5600 	 -0.7233 	 -0.7969 	 -0.5056 
 0.5800 	 -0.7074 	 -0.8252 	 -0.5171 
 0.6000 	 -0.6338 	 -0.8226 	 -0.5141 
 0.6200 	 -0.5019 	 -0.7927 	 -0.4974 
 0.6400 	 -0.3258 	 -0.7416 	 -0.4690 
 0.6600 	 -0.1307 	 -0.6772 	 -0.4312 
 0.6800 	  0.0551 	 -0.6071 	 -0.3860 
 0.7000 	  0.2088 	 -0.5373 	 -0.3354 
 0.7200 	  0.3198 	 -0.4713 	 -0.2812 
 0.7400 	  0.3910 	 -0.4100 	 -0.2252 
 0.7600 	  0.4350 	 -0.3522 	 -0.1692 
 0.7800 	  0.4672 	 -0.2954 	 -0.1151 
 0.8000 	  0.4989 	 -0.2372 	 -0.0646 
 0.8200 	  0.5340 	 -0.1762 	 -0.0188 
 0.8400 	  0.5693 	 -0.1119 	  0.0223 
 0.8600 	  0.5979 	 -0.0457 	  0.0598 
 0.8800 	  0.6136 	  0.0195 	  0.0958 
 0.9000 	  0.6140 	  0.0803 	  0.1330 
 0.9200 	  0.6012 	  0.1330 	  0.1742 
 0.9400 	  0.5798 	  0.1748 	  0.2209 
 0.9600 	  0.5551 	  0.2045 	  0.2732 
 0.9800 	  0.5301 	  0.2235 	  0.3294 
 1.0000 	  0.5058 	  0.2352 	  0.3864 
 1.0200 	  0.4805 	  0.2450 	  0.4401 
 1.0400 	  0.4525 	  0.2584 	  0.4868 
 1.0600 	  0.4202 	  0.2803 	  0.5236 
 1.0800 	  0.3838 	  0.3126 	  0.5488 
 1.1000 	  0.3447 	  0.3548 	  0.5618 
 1.1200 	  0.3049 	  0.4032 	  0.5626 
 1.1400 	  0.2662 	  0.4533 	  0.5516 
 1.1600 	  0.2299 	  0.5002 	  0.5296 
 1.1800 	  0.1960 	  0.5418 	  0.4977 
 1.2000 	  0.1639 	  0.5783 	  0.4587 
 1.2200 	  0.1326 	  0.6132 	  0.4169 
 1.2400 	  0.1009 	  0.6511 	  0.3796 
 1.2600 	  0.0680 	  0.6967 	  0.3551 
 1.2800 	  0.0335 	  0.7515 	  0.3525 
 1.3000 	 -0.0024 	  0.8138 	  0.3774 
 1.3200 	 -0.0392 	  0.8771 	  0.4313 
 1.3400 	 -0.0763 	  0.9322 	  0.5074 
 1.3600 	 -0.1132 	  0.9689 	  0.5924 
 1.3800 	 -0.1501 	  0.9785 	  0.6672 
 1.4000 	 -0.1876 	  0.9547 	  0.7124 
 1.4200 	 -0.2265 	  0.8956 	  0.7117 
 1.4400 	 -0.2674 	  0.8014 	  0.6598 
 1.4600 	 -0.3101 	  0.6741 	  0.5617 
 1.4800 	 -0.3532 	  0.5152 	  0.4340 
 1.5000 	 -0.3942 	  0.3256 	  0.2986 
 1.5200 	 -0.4304 	  0.1055 	  0.1768 
 1.5400 	 -0.4602 	 -0.1425 	  0.0801 
 1.5600 	 -0.4847 	 -0.4121 	  0.0078 
 1.5800 	 -0.5082 	 -0.6903 	 -0.0545 
 1.6000 	 -0.5368 	 -0.9588 	 -0.1282 
 1.6200 	 -0.5762 	 -1.1940 	 -0.2346 
 1.6400 	 -0.6278 	 -1.3735 	 -0.3829 
 1.6600 	 -0.6855 	 -1.4788 	 -0.5669 
 1.6800 	 -0.7356 	 -1.5022 	 -0.7620 
 1.7000 	 -0.7588 	 -1.4460 	 -0.9332 
 1.7200 	 -0.7367 	 -1.3257 	 -1.0437 
 1.7400 	 -0.6582 	 -1.1631 	 -1.0696 
 1.7600 	 -0.5250 	 -0.9843 	 -1.0052 
 1.7800 	 -0.3521 	 -0.8115 	 -0.8685 
 1.8000 	 -0.1643 	 -0.6619 	 -0.6948 
 1.8200 	  0.0122 	 -0.5422 	 -0.5273 
 1.8400 	  0.1575 	 -0.4517 	 -0.4029 
 1.8600 	  0.2634 	 -0.3829 	 -0.3438 
 1.8800 	  0.3339 	 -0.3255 	 -0.3508 
 1.9000 	  0.3806 	 -0.2695 	 -0.4050 
 1.9200 	  0.4165 	 -0.2079 	 -0.4763 
 1.9400 	  0.4505 	 -0.1376 	 -0.5328 
 1.9600 	  0.4848 	 -0.0597 	 -0.5511 
 1.9800 	  0.5159 	  0.0212 	 -0.5219 
 2.0000 	  0.5382 	  0.0984 	 -0.4515 
 2.0200 	  0.5477 	  0.1646 	 -0.3566 
 2.0400 	  0.5440 	  0.2137 	 -0.2587 
 2.0600 	  0.5299 	  0.2413 	 -0.1769 
 2.0800 	  0.5101 	  0.2474 	 -0.1229 
 2.1000 	  0.4886 	  0.2352 	 -0.0995 
 2.1200 	  0.4671 	  0.2129 	 -0.1022 
 2.1400 	  0.4454 	  0.1908 	 -0.1216 
 2.1600 	  0.4217 	  0.1806 	 -0.1474 
 2.1800 	  0.3943 	  0.1914 	 -0.1702 
 2.2000 	  0.3625 	  0.2283 	 -0.1829 
 2.2200 	  0.3269 	  0.2884 	 -0.1801 
 2.2400 	  0.2892 	  0.3636 	 -0.1585 
 2.2600 	  0.2512 	  0.4397 	 -0.1163 
 2.2800 	  0.2146 	  0.5024 	 -0.0537 
 2.3000 	  0.1803 	  0.5395 	  0.0262 
 2.3200 	  0.1486 	  0.5464 	  0.1179 
 2.3400 	  0.1192 	  0.5257 	  0.2134 
 2.3600 	  0.0915 	  0.4880 	  0.3048 
 2.3800 	  0.0649 	  0.4469 	  0.3858 
 2.4000 	  0.0384 	  0.4161 	  0.4536 
 2.4200 	  0.0113 	  0.4032 	  0.5086 
 2.4400 	 -0.0171 	  0.4094 	  0.5544 
 2.4600 	 -0.0472 	  0.4280 	  0.5948 
 2.4800 	 -0.0792 	  0.4480 	  0.6324 
 2.5000 	 -0.1123 	  0.4576 	  0.6659 
 2.5200 	 -0.1460 	  0.4486 	  0.6918 
 2.5400 	 -0.1795 	  0.4182 	  0.7043 
 2.5600 	 -0.2126 	  0.3698 	  0.6984 
 2.5800 	 -0.2458 	  0.3108 	  0.6714 
 2.6000 	 -0.2800 	  0.2495 	  0.6247 
 2.6200 	 -0.3160 	  0.1918 	  0.5625 
 2.6400 	 -0.3538 	  0.1395 	  0.4910 
 2.6600 	 -0.3921 	  0.0897 	  0.4159 
 2.6800 	 -0.4287 	  0.0364 	  0.3414 
 2.7000 	 -0.4607 	 -0.0271 	  0.2684 
 2.7200 	 -0.4868 	 -0.1055 	  0.1957 
 2.7400 	 -0.5083 	 -0.1996 	  0.1210 
 2.7600 	 -0.5297 	 -0.3055 	  0.0422 
 2.7800 	 -0.5575 	 -0.4156 	 -0.0408 
 2.8000 	 -0.5971 	 -0.5199 	 -0.1260 
 2.8200 	 -0.6493 	 -0.6085 	 -0.2092 
 2.8400 	 -0.7069 	 -0.6732 	 -0.2850 
 2.8600 	 -0.7547 	 -0.7089 	 -0.3480 
 2.8800 	 -0.7723 	 -0.7143 	 -0.3943 
 2.9000 	 -0.7412 	 -0.6906 	 -0.4221 
 2.9200 	 -0.6511 	 -0.6421 	 -0.4315 
 2.9400 	 -0.5060 	 -0.5740 	 -0.4248 
 2.9600 	 -0.3235 	 -0.4924 	 -0.4048 
 2.9800 	 -0.1305 	 -0.4040 	 -0.3747 
 3.0000 	  0.0457 	 -0.3153 	 -0.3366 
 3.0200 	  0.1860 	 -0.2325 	 -0.2926 
 3.0400 	  0.2844 	 -0.1612 	 -0.2445 
 3.0600 	  0.3478 	 -0.1051 	 -0.1951 
 3.0800 	  0.3906 	 -0.0653 	 -0.1482 
 3.1000 	  0.4277 	 -0.0403 	 -0.1087 
 3.1200 	  0.4681 	 -0.0254 	 -0.0811 
 3.1400 	  0.5124 	 -0.0150 	 -0.0681 
 3.1600 	  0.5549 	 -0.0029 	 -0.0691 
 3.1800 	  0.5875 	  0.0147 	 -0.0798 
 3.2000 	  0.6043 	  0.0391 	 -0.0928 
 3.2200 	  0.6042 	  0.0680 	 -0.1003 
 3.2400 	  0.5907 	  0.0971 	 -0.0969 
 3.2600 	  0.5699 	  0.1212 	 -0.0816 
 3.2800 	  0.5474 	  0.1373 	 -0.0583 
 3.3000 	  0.5264 	  0.1445 	 -0.0346 
 3.3200 	  0.5069 	  0.1458 	 -0.0185 
 3.3400 	  0.4867 	  0.1459 	 -0.0144 
 3.3600 	  0.4632 	  0.1508 	 -0.0215 
 3.3800 	  0.4348 	  0.1644 	 -0.0328 
 3.4000 	  0.4015 	  0.1886 	 -0.0379 
 3.4200 	  0.3649 	  0.2213 	 -0.0264 
 3.4400 	  0.3272 	  0.2580 	  0.0071 
 3.4600 	  0.2903 	  0.2927 	  0.0613 
 3.4800 	  0.2551 	  0.3197 	  0.1276 
 3.5000 	  0.2215 	  0.3346 	  0.1930 
 3.5200 	  0.1885 	  0.3360 	  0.2443 
 3.5400 	  0.1548 	  0.3239 	  0.2725 
 3.5600 	  0.1192 	  0.3006 	  0.2750 
 3.5800 	  0.0816 	  0.2690 	  0.2563 
 3.6000 	  0.0420 	  0.2322 	  0.2251 
 3.6200 	  0.0015 	  0.1932 	  0.1912 
 3.6400 	 -0.0390 	  0.1545 	  0.1612 
 3.6600 	 -0.0785 	  0.1188 	  0.1374 
 3.6800 	 -0.1167 	  0.0887 	  0.1170 
 3.7000 	 -0.1540 	  0.0663 	  0.0953 
 3.7200 	 -0.1915 	  0.0524 	  0.0679 
 3.7400 	 -0.2302 	  0.0459 	  0.0343 
 3.7600 	 -0.2710 	  0.0429 	 -0.0022 
 3.7800 	 -0.3131 	  0.0367 	 -0.0347 
 3.8000 	 -0.3549 	  0.0196 	 -0.0564 
 3.8200 	 -0.3933 	 -0.0157 	 -0.0634 
 3.8400 	 -0.4260 	 -0.0728 	 -0.0582 
 3.8600 	 -0.4521 	 -0.1502 	 -0.0485 
 3.8800 	 -0.4740 	 -0.2391 	 -0.0468 
 3.9000 	 -0.4970 	 -0.3263 	 -0.0633 
 3.9200 	 -0.5277 	 -0.3953 	 -0.1039 
 3.9400 	 -0.5708 	 -0.4327 	 -0.1635 
 3.9600 	 -0.6255 	 -0.4302 	 -0.2287 
 3.9800 	 -0.6830 	 -0.3897 	 -0.2785 
 4.0000 	 -0.7273 	 -0.3209 	 -0.2935 
 4.0200 	 -0.7390 	 -0.2418 	 -0.2597 
 4.0400 	 -0.7015 	 -0.1691 	 -0.1785 
 4.0600 	 -0.6081 	 -0.1145 	 -0.0631 
 4.0800 	 -0.4652 	 -0.0916 	  0.0604 
 4.1000 	 -0.2916 	 -0.0974 	  0.1639 
 4.1200 	 -0.1128 	 -0.0735 	  0.2228 
 4.1400 	  0.0472 	  0.0116 	  0.2272 
 4.1600 	  0.1731 	  0.1381 	  0.1807 
 4.1800 	  0.2615 	  0.2676 	  0.1019 
 4.2000 	  0.3196 	  0.3638 	  0.0154 
 4.2200 	  0.3599 	  0.4237 	 -0.0543 
 4.2400 	  0.3938 	  0.4527 	 -0.0924 
 4.2600 	  0.4273 	  0.4601 	 -0.0947 
 4.2800 	  0.4599 	  0.4585 	 -0.0689 
 4.3000 	  0.4869 	  0.4601 	 -0.0284 
 4.3200 	  0.5028 	  0.4705 	  0.0117 
 4.3400 	  0.5049 	  0.4887 	  0.0420 
 4.3600 	  0.4942 	  0.5079 	  0.0587 
 4.3800 	  0.4748 	  0.5195 	  0.0647 
 4.4000 	  0.4512 	  0.5160 	  0.0656 
 4.4200 	  0.4270 	  0.4955 	  0.0670 
 4.4400 	  0.4033 	  0.4608 	  0.0709 
 4.4600 	  0.3792 	  0.4198 	  0.0766 
 4.4800 	  0.3527 	  0.3810 	  0.0805 
 4.5000 	  0.3226 	  0.3520 	  0.0796 
 4.5200 	  0.2887 	  0.3345 	  0.0724 
 4.5400 	  0.2521 	  0.3259 	  0.0607 
 4.5600 	  0.2148 	  0.3184 	  0.0480 
 4.5800 	  0.1784 	  0.3027 	  0.0387 
 4.6000 	  0.1440 	  0.2702 	  0.0354 
 4.6200 	  0.1118 	  0.2170 	  0.0384 
 4.6400 	  0.0813 	  0.1445 	  0.0443 
 4.6600 	  0.0517 	  0.0604 	  0.0479 
 4.6800 	  0.0224 	 -0.0235 	  0.0427 
 4.7000 	 -0.0071 	 -0.0939 	  0.0241 
 4.7200 	 -0.0375 	 -0.1404 	 -0.0104 
 4.7400 	 -0.0695 	 -0.1585 	 -0.0585 
 4.7600 	 -0.1040 	 -0.1516 	 -0.1140 
 4.7800 	 -0.1415 	 -0.1318 	 -0.1668 
 4.8000 	 -0.1820 	 -0.1160 	 -0.2057 
 4.8200 	 -0.2241 	 -0.1227 	 -0.2204 
 4.8400 	 -0.2653 	 -0.1656 	 -0.2048 
 4.8600 	 -0.3030 	 -0.2503 	 -0.1596 
 4.8800 	 -0.3353 	 -0.3701 	 -0.0928 
 4.9000 	 -0.3628 	 -0.5099 	 -0.0193 
 4.9200 	 -0.3890 	 -0.6466 	  0.0430 
 4.9400 	 -0.4198 	 -0.7584 	  0.0778 
 4.9600 	 -0.4607 	 -0.8269 	  0.0750 
 4.9800 	 -0.5135 	 -0.8447 	  0.0339 
 5.0000 	 -0.5737 	 -0.8127 	 -0.0353 
 5.0200 	 -0.6289 	 -0.7415 	 -0.1158 
 5.0400 	 -0.6617 	 -0.6445 	 -0.1878 
 5.0600 	 -0.6543 	 -0.5353 	 -0.2360 
 5.0800 	 -0.5953 	 -0.4235 	 -0.2529 
 5.1000 	 -0.4846 	 -0.3143 	 -0.2424 
 5.1200 	 -0.3345 	 -0.2084 	 -0.2160 
 5.1400 	 -0.1667 	 -0.1053 	 -0.1897 
 5.1600 	 -0.0052 	 -0.0048 	 -0.1768 
 5.1800 	  0.1312 	  0.0907 	 -0.1838 
 5.2000 	  0.2334 	  0.1773 	 -0.2069 
 5.2200 	  0.3036 	  0.2499 	 -0.2349 
 5.2400 	  0.3507 	  0.3048 	 -0.2511 
 5.2600 	  0.3860 	  0.3403 	 -0.2408 
 5.2800 	  0.4171 	  0.3586 	 -0.1944 
 5.3000 	  0.4464 	  0.3635 	 -0.1119 
 5.3200 	  0.4716 	  0.3605 	 -0.0009 
 5.3400 	  0.4883 	  0.3544 	  0.1241 
 5.3600 	  0.4934 	  0.3486 	  0.2473 
 5.3800 	  0.4868 	  0.3445 	  0.3537 
 5.4000 	  0.4712 	  0.3423 	  0.4337 
 5.4200 	  0.4504 	  0.3412 	  0.4825 
 5.4400 	  0.4277 	  0.3405 	  0.5018 
 5.4600 	  0.4044 	  0.3400 	  0.4964 
 5.4800 	  0.3799 	  0.3395 	  0.4744 
 5.5000 	  0.3526 	  0.3388 	  0.4441 
 5.5200 	  0.3212 	  0.3373 	  0.4131 
 5.5400 	  0.2857 	  0.3334 	  0.3866 
 5.5600 	  0.2472 	  0.3256 	  0.3666 
 5.5800 	  0.2077 	  0.3126 	  0.3517 
 5.6000 	  0.1693 	  0.2940 	  0.3376 
 5.6200 	  0.1333 	  0.2708 	  0.3183 
 5.6400 	  0.0999 	  0.2447 	  0.2886 
 5.6600 	  0.0683 	  0.2177 	  0.2453 
 5.6800 	  0.0374 	  0.1906 	  0.1892 
 5.7000 	  0.0062 	  0.1628 	  0.1248 
 5.7200 	 -0.0259 	  0.1319 	  0.0593 
 5.7400 	 -0.0586 	  0.0950 	  0.0006 
 5.7600 	 -0.0918 	  0.0498 	 -0.0456 
 5.7800 	 -0.1249 	 -0.0041 	 -0.0772 
 5.8000 	 -0.1583 	 -0.0648 	 -0.0966 
 5.8200 	 -0.1926 	 -0.1280 	 -0.1091 
 5.8400 	 -0.2288 	 -0.1887 	 -0.1219 
 5.8600 	 -0.2675 	 -0.2423 	 -0.1408 
 5.8800 	 -0.3079 	 -0.2867 	 -0.1691 
 5.9000 	 -0.3481 	 -0.3218 	 -0.2058 
 5.9200 	 -0.3856 	 -0.3503 	 -0.2472 
 5.9400 	 -0.4178 	 -0.3749 	 -0.2868 
 5.9600 	 -0.4443 	 -0.3981 	 -0.3185 
 5.9800 	 -0.4677 	 -0.4202 	 -0.3376 
 6.0000 	 -0.4933 	 -0.4399 	 -0.3427 
 6.0200 	 -0.5273 	 -0.4547 	 -0.3353 
 6.0400 	 -0.5736 	 -0.4624 	 -0.3201 
 6.0600 	 -0.6303 	 -0.4617 	 -0.3027 
 6.0800 	 -0.6873 	 -0.4527 	 -0.2887 
 6.1000 	 -0.7281 	 -0.4363 	 -0.2811 
 6.1200 	 -0.7335 	 -0.4132 	 -0.2800 
 6.1400 	 -0.6882 	 -0.3835 	 -0.2816 
 6.1600 	 -0.5874 	 -0.3464 	 -0.2800 
 6.1800 	 -0.4392 	 -0.3014 	 -0.2684 
 6.2000 	 -0.2634 	 -0.2486 	 -0.2426 
 6.2200 	 -0.0850 	 -0.1903 	 -0.2011 
 6.2400 	  0.0733 	 -0.1301 	 -0.1473 
 6.2600 	  0.1984 	 -0.0724 	 -0.0874 
 6.2800 	  0.2886 	 -0.0199 	 -0.0287 
 6.3000 	  0.3520 	  0.0271 	  0.0237 
 6.3200 	  0.4004 	  0.0719 	  0.0681 
 6.3400 	  0.4439 	  0.1192 	  0.1072 
 6.3600 	  0.4866 	  0.1740 	  0.1449 
 6.3800 	  0.5265 	  0.2371 	  0.1848 
 6.4000 	  0.5581 	  0.3054 	  0.2252 
 6.4200 	  0.5764 	  0.3699 	  0.2598 
 6.4400 	  0.5794 	  0.4198 	  0.2765 
 6.4600 	  0.5694 	  0.4448 	  0.2636 
 6.4800 	  0.5514 	  0.4408 	  0.2131 
 6.5000 	  0.5307 	  0.4097 	  0.1274 
 6.5200 	  0.5110 	  0.3620 	  0.0183 
 6.5400 	  0.4929 	  0.3116 	 -0.0915 
 6.5600 	  0.4749 	  0.2736 	 -0.1777 
 6.5800 	  0.4545 	  0.2569 	 -0.2182 
 6.6000 	  0.4297 	  0.2650 	 -0.2036 
 6.6200 	  0.4001 	  0.2913 	 -0.1356 
 6.6400 	  0.3669 	  0.3256 	 -0.0316 
 6.6600 	  0.3318 	  0.3543 	  0.0856 
 6.6800 	  0.2970 	  0.3679 	  0.1909 
 6.7000 	  0.2636 	  0.3609 	  0.2672 
 6.7200 	  0.2321 	  0.3350 	  0.3063 
 6.7400 	  0.2021 	  0.2955 	  0.3128 
 6.7600 	  0.1729 	  0.2505 	  0.2970 
 6.7800 	  0.1436 	  0.2063 	  0.2730 
 6.8000 	  0.1138 	  0.1672 	  0.2507 
 6.8200 	  0.0834 	  0.1334 	  0.2356 
 6.8400 	  0.0524 	  0.1038 	  0.2258 
 6.8600 	  0.0208 	  0.0759 	  0.2171 
 6.8800 	 -0.0114 	  0.0482 	  0.2042 
 6.9000 	 -0.0444 	  0.0201 	  0.1853 
 6.9200 	 -0.0782 	 -0.0083 	  0.1614 
 6.9400 	 -0.1126 	 -0.0373 	  0.1368 
 6.9600 	 -0.1471 	 -0.0680 	  0.1154 
 6.9800 	 -0.1811 	 -0.1022 	  0.0992 
 7.0000 	 -0.2142 	 -0.1419 	  0.0860 
 7.0200 	 -0.2465 	 -0.1875 	  0.0710 
 7.0400 	 -0.2787 	 -0.2378 	  0.0481 
 7.0600 	 -0.3118 	 -0.2892 	  0.0130 
 7.0800 	 -0.3469 	 -0.3373 	 -0.0345 
 7.1000 	 -0.3838 	 -0.3782 	 -0.0900 
 7.1200 	 -0.4215 	 -0.4103 	 -0.1465 
 7.1400 	 -0.4575 	 -0.4347 	 -0.1962 
 7.1600 	 -0.4889 	 -0.4554 	 -0.2346 
 7.1800 	 -0.5144 	 -0.4763 	 -0.2613 
 7.2000 	 -0.5347 	 -0.5005 	 -0.2809 
 7.2200 	 -0.5542 	 -0.5271 	 -0.3005 
 7.2400 	 -0.5790 	 -0.5520 	 -0.3263 
 7.2600 	 -0.6149 	 -0.5680 	 -0.3610 
 7.2800 	 -0.6632 	 -0.5677 	 -0.4016 
 7.3000 	 -0.7176 	 -0.5448 	 -0.4404 
 7.3200 	 -0.7641 	 -0.4978 	 -0.4670 
 7.3400 	 -0.7832 	 -0.4289 	 -0.4719 
 7.3600 	 -0.7562 	 -0.3447 	 -0.4499 
 7.3800 	 -0.6721 	 -0.2534 	 -0.4014 
 7.4000 	 -0.5328 	 -0.1636 	 -0.3331 
 7.4200 	 -0.3538 	 -0.0815 	 -0.2549 
 7.4400 	 -0.1600 	 -0.0109 	 -0.1778 
 7.4600 	  0.0222 	  0.0476 	 -0.1104 
 7.4800 	  0.1732 	  0.0959 	 -0.0571 
 7.5000 	  0.2849 	  0.1369 	 -0.0175 
 7.5200 	  0.3615 	  0.1737 	  0.0121 
 7.5400 	  0.4146 	  0.2087 	  0.0374 
 7.5600 	  0.4572 	  0.2429 	  0.0635 
 7.5800 	  0.4977 	  0.2761 	  0.0938 
 7.6000 	  0.5377 	  0.3073 	  0.1285 
 7.6200 	  0.5732 	  0.3349 	  0.1657 
 7.6400 	  0.5985 	  0.3581 	  0.2019 
 7.6600 	  0.6092 	  0.3770 	  0.2342 
 7.6800 	  0.6052 	  0.3928 	  0.2608 
 7.7000 	  0.5899 	  0.4072 	  0.2822 
 7.7200 	  0.5685 	  0.4215 	  0.3009 
 7.7400 	  0.5456 	  0.4358 	  0.3203 
 7.7600 	  0.5234 	  0.4482 	  0.3432 
 7.7800 	  0.5016 	  0.4549 	  0.3701 
 7.8000 	  0.4784 	  0.4515 	  0.3983 
 7.8200 	  0.4518 	  0.4344 	  0.4225 
 7.8400 	  0.4209 	  0.4028 	  0.4355 
 7.8600 	  0.3862 	  0.3588 	  0.4313 
 7.8800 	  0.3496 	  0.3084 	  0.4065 
 7.9000 	  0.3130 	  0.2585 	  0.3632 
 7.9200 	  0.2781 	  0.2158 	  0.3075 
 7.9400 	  0.2453 	  0.1844 	  0.2493 
 7.9600 	  0.2145 	  0.1645 	  0.1989 
 7.9800 	  0.1847 	  0.1527 	  0.1642 
 8.0000 	  0.1549 	  0.1438 	  0.1481 
 8.0200 	  0.1244 	  0.1323 	  0.1483 
 8.0400 	  0.0927 	  0.1146 	  0.1574 
 8.0600 	  0.0597 	  0.0894 	  0.1665 
 8.0800 	  0.0254 	  0.0581 	  0.1668 
 8.1000 	 -0.0098 	  0.0230 	  0.1540 
 8.1200 	 -0.0458 	 -0.0133 	  0.1277 
 8.1400 	 -0.0819 	 -0.0489 	  0.0931 
 8.1600 	 -0.1177 	 -0.0829 	  0.0570 
 8.1800 	 -0.1527 	 -0.1152 	  0.0268 
 8.2000 	 -0.1867 	 -0.1455 	  0.0063 
 8.2200 	 -0.2201 	 -0.1734 	 -0.0049 
 8.2400 	 -0.2535 	 -0.1989 	 -0.0131 
 8.2600 	 -0.2882 	 -0.2225 	 -0.0275 
 8.2800 	 -0.3248 	 -0.2462 	 -0.0592 
 8.3000 	 -0.3633 	 -0.2728 	 -0.1159 
 8.3200 	 -0.4021 	 -0.3058 	 -0.2012 
 8.3400 	 -0.4388 	 -0.3473 	 -0.3107 
 8.3600 	 -0.4708 	 -0.3975 	 -0.4345 
 8.3800 	 -0.4972 	 -0.4534 	 -0.5576 
 8.4000 	 -0.5194 	 -0.5096 	 -0.6645 
 8.4200 	 -0.5421 	 -0.5586 	 -0.7415 
 8.4400 	 -0.5714 	 -0.5936 	 -0.7817 
 8.4600 	 -0.6121 	 -0.6091 	 -0.7840 
 8.4800 	 -0.6638 	 -0.6026 	 -0.7542 
 8.5000 	 -0.7189 	 -0.5742 	 -0.7021 
 8.5200 	 -0.7622 	 -0.5264 	 -0.6385 
 8.5400 	 -0.7747 	 -0.4627 	 -0.5719 
 8.5600 	 -0.7396 	 -0.3874 	 -0.5075 
 8.5800 	 -0.6486 	 -0.3049 	 -0.4461 
 8.6000 	 -0.5066 	 -0.2196 	 -0.3853 
 8.6200 	 -0.3310 	 -0.1351 	 -0.3215 
 8.6400 	 -0.1465 	 -0.0546 	 -0.2516 
 8.6600 	  0.0225 	  0.0203 	 -0.1742 
 8.6800 	  0.1595 	  0.0904 	 -0.0904 
 8.7000 	  0.2598 	  0.1580 	 -0.0025 
 8.7200 	  0.3295 	  0.2269 	  0.0860 
 8.7400 	  0.3809 	  0.3003 	  0.1723 
 8.7600 	  0.4256 	  0.3791 	  0.2542 
 8.7800 	  0.4700 	  0.4593 	  0.3309 
 8.8000 	  0.5137 	  0.5334 	  0.4016 
 8.8200 	  0.5514 	  0.5897 	  0.4656 
 8.8400 	  0.5769 	  0.6173 	  0.5211 
 8.8600 	  0.5865 	  0.6082 	  0.5649 
 8.8800 	  0.5808 	  0.5621 	  0.5932 
 8.9000 	  0.5643 	  0.4852 	  0.6017 
 8.9200 	  0.5429 	  0.3920 	  0.5874 
 8.9400 	  0.5213 	  0.2987 	  0.5497 
 8.9600 	  0.5015 	  0.2213 	  0.4916 
 8.9800 	  0.4830 	  0.1680 	  0.4195 
 9.0000 	  0.4634 	  0.1411 	  0.3429 
 9.0200 	  0.4401 	  0.1351 	  0.2725 
 9.0400 	  0.4121 	  0.1378 	  0.2172 
 9.0600 	  0.3796 	  0.1327 	  0.1822 
 9.0800 	  0.3443 	  0.1310 	  0.1674 
 9.1000 	  0.3085 	  0.1327 	  0.1662 
 9.1200 	  0.2740 	  0.0541 	  0.1683 
 9.1400 	  0.2419 	 -0.0813 	  0.1614 
 9.1600 	  0.2120 	 -0.1098 	  0.1361 
 9.1800 	  0.1839 	 -0.0602 	  0.0876 
 9.2000 	  0.1565 	 -0.0358 	  0.0191 
 9.2200 	  0.1290 	 -0.0267 	 -0.0604 
 9.2400 	  0.1011 	 -0.0187 	 -0.1368 
 9.2600 	  0.0727 	 -0.0217 	 -0.1960 
 9.2800 	  0.0438 	 -0.0372 	 -0.2260 
 9.3000 	  0.0145 	 -0.0611 	 -0.2221 
 9.3200 	 -0.0152 	 -0.0885 	 -0.1853 
 9.3400 	 -0.0452 	 -0.1144 	 -0.1246 
 9.3600 	 -0.0757 	 -0.1336 	 -0.0521 
 9.3800 	 -0.1067 	 -0.1447 	  0.0178 
 9.4000 	 -0.1379 	 -0.1485 	  0.0733 
 9.4200 	 -0.1694 	 -0.1494 	  0.1061 
 9.4400 	 -0.2014 	 -0.1518 	  0.1139 
 9.4600 	 -0.2344 	 -0.1596 	  0.0995 
 9.4800 	 -0.2689 	 -0.1739 	  0.0699 
 9.5000 	 -0.3051 	 -0.1941 	  0.0337 
 9.5200 	 -0.3426 	 -0.2177 	 -0.0010 
 9.5400 	 -0.3798 	 -0.2431 	 -0.0302 
 9.5600 	 -0.4144 	 -0.2698 	 -0.0538 
 9.5800 	 -0.4441 	 -0.2990 	 -0.0769 
 9.6000 	 -0.4681 	 -0.3322 	 -0.1063 
 9.6200 	 -0.4881 	 -0.3691 	 -0.1487 
 9.6400 	 -0.5085 	 -0.4059 	 -0.2059 
 9.6600 	 -0.5351 	 -0.4346 	 -0.2741 
 9.6800 	 -0.5722 	 -0.4444 	 -0.3431 
 9.7000 	 -0.6196 	 -0.4237 	 -0.3993 
 9.7200 	 -0.6701 	 -0.3651 	 -0.4299 
 9.7400 	 -0.7093 	 -0.2667 	 -0.4284 
 9.7600 	 -0.7194 	 -0.1348 	 -0.3962 
 9.7800 	 -0.6845 	  0.0177 	 -0.3442 
 9.8000 	 -0.5967 	  0.1751 	 -0.2880 
 9.8200 	 -0.4607 	  0.3223 	 -0.2439 
 9.8400 	 -0.2930 	  0.4492 	 -0.2211 
 9.8600 	 -0.1171 	  0.5524 	 -0.2202 
 9.8800 	  0.0433 	  0.6353 	 -0.2307 
 9.9000 	  0.1723 	  0.7043 	 -0.2361 
 9.9200 	  0.2652 	  0.7658 	 -0.2186 
 9.9400 	  0.3278 	  0.8223 	 -0.1670 
 9.9600 	  0.3719 	  0.8709 	 -0.0789 
 9.9800 	  0.4092 	  0.9040 	  0.0363 
 10.0000 	  0.4463 	  0.9122 	  0.1620 
 10.0200 	  0.4833 	  0.8882 	  0.2785 
 10.0400 	  0.5156 	  0.8300 	  0.3698 
 10.0600 	  0.5371 	  0.7424 	  0.4272 
 10.0800 	  0.5440 	  0.6359 	  0.4514 
 10.1000 	  0.5367 	  0.5237 	  0.4506 
 10.1200 	  0.5187 	  0.4175 	  0.4366 
 10.1400 	  0.4955 	  0.3244 	  0.4200 
 10.1600 	  0.4712 	  0.2453 	  0.4078 
 10.1800 	  0.4482 	  0.1756 	  0.4011 
 10.2000 	  0.4260 	  0.1076 	  0.3960 
 10.2200 	  0.4030 	  0.0340 	  0.3862 
 10.2400 	  0.3772 	 -0.0490 	  0.3656 
 10.2600 	  0.3480 	 -0.1410 	  0.3303 
 10.2800 	  0.3160 	 -0.2364 	  0.2798 
 10.3000 	  0.2828 	 -0.3274 	  0.2171 
 10.3200 	  0.2502 	 -0.4059 	  0.1472 
 10.3400 	  0.2195 	 -0.4655 	  0.0758 
 10.3600 	  0.1909 	 -0.5033 	  0.0082 
 10.3800 	  0.1638 	 -0.5202 	 -0.0515 
 10.4000 	  0.1369 	 -0.5191 	 -0.1003 
 10.4200 	  0.1092 	 -0.5051 	 -0.1365 
 10.4400 	  0.0798 	 -0.4831 	 -0.1595 
 10.4600 	  0.0483 	 -0.4573 	 -0.1696 
 10.4800 	  0.0154 	 -0.4312 	 -0.1690 
 10.5000 	 -0.0184 	 -0.4071 	 -0.1613 
 10.5200 	 -0.0520 	 -0.3864 	 -0.1515 
 10.5400 	 -0.0852 	 -0.3696 	 -0.1453 
 10.5600 	 -0.1177 	 -0.3563 	 -0.1478 
 10.5800 	 -0.1504 	 -0.3454 	 -0.1621 
 10.6000 	 -0.1841 	 -0.3356 	 -0.1878 
 10.6200 	 -0.2197 	 -0.3261 	 -0.2217 
 10.6400 	 -0.2574 	 -0.3177 	 -0.2571 
 10.6600 	 -0.2961 	 -0.3131 	 -0.2873 
 10.6800 	 -0.3337 	 -0.3171 	 -0.3063 
 10.7000 	 -0.3675 	 -0.3348 	 -0.3125 
 10.7200 	 -0.3956 	 -0.3699 	 -0.3076 
 10.7400 	 -0.4181 	 -0.4222 	 -0.2979 
 10.7600 	 -0.4379 	 -0.4865 	 -0.2903 
 10.7800 	 -0.4604 	 -0.5519 	 -0.2910 
 10.8000 	 -0.4911 	 -0.6046 	 -0.3012 
 10.8200 	 -0.5328 	 -0.6303 	 -0.3177 
 10.8400 	 -0.5826 	 -0.6183 	 -0.3313 
 10.8600 	 -0.6305 	 -0.5643 	 -0.3312 
 10.8800 	 -0.6607 	 -0.4719 	 -0.3070 
 10.9000 	 -0.6564 	 -0.3506 	 -0.2534 
 10.9200 	 -0.6052 	 -0.2140 	 -0.1708 
 10.9400 	 -0.5048 	 -0.0746 	 -0.0668 
 10.9600 	 -0.3648 	  0.0580 	  0.0470 
 10.9800 	 -0.2047 	  0.1797 	  0.1570 
 11.0000 	 -0.0473 	  0.2903 	  0.2530 
 11.0200 	  0.0875 	  0.3928 	  0.3285 
 11.0400 	  0.1895 	  0.4897 	  0.3837 
 11.0600 	  0.2589 	  0.5818 	  0.4229 
 11.0800 	  0.3044 	  0.6667 	  0.4538 
 11.1000 	  0.3374 	  0.7400 	  0.4828 
 11.1200 	  0.3672 	  0.7966 	  0.5140 
 11.1400 	  0.3973 	  0.8320 	  0.5466 
 11.1600 	  0.4257 	  0.8436 	  0.5757 
 11.1800 	  0.4473 	  0.8310 	  0.5930 
 11.2000 	  0.4575 	  0.7953 	  0.5903 
 11.2200 	  0.4545 	  0.7391 	  0.5606 
 11.2400 	  0.4396 	  0.6659 	  0.5022 
 11.2600 	  0.4166 	  0.5801 	  0.4180 
 11.2800 	  0.3896 	  0.4878 	  0.3163 
 11.3000 	  0.3617 	  0.3964 	  0.2084 
 11.3200 	  0.3342 	  0.3145 	  0.1062 
 11.3400 	  0.3076 	  0.2502 	  0.0189 
 11.3600 	  0.2821 	  0.2099 	 -0.0485 
 11.3800 	  0.2587 	  0.1956 	 -0.0962 
 11.4000 	  0.2390 	  0.2054 	 -0.1288 
 11.4200 	  0.2240 	  0.2322 	 -0.1528 
 11.4400 	  0.2140 	  0.2669 	 -0.1743 
 11.4600 	  0.2075 	  0.2990 	 -0.1968 
 11.4800 	  0.2017 	  0.3204 	 -0.2203 
 11.5000 	  0.1932 	  0.3257 	 -0.2416 
 11.5200 	  0.1791 	  0.3137 	 -0.2559 
 11.5400 	  0.1578 	  0.2860 	 -0.2585 
 11.5600 	  0.1299 	  0.2458 	 -0.2464 
 11.5800 	  0.0973 	  0.1959 	 -0.2191 
 11.6000 	  0.0630 	  0.1386 	 -0.1793 
 11.6200 	  0.0297 	  0.0745 	 -0.1312 
 11.6400 	 -0.0009 	  0.0039 	 -0.0808 
 11.6600 	 -0.0284 	 -0.0725 	 -0.0342 
 11.6800 	 -0.0541 	 -0.1524 	  0.0026 
 11.7000 	 -0.0802 	 -0.2324 	  0.0253 
 11.7200 	 -0.1091 	 -0.3077 	  0.0311 
 11.7400 	 -0.1427 	 -0.3743 	  0.0200 
 11.7600 	 -0.1815 	 -0.4301 	 -0.0056 
 11.7800 	 -0.2244 	 -0.4761 	 -0.0410 
 11.8000 	 -0.2688 	 -0.5161 	 -0.0808 
 11.8200 	 -0.3111 	 -0.5560 	 -0.1201 
 11.8400 	 -0.3475 	 -0.6015 	 -0.1566 
 11.8600 	 -0.3759 	 -0.6563 	 -0.1913 
 11.8800 	 -0.3968 	 -0.7195 	 -0.2281 
 11.9000 	 -0.4138 	 -0.7861 	 -0.2724 
 11.9200 	 -0.4329 	 -0.8466 	 -0.3288 
 11.9400 	 -0.4602 	 -0.8904 	 -0.3978 
 11.9600 	 -0.4995 	 -0.9072 	 -0.4756 
 11.9800 	 -0.5484 	 -0.8913 	 -0.5526 
 12.0000 	 -0.5976 	 -0.8416 	 -0.6167 
 12.0200 	 -0.6316 	 -0.7639 	 -0.6553 
 12.0400 	 -0.6332 	 -0.6672 	 -0.6600 
 12.0600 	 -0.5892 	 -0.5635 	 -0.6281 
 12.0800 	 -0.4957 	 -0.4629 	 -0.5644 
 12.1000 	 -0.3608 	 -0.3725 	 -0.4791 
 12.1200 	 -0.2028 	 -0.2941 	 -0.3848 
 12.1400 	 -0.0446 	 -0.2262 	 -0.2926 
 12.1600 	  0.0934 	 -0.1640 	 -0.2092 
 12.1800 	  0.1997 	 -0.1034 	 -0.1349 
 12.2000 	  0.2731 	 -0.0416 	 -0.0652 
 12.2200 	  0.3215 	  0.0205 	  0.0069 
 12.2400 	  0.3563 	  0.0806 	  0.0868 
 12.2600 	  0.3872 	  0.1351 	  0.1752 
 12.2800 	  0.4187 	  0.1823 	  0.2673 
 12.3000 	  0.4493 	  0.2233 	  0.3537 
 12.3200 	  0.4743 	  0.2626 	  0.4237 
 12.3400 	  0.4890 	  0.3065 	  0.4701 
 12.3600 	  0.4911 	  0.3613 	  0.4910 
 12.3800 	  0.4819 	  0.4302 	  0.4922 
 12.4000 	  0.4651 	  0.5124 	  0.4841 
 12.4200 	  0.4449 	  0.6018 	  0.4792 
 12.4400 	  0.4242 	  0.6895 	  0.4865 
 12.4600 	  0.4037 	  0.7646 	  0.5091 
 12.4800 	  0.3824 	  0.8188 	  0.5428 
 12.5000 	  0.3585 	  0.8464 	  0.5779 
 12.5200 	  0.3309 	  0.8470 	  0.6032 
 12.5400 	  0.2997 	  0.8234 	  0.6101 
 12.5600 	  0.2659 	  0.7816 	  0.5949 
 12.5800 	  0.2317 	  0.7280 	  0.5605 
 12.6000 	  0.1988 	  0.6684 	  0.5140 
 12.6200 	  0.1685 	  0.6066 	  0.4643 
 12.6400 	  0.1410 	  0.5447 	  0.4184 
 12.6600 	  0.1156 	  0.4829 	  0.3795 
 12.6800 	  0.0910 	  0.4203 	  0.3467 
 12.7000 	  0.0661 	  0.3556 	  0.3160 
 12.7200 	  0.0397 	  0.2875 	  0.2827 
 12.7400 	  0.0113 	  0.2157 	  0.2435 
 12.7600 	 -0.0187 	  0.1405 	  0.1974 
 12.7800 	 -0.0500 	  0.0641 	  0.1461 
 12.8000 	 -0.0817 	 -0.0102 	  0.0929 
 12.8200 	 -0.1130 	 -0.0779 	  0.0418 
 12.8400 	 -0.1439 	 -0.1347 	 -0.0037 
 12.8600 	 -0.1745 	 -0.1772 	 -0.0415 
 12.8800 	 -0.2057 	 -0.2050 	 -0.0707 
 12.9000 	 -0.2381 	 -0.2207 	 -0.0918 
 12.9200 	 -0.2720 	 -0.2309 	 -0.1067 
 12.9400 	 -0.3067 	 -0.2439 	 -0.1188 
 12.9600 	 -0.3403 	 -0.2684 	 -0.1326 
 12.9800 	 -0.3705 	 -0.3097 	 -0.1533 
 13.0000 	 -0.3956 	 -0.3691 	 -0.1851 
 13.0200 	 -0.4155 	 -0.4411 	 -0.2303 
 13.0400 	 -0.4330 	 -0.5163 	 -0.2875 
 13.0600 	 -0.4529 	 -0.5819 	 -0.3516 
 13.0800 	 -0.4805 	 -0.6271 	 -0.4141 
 13.1000 	 -0.5185 	 -0.6446 	 -0.4655 
 13.1200 	 -0.5642 	 -0.6340 	 -0.4974 
 13.1400 	 -0.6083 	 -0.6001 	 -0.5059 
 13.1600 	 -0.6358 	 -0.5522 	 -0.4917 
 13.1800 	 -0.6303 	 -0.4996 	 -0.4609 
 13.2000 	 -0.5796 	 -0.4496 	 -0.4220 
 13.2200 	 -0.4812 	 -0.4038 	 -0.3840 
 13.2400 	 -0.3439 	 -0.3602 	 -0.3523 
 13.2600 	 -0.1863 	 -0.3133 	 -0.3278 
 13.2800 	 -0.0306 	 -0.2584 	 -0.3066 
 13.3000 	  0.1038 	 -0.1932 	 -0.2818 
 13.3200 	  0.2065 	 -0.1209 	 -0.2463 
 13.3400 	  0.2775 	 -0.0481 	 -0.1959 
 13.3600 	  0.3250 	  0.0158 	 -0.1308 
 13.3800 	  0.3602 	  0.0632 	 -0.0564 
 13.4000 	  0.3920 	  0.0895 	  0.0186 
 13.4200 	  0.4238 	  0.0967 	  0.0849 
 13.4400 	  0.4539 	  0.0910 	  0.1356 
 13.4600 	  0.4773 	  0.0821 	  0.1678 
 13.4800 	  0.4896 	  0.0789 	  0.1837 
 13.5000 	  0.4890 	  0.0883 	  0.1888 
 13.5200 	  0.4774 	  0.1111 	  0.1904 
 13.5400 	  0.4587 	  0.1444 	  0.1933 
 13.5600 	  0.4370 	  0.1811 	  0.1994 
 13.5800 	  0.4151 	  0.2140 	  0.2060 
 13.6000 	  0.3933 	  0.2374 	  0.2075 
 13.6200 	  0.3704 	  0.2498 	  0.1973 
 13.6400 	  0.3449 	  0.2536 	  0.1716 
 13.6600 	  0.3156 	  0.2548 	  0.1303 
 13.6800 	  0.2828 	  0.2599 	  0.0787 
 13.7000 	  0.2480 	  0.2747 	  0.0250 
 13.7200 	  0.2131 	  0.3001 	 -0.0208 
 13.7400 	  0.1795 	  0.3331 	 -0.0515 
 13.7600 	  0.1482 	  0.3654 	 -0.0637 
 13.7800 	  0.1189 	  0.3865 	 -0.0595 
 13.8000 	  0.0907 	  0.3855 	 -0.0455 
 13.8200 	  0.0625 	  0.3552 	 -0.0306 
 13.8400 	  0.0336 	  0.2937 	 -0.0236 
 13.8600 	  0.0038 	  0.2059 	 -0.0308 
 13.8800 	 -0.0268 	  0.1034 	 -0.0548 
 13.9000 	 -0.0579 	  0.0014 	 -0.0939 
 13.9200 	 -0.0894 	 -0.0843 	 -0.1430 
 13.9400 	 -0.1215 	 -0.1416 	 -0.1946 
 13.9600 	 -0.1551 	 -0.1644 	 -0.2407 
 13.9800 	 -0.1905 	 -0.1552 	 -0.2735 
 14.0000 	 -0.2279 	 -0.1227 	 -0.2892 
 14.0200 	 -0.2659 	 -0.0827 	 -0.2879 
 14.0400 	 -0.3024 	 -0.0473 	 -0.2767 
 14.0600 	 -0.3351 	 -0.0230 	 -0.2675 
 14.0800 	 -0.3625 	 -0.0282 	 -0.2761 
 14.1000 	 -0.3852 	 -0.0611 	 -0.3153 
 14.1200 	 -0.4069 	 -0.0354 	 -0.3921 
 14.1400 	 -0.4326 	  0.0339 	 -0.4983 
 14.1600 	 -0.4672 	 -0.0014 	 -0.6130 
 14.1800 	 -0.5120 	 -0.0968 	 -0.7016 
 14.2000 	 -0.5621 	 -0.1363 	 -0.7272 
 14.2200 	 -0.6058 	 -0.1245 	 -0.6578 
 14.2400 	 -0.6268 	 -0.0806 	 -0.4829 
 14.2600 	 -0.6096 	 -0.0114 	 -0.2153 
 14.2800 	 -0.5446 	  0.0650 	  0.1047 
 14.3000 	 -0.4330 	  0.1267 	  0.4202 
 14.3200 	 -0.2877 	  0.1607 	  0.6702 
 14.3400 	 -0.1294 	  0.1633 	  0.8089 
 14.3600 	  0.0196 	  0.1414 	  0.8159 
 14.3800 	  0.1424 	  0.1097 	  0.7046 
 14.4000 	  0.2322 	  0.0854 	  0.5167 
 14.4200 	  0.2920 	  0.0816 	  0.3098 
 14.4400 	  0.3320 	  0.1042 	  0.1405 
 14.4600 	  0.3632 	  0.1495 	  0.0489 
 14.4800 	  0.3934 	  0.2078 	  0.0495 
 14.5000 	  0.4244 	  0.2667 	  0.1284 
 14.5200 	  0.4532 	  0.3176 	  0.2543 
 14.5400 	  0.4746 	  0.3577 	  0.3875 
 14.5600 	  0.4847 	  0.3912 	  0.4956 
 14.5800 	  0.4827 	  0.4255 	  0.5597 
 14.6000 	  0.4706 	  0.4677 	  0.5788 
 14.6200 	  0.4523 	  0.5189 	  0.5635 
 14.6400 	  0.4313 	  0.5744 	  0.5301 
 14.6600 	  0.4093 	  0.6228 	  0.4917 
 14.6800 	  0.3864 	  0.6521 	  0.4546 
 14.7000 	  0.3612 	  0.6523 	  0.4177 
 14.7200 	  0.3326 	  0.6216 	  0.3764 
 14.7400 	  0.3003 	  0.5650 	  0.3283 
 14.7600 	  0.2652 	  0.4939 	  0.2760 
 14.7800 	  0.2290 	  0.4203 	  0.2285 
 14.8000 	  0.1937 	  0.3537 	  0.1968 
 14.8200 	  0.1606 	  0.2961 	  0.1904 
 14.8400 	  0.1300 	  0.2437 	  0.2108 
 14.8600 	  0.1014 	  0.1874 	  0.2516 
 14.8800 	  0.0736 	  0.1189 	  0.2979 
 14.9000 	  0.0456 	  0.0325 	  0.3336 
 14.9200 	  0.0164 	 -0.0702 	  0.3441 
 14.9400 	 -0.0140 	 -0.1830 	  0.3243 
 14.9600 	 -0.0453 	 -0.2959 	  0.2761 
 14.9800 	 -0.0769 	 -0.3999 	  0.2097 
 15.0000 	 -0.1083 	 -0.4884 	  0.1366 
 15.0200 	 -0.1395 	 -0.5612 	  0.0671 
 15.0400 	 -0.1709 	 -0.6212 	  0.0050 
 15.0600 	 -0.2037 	 -0.6742 	 -0.0505 
 15.0800 	 -0.2383 	 -0.7250 	 -0.1049 
 15.1000 	 -0.2747 	 -0.7759 	 -0.1634 
 15.1200 	 -0.3117 	 -0.8254 	 -0.2293 
 15.1400 	 -0.3470 	 -0.8695 	 -0.3008 
 15.1600 	 -0.3781 	 -0.9030 	 -0.3737 
 15.1800 	 -0.4036 	 -0.9219 	 -0.4414 
 15.2000 	 -0.4245 	 -0.9239 	 -0.4992 
 15.2200 	 -0.4447 	 -0.9092 	 -0.5446 
 15.2400 	 -0.4697 	 -0.8786 	 -0.5784 
 15.2600 	 -0.5044 	 -0.8328 	 -0.6030 
 15.2800 	 -0.5498 	 -0.7709 	 -0.6213 
 15.3000 	 -0.6003 	 -0.6910 	 -0.6337 
 15.3200 	 -0.6433 	 -0.5908 	 -0.6391 
 15.3400 	 -0.6621 	 -0.4703 	 -0.6339 
 15.3600 	 -0.6407 	 -0.3326 	 -0.6146 
 15.3800 	 -0.5702 	 -0.1855 	 -0.5791 
 15.4000 	 -0.4527 	 -0.0398 	 -0.5286 
 15.4200 	 -0.3020 	  0.0926 	 -0.4671 
 15.4400 	 -0.1395 	  0.2023 	 -0.4007 
 15.4600 	  0.0122 	  0.2843 	 -0.3355 
 15.4800 	  0.1371 	  0.3405 	 -0.2758 
 15.5000 	  0.2290 	  0.3776 	 -0.2223 
 15.5200 	  0.2921 	  0.4055 	 -0.1726 
 15.5400 	  0.3367 	  0.4333 	 -0.1217 
 15.5600 	  0.3737 	  0.4673 	 -0.0645 
 15.5800 	  0.4098 	  0.5082 	  0.0021 
 15.6000 	  0.4458 	  0.5528 	  0.0774 
 15.6200 	  0.4778 	  0.5949 	  0.1573 
 15.6400 	  0.5002 	  0.6285 	  0.2342 
 15.6600 	  0.5096 	  0.6497 	  0.3003 
 15.6800 	  0.5057 	  0.6583 	  0.3492 
 15.7000 	  0.4918 	  0.6566 	  0.3781 
 15.7200 	  0.4724 	  0.6490 	  0.3877 
 15.7400 	  0.4515 	  0.6395 	  0.3823 
 15.7600 	  0.4310 	  0.6305 	  0.3669 
 15.7800 	  0.4106 	  0.6218 	  0.3464 
 15.8000 	  0.3885 	  0.6115 	  0.3235 
 15.8200 	  0.3631 	  0.5964 	  0.2985 
 15.8400 	  0.3335 	  0.5734 	  0.2702 
 15.8600 	  0.3005 	  0.5403 	  0.2375 
 15.8800 	  0.2658 	  0.4972 	  0.2003 
 15.9000 	  0.2315 	  0.4459 	  0.1610 
 15.9200 	  0.1990 	  0.3900 	  0.1237 
 15.9400 	  0.1691 	  0.3340 	  0.0931 
 15.9600 	  0.1415 	  0.2820 	  0.0727 
 15.9800 	  0.1152 	  0.2366 	  0.0629 
 16.0000 	  0.0890 	  0.1978 	  0.0602 
 16.0200 	  0.0618 	  0.1623 	  0.0581 
 16.0400 	  0.0331 	  0.1244 	  0.0475 
 16.0600 	  0.0026 	  0.0769 	  0.0206 
 16.0800 	 -0.0291 	  0.0144 	 -0.0281 
 16.1000 	 -0.0615 	 -0.0660 	 -0.0982 
 16.1200 	 -0.0938 	 -0.1613 	 -0.1849 
 16.1400 	 -0.1256 	 -0.2647 	 -0.2776 
 16.1600 	 -0.1567 	 -0.3654 	 -0.3641 
 16.1800 	 -0.1878 	 -0.4535 	 -0.4323 
 16.2000 	 -0.2195 	 -0.5214 	 -0.4743 
 16.2200 	 -0.2527 	 -0.5682 	 -0.4869 
 16.2400 	 -0.2876 	 -0.5984 	 -0.4743 
 16.2600 	 -0.3232 	 -0.6216 	 -0.4449 
 16.2800 	 -0.3576 	 -0.6477 	 -0.4106 
 16.3000 	 -0.3883 	 -0.6845 	 -0.3825 
 16.3200 	 -0.4135 	 -0.7330 	 -0.3692 
 16.3400 	 -0.4334 	 -0.7879 	 -0.3731 
 16.3600 	 -0.4511 	 -0.8379 	 -0.3921 
 16.3800 	 -0.4716 	 -0.8702 	 -0.4190 
 16.4000 	 -0.5006 	 -0.8732 	 -0.4446 
 16.4200 	 -0.5407 	 -0.8420 	 -0.4599 
 16.4400 	 -0.5887 	 -0.7777 	 -0.4585 
 16.4600 	 -0.6344 	 -0.6884 	 -0.4373 
 16.4800 	 -0.6616 	 -0.5848 	 -0.3971 
 16.5000 	 -0.6534 	 -0.4782 	 -0.3408 
 16.5200 	 -0.5975 	 -0.3760 	 -0.2728 
 16.5400 	 -0.4918 	 -0.2813 	 -0.1965 
 16.5600 	 -0.3464 	 -0.1929 	 -0.1147 
 16.5800 	 -0.1811 	 -0.1078 	 -0.0287 
 16.6000 	 -0.0192 	 -0.0229 	  0.0605 
 16.6200 	  0.1198 	  0.0620 	  0.1518 
 16.6400 	  0.2260 	  0.1452 	  0.2427 
 16.6600 	  0.2999 	  0.2231 	  0.3302 
 16.6800 	  0.3504 	  0.2928 	  0.4104 
 16.7000 	  0.3887 	  0.3533 	  0.4805 
 16.7200 	  0.4237 	  0.4065 	  0.5388 
 16.7400 	  0.4583 	  0.4559 	  0.5860 
 16.7600 	  0.4904 	  0.5050 	  0.6240 
 16.7800 	  0.5150 	  0.5546 	  0.6559 
 16.8000 	  0.5282 	  0.6025 	  0.6838 
 16.8200 	  0.5287 	  0.6425 	  0.7089 
 16.8400 	  0.5187 	  0.6677 	  0.7299 
 16.8600 	  0.5024 	  0.6722 	  0.7443 
 16.8800 	  0.4835 	  0.6546 	  0.7491 
 16.9000 	  0.4643 	  0.6178 	  0.7420 
 16.9200 	  0.4447 	  0.5701 	  0.7226 
 16.9400 	  0.4233 	  0.5204 	  0.6932 
 16.9600 	  0.3984 	  0.4772 	  0.6576 
 16.9800 	  0.3693 	  0.4438 	  0.6209 
 17.0000 	  0.3366 	  0.4198 	  0.5872 
 17.0200 	  0.3018 	  0.3997 	  0.5593 
 17.0400 	  0.2670 	  0.3776 	  0.5368 
 17.0600 	  0.2339 	  0.3487 	  0.5179 
 17.0800 	  0.2034 	  0.3128 	  0.4991 
 17.1000 	  0.1752 	  0.2730 	  0.4776 
 17.1200 	  0.1486 	  0.2354 	  0.4517 
 17.1400 	  0.1226 	  0.2049 	  0.4222 
 17.1600 	  0.0960 	  0.1838 	  0.3909 
 17.1800 	  0.0682 	  0.1686 	  0.3603 
 17.2000 	  0.0388 	  0.1521 	  0.3315 
 17.2200 	  0.0077 	  0.1250 	  0.3037 
 17.2400 	 -0.0250 	  0.0805 	  0.2734 
 17.2600 	 -0.0588 	  0.0164 	  0.2365 
 17.2800 	 -0.0931 	 -0.0623 	  0.1887 
 17.3000 	 -0.1272 	 -0.1462 	  0.1285 
 17.3200 	 -0.1605 	 -0.2229 	  0.0570 
 17.3400 	 -0.1929 	 -0.2829 	 -0.0208 
 17.3600 	 -0.2248 	 -0.3220 	 -0.0992 
 17.3800 	 -0.2568 	 -0.3436 	 -0.1727 
 17.4000 	 -0.2900 	 -0.3563 	 -0.2387 
 17.4200 	 -0.3249 	 -0.3717 	 -0.2973 
 17.4400 	 -0.3608 	 -0.3985 	 -0.3520 
 17.4600 	 -0.3961 	 -0.4404 	 -0.4060 
 17.4800 	 -0.4284 	 -0.4933 	 -0.4619 
 17.5000 	 -0.4554 	 -0.5480 	 -0.5190 
 17.5200 	 -0.4770 	 -0.5924 	 -0.5743 
 17.5400 	 -0.4955 	 -0.6170 	 -0.6242 
 17.5600 	 -0.5160 	 -0.6176 	 -0.6669 
 17.5800 	 -0.5442 	 -0.5976 	 -0.7042 
 17.6000 	 -0.5839 	 -0.5653 	 -0.7418 
 17.6200 	 -0.6331 	 -0.5321 	 -0.7870 
 17.6400 	 -0.6827 	 -0.5074 	 -0.8453 
 17.6600 	 -0.7170 	 -0.4957 	 -0.9169 
 17.6800 	 -0.7178 	 -0.4945 	 -0.9944 
 17.7000 	 -0.6707 	 -0.4967 	 -1.0640 
 17.7200 	 -0.5707 	 -0.4910 	 -1.1086 
 17.7400 	 -0.4255 	 -0.4673 	 -1.1131 
 17.7600 	 -0.2538 	 -0.4184 	 -1.0691 
 17.7800 	 -0.0796 	 -0.3428 	 -0.9775 
 17.8000 	  0.0750 	 -0.2430 	 -0.8485 
 17.8200 	  0.1968 	 -0.1262 	 -0.6980 
 17.8400 	  0.2838 	 -0.0009 	 -0.5435 
 17.8600 	  0.3437 	  0.1244 	 -0.3993 
 17.8800 	  0.3885 	  0.2429 	 -0.2751 
 17.9000 	  0.4287 	  0.3498 	 -0.1746 
 17.9200 	  0.4692 	  0.4425 	 -0.0983 
 17.9400 	  0.5090 	  0.5197 	 -0.0439 
 17.9600 	  0.5427 	  0.5815 	 -0.0084 
 17.9800 	  0.5648 	  0.6286 	  0.0130 
 18.0000 	  0.5724 	  0.6623 	  0.0279 
 18.0200 	  0.5664 	  0.6835 	  0.0466 
 18.0400 	  0.5505 	  0.6930 	  0.0823 
 18.0600 	  0.5296 	  0.6909 	  0.1466 
 18.0800 	  0.5072 	  0.6761 	  0.2465 
 18.1000 	  0.4851 	  0.6470 	  0.3782 
 18.1200 	  0.4627 	  0.6018 	  0.5277 
 18.1400 	  0.4386 	  0.5398 	  0.6698 
 18.1600 	  0.4118 	  0.4616 	  0.7763 
 18.1800 	  0.3817 	  0.3710 	  0.8210 
 18.2000 	  0.3493 	  0.2740 	  0.7905 
 18.2200 	  0.3158 	  0.1785 	  0.6846 
 18.2400 	  0.2828 	  0.0928 	  0.5221 
 18.2600 	  0.2510 	  0.0239 	  0.3310 
 18.2800 	  0.2207 	 -0.0244 	  0.1454 
 18.3000 	  0.1916 	 -0.0516 	 -0.0071 
 18.3200 	  0.1630 	 -0.0614 	 -0.1074 
 18.3400 	  0.1341 	 -0.0596 	 -0.1534 
 18.3600 	  0.1045 	 -0.0535 	 -0.1539 
 18.3800 	  0.0739 	 -0.0493 	 -0.1280 
 18.4000 	  0.0421 	 -0.0516 	 -0.0960 
 18.4200 	  0.0094 	 -0.0621 	 -0.0762 
 18.4400 	 -0.0241 	 -0.0799 	 -0.0779 
 18.4600 	 -0.0579 	 -0.1025 	 -0.1032 
 18.4800 	 -0.0917 	 -0.1261 	 -0.1455 
 18.5000 	 -0.1252 	 -0.1473 	 -0.1947 
 18.5200 	 -0.1586 	 -0.1635 	 -0.2396 
 18.5400 	 -0.1922 	 -0.1735 	 -0.2719 
 18.5600 	 -0.2268 	 -0.1783 	 -0.2870 
 18.5800 	 -0.2633 	 -0.1808 	 -0.2844 
 18.6000 	 -0.3016 	 -0.1853 	 -0.2670 
 18.6200 	 -0.3407 	 -0.1970 	 -0.2394 
 18.6400 	 -0.3786 	 -0.2201 	 -0.2072 
 18.6600 	 -0.4127 	 -0.2566 	 -0.1764 
 18.6800 	 -0.4412 	 -0.3042 	 -0.1534 
 18.7000 	 -0.4647 	 -0.3565 	 -0.1435 
 18.7200 	 -0.4862 	 -0.4031 	 -0.1498 
 18.7400 	 -0.5112 	 -0.4325 	 -0.1697 
 18.7600 	 -0.5453 	 -0.4340 	 -0.1935 
 18.7800 	 -0.5904 	 -0.4027 	 -0.2032 
 18.8000 	 -0.6425 	 -0.3392 	 -0.1771 
 18.8200 	 -0.6899 	 -0.2520 	 -0.0950 
 18.8400 	 -0.7157 	 -0.1534 	  0.0509 
 18.8600 	 -0.7022 	 -0.0573 	  0.2527 
 18.8800 	 -0.6381 	  0.0259 	  0.4837 
 18.9000 	 -0.5226 	  0.0903 	  0.7073 
 18.9200 	 -0.3679 	  0.1377 	  0.8881 
 18.9400 	 -0.1955 	  0.1725 	  1.0116 
 18.9600 	 -0.0298 	  0.2014 	  1.0884 
 18.9800 	  0.1100 	  0.2279 	  1.1593 
 19.0000 	  0.2148 	  0.2515 	  1.2754 
 19.0200 	  0.2870 	  0.2651 	  1.4818 
 19.0400 	  0.3367 	  0.2630 	  1.7838 
 19.0600 	  0.3761 	  0.2427 	  2.1428 
 19.0800 	  0.4141 	  0.1901 	  2.4696 
 19.1000 	  0.4528 	  0.1090 	  2.6561 
 19.1200 	  0.4890 	  0.0792 	  2.6007 
 19.1400 	  0.5165 	  0.1136 	  2.2582 
 19.1600 	  0.5304 	  0.1280 	  1.6473 
 19.1800 	  0.5294 	  0.1283 	  0.8635 
 19.2000 	  0.5160 	  0.1596 	  0.0451 
 19.2200 	  0.4952 	  0.2232 	 -0.6596 
 19.2400 	  0.4716 	  0.3122 	 -1.1454 
 19.2600 	  0.4484 	  0.4200 	 -1.3680 
 19.2800 	  0.4259 	  0.5339 	 -1.3595 
 19.3000 	  0.4027 	  0.6388 	 -1.2044 
 19.3200 	  0.3769 	  0.7232 	 -1.0097 
 19.3400 	  0.3473 	  0.7800 	 -0.8626 
 19.3600 	  0.3138 	  0.8076 	 -0.8120 
 19.3800 	  0.2780 	  0.8097 	 -0.8543 
 19.4000 	  0.2418 	  0.7934 	 -0.9497 
 19.4200 	  0.2071 	  0.7674 	 -1.0419 
 19.4400 	  0.1751 	  0.7395 	 -1.0860 
 19.4600 	  0.1459 	  0.7159 	 -1.0598 
 19.4800 	  0.1186 	  0.6991 	 -0.9717 
 19.5000 	  0.0920 	  0.6884 	 -0.8484 
 19.5200 	  0.0649 	  0.6791 	 -0.7237 
 19.5400 	  0.0362 	  0.6648 	 -0.6213 
 19.5600 	  0.0057 	  0.6378 	 -0.5521 
 19.5800 	 -0.0262 	  0.5920 	 -0.5105 
 19.6000 	 -0.0590 	  0.5237 	 -0.4845 
 19.6200 	 -0.0917 	  0.4337 	 -0.4608 
 19.6400 	 -0.1240 	  0.3262 	 -0.4342 
 19.6600 	 -0.1561 	  0.2081 	 -0.4057 
 19.6800 	 -0.1886 	  0.0864 	 -0.3828 
 19.7000 	 -0.2224 	 -0.0335 	 -0.3724 
 19.7200 	 -0.2584 	 -0.1503 	 -0.3790 
 19.7400 	 -0.2961 	 -0.2651 	 -0.4003 
 19.7600 	 -0.3341 	 -0.3820 	 -0.4306 
 19.7800 	 -0.3698 	 -0.5040 	 -0.4621 
 19.8000 	 -0.4006 	 -0.6325 	 -0.4894 
 19.8200 	 -0.4254 	 -0.7641 	 -0.5100 
 19.8400 	 -0.4453 	 -0.8926 	 -0.5256 
 19.8600 	 -0.4648 	 -1.0091 	 -0.5392 
 19.8800 	 -0.4897 	 -1.1048 	 -0.5536 
 19.9000 	 -0.5253 	 -1.1728 	 -0.5685 
 19.9200 	 -0.5721 	 -1.2095 	 -0.5805 
 19.9400 	 -0.6237 	 -1.2146 	 -0.5835 
 19.9600 	 -0.6664 	 -1.1913 	 -0.5713 
 19.9800 	 -0.6822 	 -1.1446 	 -0.5391 
 20.0000 	 -0.6543 	 -1.0814 	 -0.4861 
 20.0200 	 -0.5739 	 -1.0091 	 -0.4144 
 20.0400 	 -0.4442 	 -0.9356 	 -0.3303 
 20.0600 	 -0.2808 	 -0.8681 	 -0.2410 
 20.0800 	 -0.1069 	 -0.8113 	 -0.1538 
 20.1000 	  0.0534 	 -0.7669 	 -0.0742 
 20.1200 	  0.1835 	 -0.7314 	 -0.0050 
 20.1400 	  0.2774 	 -0.6975 	  0.0537 
 20.1600 	  0.3400 	 -0.6545 	  0.1036 
 20.1800 	  0.3826 	 -0.5920 	  0.1476 
 20.2000 	  0.4168 	 -0.5021 	  0.1888 
 20.2200 	  0.4497 	 -0.3834 	  0.2302 
 20.2400 	  0.4824 	 -0.2398 	  0.2743 
 20.2600 	  0.5113 	 -0.0817 	  0.3234 
 20.2800 	  0.5313 	  0.0783 	  0.3792 
 20.3000 	  0.5393 	  0.2278 	  0.4427 
 20.3200 	  0.5354 	  0.3582 	  0.5141 
 20.3400 	  0.5227 	  0.4659 	  0.5920 
 20.3600 	  0.5053 	  0.5530 	  0.6734 
 20.3800 	  0.4863 	  0.6258 	  0.7541 
 20.4000 	  0.4669 	  0.6925 	  0.8292 
 20.4200 	  0.4463 	  0.7613 	  0.8944 
 20.4400 	  0.4225 	  0.8378 	  0.9471 
 20.4600 	  0.3944 	  0.9244 	  0.9868 
 20.4800 	  0.3617 	  1.0183 	  1.0155 
 20.5000 	  0.3256 	  1.1133 	  1.0361 
 20.5200 	  0.2882 	  1.1999 	  1.0523 
 20.5400 	  0.2518 	  1.2688 	  1.0659 
 20.5600 	  0.2177 	  1.3123 	  1.0769 
 20.5800 	  0.1864 	  1.3279 	  1.0831 
 20.6000 	  0.1575 	  1.3181 	  1.0808 
 20.6200 	  0.1299 	  1.2912 	  1.0665 
 20.6400 	  0.1022 	  1.2568 	  1.0382 
 20.6600 	  0.0732 	  1.2236 	  0.9959 
 20.6800 	  0.0423 	  1.1941 	  0.9417 
 20.7000 	  0.0093 	  1.1654 	  0.8781 
 20.7200 	 -0.0255 	  1.1279 	  0.8065 
 20.7400 	 -0.0614 	  1.0713 	  0.7260 
 20.7600 	 -0.0974 	  0.9875 	  0.6342 
 20.7800 	 -0.1329 	  0.8761 	  0.5281 
 20.8000 	 -0.1678 	  0.7429 	  0.4074 
 20.8200 	 -0.2022 	  0.5997 	  0.2751 
 20.8400 	 -0.2373 	  0.4570 	  0.1392 
 20.8600 	 -0.2738 	  0.3210 	  0.0079 
 20.8800 	 -0.3121 	  0.1883 	 -0.1127 
 20.9000 	 -0.3515 	  0.0501 	 -0.2260 
 20.9200 	 -0.3900 	 -0.1053 	 -0.3425 
 20.9400 	 -0.4248 	 -0.2848 	 -0.4814 
 20.9600 	 -0.4539 	 -0.4867 	 -0.6587 
 20.9800 	 -0.4772 	 -0.6995 	 -0.8816 
 21.0000 	 -0.4977 	 -0.9064 	 -1.1364 
 21.0200 	 -0.5209 	 -1.0926 	 -1.3936 
 21.0400 	 -0.5530 	 -1.2515 	 -1.6094 
 21.0600 	 -0.5976 	 -1.3878 	 -1.7471 
 21.0800 	 -0.6518 	 -1.5143 	 -1.7886 
 21.1000 	 -0.7050 	 -1.6444 	 -1.7524 
 21.1200 	 -0.7400 	 -1.7815 	 -1.6841 
 21.1400 	 -0.7376 	 -1.9153 	 -1.6495 
 21.1600 	 -0.6833 	 -2.0198 	 -1.6996 
 21.1800 	 -0.5734 	 -2.0647 	 -1.8520 
 21.2000 	 -0.4178 	 -2.0242 	 -2.0632 
 21.2200 	 -0.2375 	 -1.8941 	 -2.2455 
 21.2400 	 -0.0585 	 -1.6920 	 -2.2780 
 21.2600 	  0.0969 	 -1.4587 	 -2.0601 
 21.2800 	  0.2161 	 -1.2407 	 -1.5406 
 21.3000 	  0.2990 	 -1.0786 	 -0.7614 
 21.3200 	  0.3550 	 -0.9856 	  0.1633 
 21.3400 	  0.3973 	 -0.9490 	  1.0508 
 21.3600 	  0.4366 	 -0.9282 	  1.7226 
 21.3800 	  0.4770 	 -0.8749 	  2.0372 
 21.4000 	  0.5162 	 -0.7455 	  1.9552 
 21.4200 	  0.5478 	 -0.5232 	  1.5233 
 21.4400 	  0.5659 	 -0.2167 	  0.8881 
 21.4600 	  0.5680 	  0.1382 	  0.2236 
 21.4800 	  0.5561 	  0.4963 	 -0.2958 
 21.5000 	  0.5350 	  0.8143 	 -0.5659 
 21.5200 	  0.5105 	  1.0686 	 -0.5492 
 21.5400 	  0.4866 	  1.2540 	 -0.3014 
 21.5600 	  0.4645 	  1.3848 	  0.0805 
 21.5800 	  0.4429 	  1.4810 	  0.4739 
 21.6000 	  0.4196 	  1.5613 	  0.7847 
 21.6200 	  0.3922 	  1.6317 	  0.9539 
 21.6400 	  0.3602 	  1.6895 	  0.9825 
 21.6600 	  0.3241 	  1.7234 	  0.9052 
 21.6800 	  0.2860 	  1.7254 	  0.7843 
 21.7000 	  0.2480 	  1.6920 	  0.6768 
 21.7200 	  0.2116 	  1.6312 	  0.6267 
 21.7400 	  0.1778 	  1.5545 	  0.6468 
 21.7600 	  0.1463 	  1.4748 	  0.7278 
 21.7800 	  0.1160 	  1.3969 	  0.8395 
 21.8000 	  0.0856 	  1.3178 	  0.9471 
 21.8200 	  0.0540 	  1.2245 	  1.0176 
 21.8400 	  0.0206 	  1.1031 	  1.0324 
 21.8600 	 -0.0147 	  0.9426 	  0.9856 
 21.8800 	 -0.0514 	  0.7441 	  0.8863 
 21.9000 	 -0.0887 	  0.5184 	  0.7516 
 21.9200 	 -0.1260 	  0.2871 	  0.6016 
 21.9400 	 -0.1633 	  0.0724 	  0.4528 
 21.9600 	 -0.2013 	 -0.1075 	  0.3155 
 21.9800 	 -0.2405 	 -0.2465 	  0.1917 
 22.0000 	 -0.2812 	 -0.3487 	  0.0785 
 22.0200 	 -0.3228 	 -0.4294 	 -0.0296 
 22.0400 	 -0.3635 	 -0.5046 	 -0.1356 
 22.0600 	 -0.4008 	 -0.5878 	 -0.2391 
 22.0800 	 -0.4330 	 -0.6819 	 -0.3344 
 22.1000 	 -0.4604 	 -0.7814 	 -0.4129 
 22.1200 	 -0.4861 	 -0.8724 	 -0.4659 
 22.1400 	 -0.5157 	 -0.9416 	 -0.4884 
 22.1600 	 -0.5545 	 -0.9796 	 -0.4811 
 22.1800 	 -0.6046 	 -0.9874 	 -0.4510 
 22.2000 	 -0.6617 	 -0.9742 	 -0.4105 
 22.2200 	 -0.7137 	 -0.9556 	 -0.3742 
 22.2400 	 -0.7427 	 -0.9455 	 -0.3550 
 22.2600 	 -0.7306 	 -0.9522 	 -0.3610 
 22.2800 	 -0.6650 	 -0.9726 	 -0.3933 
 22.3000 	 -0.5453 	 -0.9958 	 -0.4443 
 22.3200 	 -0.3841 	 -1.0045 	 -0.5014 
 22.3400 	 -0.2037 	 -0.9836 	 -0.5480 
 22.3600 	 -0.0295 	 -0.9241 	 -0.5695 
 22.3800 	  0.1180 	 -0.8279 	 -0.5566 
 22.4000 	  0.2293 	 -0.7045 	 -0.5087 
 22.4200 	  0.3065 	 -0.5691 	 -0.4333 
 22.4400 	  0.3597 	 -0.4353 	 -0.3453 
 22.4600 	  0.4014 	 -0.3124 	 -0.2609 
 22.4800 	  0.4405 	 -0.2023 	 -0.1948 
 22.5000 	  0.4794 	 -0.1025 	 -0.1529 
 22.5200 	  0.5145 	 -0.0085 	 -0.1339 
 22.5400 	  0.5402 	  0.0812 	 -0.1270 
 22.5600 	  0.5518 	  0.1641 	 -0.1184 
 22.5800 	  0.5487 	  0.2340 	 -0.0946 
 22.6000 	  0.5339 	  0.2837 	 -0.0491 
 22.6200 	  0.5127 	  0.3102 	  0.0175 
 22.6400 	  0.4900 	  0.3164 	  0.0950 
 22.6600 	  0.4684 	  0.3125 	  0.1701 
 22.6800 	  0.4476 	  0.3125 	  0.2286 
 22.7000 	  0.4257 	  0.3312 	  0.2627 
 22.7200 	  0.4003 	  0.3770 	  0.2711 
 22.7400 	  0.3700 	  0.4507 	  0.2616 
 22.7600 	  0.3352 	  0.5433 	  0.2450 
 22.7800 	  0.2975 	  0.6396 	  0.2336 
 22.8000 	  0.2595 	  0.7224 	  0.2342 
 22.8200 	  0.2231 	  0.7781 	  0.2480 
 22.8400 	  0.1894 	  0.7999 	  0.2682 
 22.8600 	  0.1587 	  0.7897 	  0.2852 
 22.8800 	  0.1299 	  0.7566 	  0.2888 
 22.9000 	  0.1019 	  0.7122 	  0.2734 
 22.9200 	  0.0735 	  0.6670 	  0.2391 
 22.9400 	  0.0439 	  0.6264 	  0.1931 
 22.9600 	  0.0125 	  0.5894 	  0.1453 
 22.9800 	 -0.0204 	  0.5495 	  0.1066 
 23.0000 	 -0.0543 	  0.4985 	  0.0828 
 23.0200 	 -0.0885 	  0.4302 	  0.0750 
 23.0400 	 -0.1224 	  0.3432 	  0.0767 
 23.0600 	 -0.1555 	  0.2424 	  0.0789 
 23.0800 	 -0.1880 	  0.1370 	  0.0713 
 23.1000 	 -0.2206 	  0.0376 	  0.0480 
 23.1200 	 -0.2542 	 -0.0489 	  0.0074 
 23.1400 	 -0.2897 	 -0.1205 	 -0.0452 
 23.1600 	 -0.3269 	 -0.1820 	 -0.1022 
 23.1800 	 -0.3644 	 -0.2417 	 -0.1550 
 23.2000 	 -0.3997 	 -0.3082 	 -0.1990 
 23.2200 	 -0.4303 	 -0.3854 	 -0.2336 
 23.2400 	 -0.4549 	 -0.4708 	 -0.2642 
 23.2600 	 -0.4747 	 -0.5548 	 -0.2976 
 23.2800 	 -0.4944 	 -0.6244 	 -0.3406 
 23.3000 	 -0.5199 	 -0.6666 	 -0.3949 
 23.3200 	 -0.5569 	 -0.6744 	 -0.4573 
 23.3400 	 -0.6059 	 -0.6476 	 -0.5178 
 23.3600 	 -0.6605 	 -0.5943 	 -0.5646 
 23.3800 	 -0.7063 	 -0.5273 	 -0.5852 
 23.4000 	 -0.7242 	 -0.4606 	 -0.5726 
 23.4200 	 -0.6964 	 -0.4044 	 -0.5252 
 23.4400 	 -0.6129 	 -0.3632 	 -0.4497 
 23.4600 	 -0.4765 	 -0.3350 	 -0.3568 
 23.4800 	 -0.3031 	 -0.3133 	 -0.2599 
 23.5000 	 -0.1174 	 -0.2901 	 -0.1700 
 23.5200 	  0.0551 	 -0.2591 	 -0.0942 
 23.5400 	  0.1958 	 -0.2178 	 -0.0329 
 23.5600 	  0.2978 	 -0.1685 	  0.0176 
 23.5800 	  0.3656 	 -0.1169 	  0.0638 
 23.6000 	  0.4109 	 -0.0703 	  0.1111 
 23.6200 	  0.4463 	 -0.0346 	  0.1623 
 23.6400 	  0.4797 	 -0.0124 	  0.2150 
 23.6600 	  0.5129 	 -0.0020 	  0.2636 
 23.6800 	  0.5421 	  0.0032 	  0.3007 
 23.7000 	  0.5622 	  0.0117 	  0.3215 
 23.7200 	  0.5694 	  0.0329 	  0.3252 
 23.7400 	  0.5637 	  0.0729 	  0.3180 
 23.7600 	  0.5482 	  0.1334 	  0.3102 
 23.7800 	  0.5274 	  0.2100 	  0.3144 
 23.8000 	  0.5050 	  0.2943 	  0.3393 
 23.8200 	  0.4826 	  0.3745 	  0.3881 
 23.8400 	  0.4596 	  0.4401 	  0.4528 
 23.8600 	  0.4343 	  0.4830 	  0.5186 
 23.8800 	  0.4052 	  0.5010 	  0.5648 
 23.9000 	  0.3720 	  0.4958 	  0.5742 
 23.9200 	  0.3357 	  0.4737 	  0.5353 
 23.9400 	  0.2983 	  0.4417 	  0.4506 
 23.9600 	  0.2618 	  0.4061 	  0.3333 
 23.9800 	  0.2277 	  0.3703 	  0.2068 
 24.0000 	  0.1961 	  0.3349 	  0.0956 
 24.0200 	  0.1667 	  0.2978 	  0.0210 
 24.0400 	  0.1383 	  0.2562 	 -0.0080 
 24.0600 	  0.1096 	  0.2073 	  0.0063 
 24.0800 	  0.0796 	  0.1513 	  0.0494 
 24.1000 	  0.0477 	  0.0898 	  0.1012 
 24.1200 	  0.0139 	  0.0233 	  0.1411 
 24.1400 	 -0.0215 	 -0.0326 	  0.1552 
 24.1600 	 -0.0580 	 -0.0485 	  0.1377 
 24.1800 	 -0.0946 	 -0.0438 	  0.0925 
 24.2000 	 -0.1306 	 -0.0533 	  0.0300 
 24.2200 	 -0.1656 	 -0.0750 	 -0.0371 
 24.2400 	 -0.1998 	 -0.1041 	 -0.0978 
 24.2600 	 -0.2337 	 -0.1417 	 -0.1449 
 24.2800 	 -0.2685 	 -0.1870 	 -0.1767 
 24.3000 	 -0.3052 	 -0.2391 	 -0.1962 
 24.3200 	 -0.3438 	 -0.2993 	 -0.2089 
 24.3400 	 -0.3831 	 -0.3694 	 -0.2216 
 24.3600 	 -0.4210 	 -0.4509 	 -0.2406 
 24.3800 	 -0.4545 	 -0.5429 	 -0.2709 
 24.4000 	 -0.4818 	 -0.6418 	 -0.3152 
 24.4200 	 -0.5035 	 -0.7398 	 -0.3736 
 24.4400 	 -0.5236 	 -0.8270 	 -0.4427 
 24.4600 	 -0.5482 	 -0.8919 	 -0.5161 
 24.4800 	 -0.5834 	 -0.9255 	 -0.5845 
 24.5000 	 -0.6316 	 -0.9218 	 -0.6376 
 24.5200 	 -0.6880 	 -0.8808 	 -0.6657 
 24.5400 	 -0.7396 	 -0.8068 	 -0.6629 
 24.5600 	 -0.7674 	 -0.7090 	 -0.6277 
 24.5800 	 -0.7518 	 -0.5977 	 -0.5648 
 24.6000 	 -0.6801 	 -0.4829 	 -0.4828 
 24.6200 	 -0.5516 	 -0.3718 	 -0.3924 
 24.6400 	 -0.3800 	 -0.2682 	 -0.3030 
 24.6600 	 -0.1892 	 -0.1720 	 -0.2206 
 24.6800 	 -0.0064 	 -0.0807 	 -0.1464 
 24.7000 	  0.1468 	  0.0090 	 -0.0779 
 24.7200 	  0.2603 	  0.0998 	 -0.0103 
 24.7400 	  0.3366 	  0.1930 	  0.0608 
 24.7600 	  0.3871 	  0.2878 	  0.1374 
 24.7800 	  0.4256 	  0.3814 	  0.2184 
 24.8000 	  0.4622 	  0.4697 	  0.3005 
 24.8200 	  0.5001 	  0.5477 	  0.3795 
 24.8400 	  0.5357 	  0.6098 	  0.4515 
 24.8600 	  0.5628 	  0.6504 	  0.5143 
 24.8800 	  0.5758 	  0.6654 	  0.5668 
 24.9000 	  0.5732 	  0.6525 	  0.6081 
 24.9200 	  0.5577 	  0.6135 	  0.6369 
 24.9400 	  0.5343 	  0.5545 	  0.6508 
 24.9600 	  0.5081 	  0.4858 	  0.6470 
 24.9800 	  0.4822 	  0.4204 	  0.6237 
 25.0000 	  0.4569 	  0.3710 	  0.5815 
 25.0200 	  0.4307 	  0.3460 	  0.5237 
 25.0400 	  0.4018 	  0.3475 	  0.4572 
 25.0600 	  0.3693 	  0.3701 	  0.3894 
 25.0800 	  0.3342 	  0.4019 	  0.3276 
 25.1000 	  0.2990 	  0.4290 	  0.2768 
 25.1200 	  0.2670 	  0.4398 	  0.2391 
 25.1400 	  0.2405 	  0.4286 	  0.2141 
 25.1600 	  0.2206 	  0.3976 	  0.1997 
 25.1800 	  0.2067 	  0.3557 	  0.1933 
 25.2000 	  0.1965 	  0.3147 	  0.1918 
 25.2200 	  0.1869 	  0.2850 	  0.1915 
 25.2400 	  0.1747 	  0.2720 	  0.1871 
 25.2600 	  0.1576 	  0.2744 	  0.1725 
 25.2800 	  0.1340 	  0.2849 	  0.1405 
 25.3000 	  0.1037 	  0.2936 	  0.0866 
 25.3200 	  0.0677 	  0.2918 	  0.0093 
 25.3400 	  0.0274 	  0.2742 	 -0.0856 
 25.3600 	 -0.0151 	  0.2408 	 -0.1872 
 25.3800 	 -0.0575 	  0.1951 	 -0.2803 
 25.4000 	 -0.0982 	  0.1429 	 -0.3507 
 25.4200 	 -0.1360 	  0.0891 	 -0.3876 
 25.4400 	 -0.1708 	  0.0366 	 -0.3892 
 25.4600 	 -0.2036 	 -0.0142 	 -0.3603 
 25.4800 	 -0.2362 	 -0.0651 	 -0.3130 
 25.5000 	 -0.2705 	 -0.1188 	 -0.2603 
 25.5200 	 -0.3077 	 -0.1779 	 -0.2143 
 25.5400 	 -0.3478 	 -0.2442 	 -0.1812 
 25.5600 	 -0.3892 	 -0.3189 	 -0.1632 
 25.5800 	 -0.4286 	 -0.4021 	 -0.1584 
 25.6000 	 -0.4629 	 -0.4932 	 -0.1646 
 25.6200 	 -0.4901 	 -0.5902 	 -0.1807 
 25.6400 	 -0.5116 	 -0.6898 	 -0.2081 
 25.6600 	 -0.5320 	 -0.7868 	 -0.2480 
 25.6800 	 -0.5581 	 -0.8750 	 -0.3007 
 25.7000 	 -0.5960 	 -0.9478 	 -0.3616 
 25.7200 	 -0.6470 	 -1.0000 	 -0.4224 
 25.7400 	 -0.7048 	 -1.0283 	 -0.4709 
 25.7600 	 -0.7544 	 -1.0324 	 -0.4960 
 25.7800 	 -0.7755 	 -1.0146 	 -0.4897 
 25.8000 	 -0.7488 	 -0.9789 	 -0.4516 
 25.8200 	 -0.6633 	 -0.9301 	 -0.3873 
 25.8400 	 -0.5213 	 -0.8723 	 -0.3087 
 25.8600 	 -0.3396 	 -0.8084 	 -0.2282 
 25.8800 	 -0.1445 	 -0.7390 	 -0.1565 
 25.9000 	  0.0364 	 -0.6630 	 -0.0982 
 25.9200 	  0.1828 	 -0.5774 	 -0.0529 
 25.9400 	  0.2870 	 -0.4781 	 -0.0148 
 25.9600 	  0.3545 	 -0.3605 	  0.0227 
 25.9800 	  0.3987 	 -0.2217 	  0.0646 
 26.0000 	  0.4343 	 -0.0603 	  0.1115 
 26.0200 	  0.4710 	  0.1208 	  0.1602 
 26.0400 	  0.5107 	  0.3152 	  0.2039 
 26.0600 	  0.5488 	  0.5126 	  0.2363 
 26.0800 	  0.5781 	  0.7003 	  0.2534 
 26.1000 	  0.5927 	  0.8650 	  0.2555 
 26.1200 	  0.5911 	  0.9954 	  0.2465 
 26.1400 	  0.5764 	  1.0838 	  0.2328 
 26.1600 	  0.5539 	  1.1274 	  0.2197 
 26.1800 	  0.5289 	  1.1291 	  0.2100 
 26.2000 	  0.5046 	  1.0957 	  0.2022 
 26.2200 	  0.4815 	  1.0376 	  0.1924 
 26.2400 	  0.4579 	  0.9659 	  0.1760 
 26.2600 	  0.4317 	  0.8912 	  0.1508 
 26.2800 	  0.4014 	  0.8212 	  0.1186 
 26.3000 	  0.3671 	  0.7607 	  0.0849 
 26.3200 	  0.3302 	  0.7098 	  0.0562 
 26.3400 	  0.2925 	  0.6660 	  0.0358 
 26.3600 	  0.2561 	  0.6243 	  0.0220 
 26.3800 	  0.2218 	  0.5799 	  0.0066 
 26.4000 	  0.1900 	  0.5291 	 -0.0214 
 26.4200 	  0.1601 	  0.4712 	 -0.0720 
 26.4400 	  0.1309 	  0.4084 	 -0.1458 
 26.4600 	  0.1014 	  0.3454 	 -0.2331 
 26.4800 	  0.0706 	  0.2869 	 -0.3122 
 26.5000 	  0.0381 	  0.2366 	 -0.3571 
 26.5200 	  0.0036 	  0.1949 	 -0.3432 
 26.5400 	 -0.0326 	  0.1589 	 -0.2604 
 26.5600 	 -0.0697 	  0.1228 	 -0.1143 
 26.5800 	 -0.1070 	  0.0800 	  0.0705 
 26.6000 	 -0.1438 	  0.0245 	  0.2586 
 26.6200 	 -0.1800 	 -0.0462 	  0.4123 
 26.6400 	 -0.2158 	 -0.1315 	  0.5048 
 26.6600 	 -0.2522 	 -0.2275 	  0.5247 
 26.6800 	 -0.2898 	 -0.3290 	  0.4800 
 26.7000 	 -0.3287 	 -0.4304 	  0.3927 
 26.7200 	 -0.3679 	 -0.5276 	  0.2906 
 26.7400 	 -0.4050 	 -0.6181 	  0.1974 
 26.7600 	 -0.4376 	 -0.7012 	  0.1271 
 26.7800 	 -0.4642 	 -0.7766 	  0.0807 
 26.8000 	 -0.4855 	 -0.8439 	  0.0489 
 26.8200 	 -0.5056 	 -0.9023 	  0.0180 
 26.8400 	 -0.5307 	 -0.9501 	 -0.0240 
 26.8600 	 -0.5664 	 -0.9853 	 -0.0828 
 26.8800 	 -0.6147 	 -1.0059 	 -0.1554 
 26.9000 	 -0.6703 	 -1.0095 	 -0.2319 
 26.9200 	 -0.7199 	 -0.9938 	 -0.2990 
 26.9400 	 -0.7446 	 -0.9565 	 -0.3438 
 26.9600 	 -0.7255 	 -0.8953 	 -0.3581 
 26.9800 	 -0.6504 	 -0.8091 	 -0.3403 
 27.0000 	 -0.5197 	 -0.6989 	 -0.2957 
 27.0200 	 -0.3475 	 -0.5694 	 -0.2346 
 27.0400 	 -0.1580 	 -0.4280 	 -0.1704 
 27.0600 	  0.0220 	 -0.2854 	 -0.1152 
 27.0800 	  0.1716 	 -0.1520 	 -0.0782 
 27.1000 	  0.2812 	 -0.0364 	 -0.0620 
 27.1200 	  0.3535 	  0.0579 	 -0.0640 
 27.1400 	  0.3999 	  0.1328 	 -0.0753 
 27.1600 	  0.4336 	  0.1956 	 -0.0847 
 27.1800 	  0.4642 	  0.2553 	 -0.0804 
 27.2000 	  0.4947 	  0.3209 	 -0.0543 
 27.2200 	  0.5223 	  0.3962 	 -0.0028 
 27.2400 	  0.5414 	  0.4799 	  0.0706 
 27.2600 	  0.5478 	  0.5648 	  0.1585 
 27.2800 	  0.5407 	  0.6410 	  0.2491 
 27.3000 	  0.5231 	  0.6984 	  0.3313 
 27.3200 	  0.4998 	  0.7309 	  0.3951 
 27.3400 	  0.4748 	  0.7373 	  0.4355 
 27.3600 	  0.4504 	  0.7220 	  0.4512 
 27.3800 	  0.4261 	  0.6928 	  0.4459 
 27.4000 	  0.4001 	  0.6583 	  0.4258 
 27.4200 	  0.3705 	  0.6251 	  0.3981 
 27.4400 	  0.3366 	  0.5962 	  0.3691 
 27.4600 	  0.2990 	  0.5710 	  0.3428 
 27.4800 	  0.2598 	  0.5462 	  0.3205 
 27.5000 	  0.2211 	  0.5178 	  0.3010 
 27.5200 	  0.1844 	  0.4824 	  0.2816 
 27.5400 	  0.1501 	  0.4386 	  0.2590 
 27.5600 	  0.1177 	  0.3866 	  0.2308 
 27.5800 	  0.0860 	  0.3280 	  0.1957 
 27.6000 	  0.0539 	  0.2651 	  0.1537 
 27.6200 	  0.0210 	  0.2004 	  0.1052 
 27.6400 	 -0.0127 	  0.1362 	  0.0514 
 27.6600 	 -0.0469 	  0.0749 	 -0.0064 
 27.6800 	 -0.0813 	  0.0187 	 -0.0661 
 27.7000 	 -0.1165 	 -0.0307 	 -0.1247 
 27.7200 	 -0.1532 	 -0.0730 	 -0.1782 
 27.7400 	 -0.1922 	 -0.1095 	 -0.2221 
 27.7600 	 -0.2339 	 -0.1440 	 -0.2532 
 27.7800 	 -0.2773 	 -0.1814 	 -0.2708 
 27.8000 	 -0.3199 	 -0.2269 	 -0.2789 
 27.8200 	 -0.3589 	 -0.2836 	 -0.2844 
 27.8400 	 -0.3919 	 -0.3511 	 -0.2968 
 27.8600 	 -0.4189 	 -0.4250 	 -0.3234 
 27.8800 	 -0.4433 	 -0.4970 	 -0.3672 
 27.9000 	 -0.4708 	 -0.5571 	 -0.4231 
 27.9200 	 -0.5078 	 -0.5960 	 -0.4803 
 27.9400 	 -0.5572 	 -0.6074 	 -0.5234 
 27.9600 	 -0.6154 	 -0.5897 	 -0.5395 
 27.9800 	 -0.6707 	 -0.5465 	 -0.5214 
 28.0000 	 -0.7049 	 -0.4853 	 -0.4732 
 28.0200 	 -0.6989 	 -0.4161 	 -0.4069 
 28.0400 	 -0.6391 	 -0.3483 	 -0.3419 
 28.0600 	 -0.5233 	 -0.2894 	 -0.2956 
 28.0800 	 -0.3633 	 -0.2426 	 -0.2796 
 28.1000 	 -0.1813 	 -0.2077 	 -0.2929 
 28.1200 	 -0.0038 	 -0.1801 	 -0.3251 
 28.1400 	  0.1473 	 -0.1540 	 -0.3560 
 28.1600 	  0.2604 	 -0.1225 	 -0.3658 
 28.1800 	  0.3365 	 -0.0815 	 -0.3382 
 28.2000 	  0.3853 	 -0.0299 	 -0.2686 
 28.2200 	  0.4200 	  0.0288 	 -0.1616 
 28.2400 	  0.4508 	  0.0880 	 -0.0327 
 28.2600 	  0.4818 	  0.1388 	  0.0998 
 28.2800 	  0.5108 	  0.1741 	  0.2174 
 28.3000 	  0.5325 	  0.1892 	  0.3079 
 28.3200 	  0.5422 	  0.1855 	  0.3656 
 28.3400 	  0.5381 	  0.1688 	  0.3933 
 28.3600 	  0.5226 	  0.1486 	  0.3981 
 28.3800 	  0.5000 	  0.1345 	  0.3907 
 28.4000 	  0.4750 	  0.1340 	  0.3811 
 28.4200 	  0.4504 	  0.1488 	  0.3776 
 28.4400 	  0.4265 	  0.1758 	  0.3845 
 28.4600 	  0.4016 	  0.2073 	  0.4023 
 28.4800 	  0.3739 	  0.2344 	  0.4277 
 28.5000 	  0.3420 	  0.2489 	  0.4544 
 28.5200 	  0.3061 	  0.2474 	  0.4747 
 28.5400 	  0.2677 	  0.2306 	  0.4815 
 28.5600 	  0.2290 	  0.2037 	  0.4703 
 28.5800 	  0.1920 	  0.1739 	  0.4407 
 28.6000 	  0.1577 	  0.1488 	  0.3974 
 28.6200 	  0.1259 	  0.1332 	  0.3486 
 28.6400 	  0.0960 	  0.1289 	  0.3045 
 28.6600 	  0.0664 	  0.1339 	  0.2731 
 28.6800 	  0.0361 	  0.1431 	  0.2583 
 28.7000 	  0.0042 	  0.1499 	  0.2565 
 28.7200 	 -0.0294 	  0.1480 	  0.2583 
 28.7400 	 -0.0643 	  0.1328 	  0.2495 
 28.7600 	 -0.0997 	  0.1030 	  0.2170 
 28.7800 	 -0.1351 	  0.0610 	  0.1519 
 28.8000 	 -0.1699 	  0.0122 	  0.0549 
 28.8200 	 -0.2043 	 -0.0358 	 -0.0648 
 28.8400 	 -0.2389 	 -0.0764 	 -0.1893 
 28.8600 	 -0.2748 	 -0.1048 	 -0.2988 
 28.8800 	 -0.3128 	 -0.1215 	 -0.3756 
 28.9000 	 -0.3529 	 -0.1305 	 -0.4116 
 28.9200 	 -0.3939 	 -0.1392 	 -0.4082 
 28.9400 	 -0.4331 	 -0.1546 	 -0.3788 
 28.9600 	 -0.4676 	 -0.1812 	 -0.3409 
 28.9800 	 -0.4954 	 -0.2171 	 -0.3139 
 29.0000 	 -0.5171 	 -0.2552 	 -0.3099 
 29.0200 	 -0.5364 	 -0.2826 	 -0.3332 
 29.0400 	 -0.5596 	 -0.2880 	 -0.3771 
 29.0600 	 -0.5931 	 -0.2635 	 -0.4297 
 29.0800 	 -0.6396 	 -0.2046 	 -0.4758 
 29.1000 	 -0.6950 	 -0.1177 	 -0.5047 
 29.1200 	 -0.7464 	 -0.0377 	 -0.5103 
 29.1400 	 -0.7747 	  0.0215 	 -0.4942 
 29.1600 	 -0.7601 	  0.0784 	 -0.4616 
 29.1800 	 -0.6889 	  0.1396 	 -0.4198 
 29.2000 	 -0.5598 	  0.2041 	 -0.3739 
 29.2200 	 -0.3855 	  0.2719 	 -0.3265 
 29.2400 	 -0.1903 	  0.3404 	 -0.2768 
 29.2600 	 -0.0017 	  0.4048 	 -0.2233 
 29.2800 	  0.1578 	  0.4601 	 -0.1648 
 29.3000 	  0.2770 	  0.5021 	 -0.1023 
 29.3200 	  0.3577 	  0.5292 	 -0.0384 
 29.3400 	  0.4110 	  0.5416 	  0.0234 
 29.3600 	  0.4513 	  0.5414 	  0.0805 
 29.3800 	  0.4891 	  0.5312 	  0.1318 
 29.4000 	  0.5283 	  0.5135 	  0.1780 
 29.4200 	  0.5660 	  0.4897 	  0.2201 
 29.4400 	  0.5958 	  0.4613 	  0.2582 
 29.4600 	  0.6121 	  0.4295 	  0.2911 
 29.4800 	  0.6131 	  0.3964 	  0.3159 
 29.5000 	  0.6009 	  0.3647 	  0.3299 
 29.5200 	  0.5805 	  0.3371 	  0.3320 
 29.5400 	  0.5570 	  0.3152 	  0.3241 
 29.5600 	  0.5339 	  0.2984 	  0.3105 
 29.5800 	  0.5119 	  0.2836 	  0.2976 
 29.6000 	  0.4896 	  0.2666 	  0.2903 
 29.6200 	  0.4649 	  0.2427 	  0.2912 
 29.6400 	  0.4363 	  0.2096 	  0.2985 
 29.6600 	  0.4037 	  0.1681 	  0.3076 
 29.6800 	  0.3684 	  0.1226 	  0.3121 
 29.7000 	  0.3323 	  0.0789 	  0.3075 
 29.7200 	  0.2972 	  0.0424 	  0.2920 
 29.7400 	  0.2642 	  0.0156 	  0.2679 
 29.7600 	  0.2333 	 -0.0036 	  0.2395 
 29.7800 	  0.2041 	 -0.0209 	  0.2119 
 29.8000 	  0.1756 	 -0.0436 	  0.1878 
 29.8200 	  0.1469 	 -0.0778 	  0.1671 
 29.8400 	  0.1171 	 -0.1256 	  0.1459 
 29.8600 	  0.0858 	 -0.1839 	  0.1201 
 29.8800 	  0.0530 	 -0.2457 	  0.0856 
 29.9000 	  0.0185 	 -0.3023 	  0.0421 
 29.9200 	 -0.0172 	 -0.3466 	 -0.0080 
 29.9400 	 -0.0538 	 -0.3751 	 -0.0589 
 29.9600 	 -0.0908 	 -0.3890 	 -0.1046 
 29.9800 	 -0.1275 	 -0.3929 	 -0.1397 
 30.0000 	 -0.1635 	 -0.3925 	 -0.1621 
 30.0200 	 -0.1987 	 -0.3923 	 -0.1724 
 30.0400 	 -0.2334 	 -0.3948 	 -0.1737 
 30.0600 	 -0.2686 	 -0.4000 	 -0.1697 
 30.0800 	 -0.3051 	 -0.4076 	 -0.1640 
 30.1000 	 -0.3434 	 -0.4179 	 -0.1588 
 30.1200 	 -0.3830 	 -0.4334 	 -0.1559 
 30.1400 	 -0.4218 	 -0.4572 	 -0.1563 
 30.1600 	 -0.4571 	 -0.4922 	 -0.1614 
 30.1800 	 -0.4867 	 -0.5372 	 -0.1726 
 30.2000 	 -0.5099 	 -0.5876 	 -0.1914 
 30.2200 	 -0.5293 	 -0.6329 	 -0.2181 
 30.2400 	 -0.5502 	 -0.6615 	 -0.2511 
 30.2600 	 -0.5793 	 -0.6620 	 -0.2866 
 30.2800 	 -0.6207 	 -0.6287 	 -0.3189 
 30.3000 	 -0.6729 	 -0.5607 	 -0.3408 
 30.3200 	 -0.7263 	 -0.4648 	 -0.3454 
 30.3400 	 -0.7640 	 -0.3501 	 -0.3271 
 30.3600 	 -0.7658 	 -0.2268 	 -0.2830 
 30.3800 	 -0.7154 	 -0.1015 	 -0.2132 
 30.4000 	 -0.6066 	  0.0227 	 -0.1219 
 30.4200 	 -0.4475 	  0.1466 	 -0.0162 
 30.4400 	 -0.2585 	  0.2716 	  0.0932 
 30.4600 	 -0.0667 	  0.3979 	  0.1949 
 30.4800 	  0.1028 	  0.5216 	  0.2773 
 30.5000 	  0.2343 	  0.6361 	  0.3325 
 30.5200 	  0.3252 	  0.7328 	  0.3570 
 30.5400 	  0.3837 	  0.8051 	  0.3543 
 30.5600 	  0.4236 	  0.8502 	  0.3335 
 30.5800 	  0.4571 	  0.8714 	  0.3088 
 30.6000 	  0.4909 	  0.8762 	  0.2949 
 30.6200 	  0.5244 	  0.8748 	  0.3046 
 30.6400 	  0.5524 	  0.8749 	  0.3444 
 30.6600 	  0.5692 	  0.8799 	  0.4137 
 30.6800 	  0.5718 	  0.8854 	  0.5040 
 30.7000 	  0.5611 	  0.8808 	  0.6009 
 30.7200 	  0.5413 	  0.8502 	  0.6869 
 30.7400 	  0.5174 	  0.7779 	  0.7439 
 30.7600 	  0.4932 	  0.6518 	  0.7563 
 30.7800 	  0.4697 	  0.4698 	  0.7123 
 30.8000 	  0.4457 	  0.2392 	  0.6069 
 30.8200 	  0.4191 	 -0.0186 	  0.4407 
 30.8400 	  0.3884 	 -0.2748 	  0.2242 
 30.8600 	  0.3532 	 -0.4952 	 -0.0249 
 30.8800 	  0.3151 	 -0.6501 	 -0.2805 
 30.9000 	  0.2761 	 -0.7178 	 -0.5122 
 30.9200 	  0.2386 	 -0.6938 	 -0.6892 
 30.9400 	  0.2038 	 -0.5888 	 -0.7877 
 30.9600 	  0.1720 	 -0.4290 	 -0.7959 
 30.9800 	  0.1420 	 -0.2485 	 -0.7178 
 31.0000 	  0.1126 	 -0.0823 	 -0.5740 
 31.0200 	  0.0823 	  0.0435 	 -0.3955 
 31.0400 	  0.0500 	  0.1152 	 -0.2184 
 31.0600 	  0.0157 	  0.1344 	 -0.0726 
 31.0800 	 -0.0203 	  0.1145 	  0.0231 
 31.1000 	 -0.0570 	  0.0747 	  0.0667 
 31.1200 	 -0.0937 	  0.0334 	  0.0679 
 31.1400 	 -0.1298 	  0.0019 	  0.0453 
 31.1600 	 -0.1657 	 -0.0176 	  0.0158 
 31.1800 	 -0.2020 	 -0.0319 	 -0.0104 
 31.2000 	 -0.2399 	 -0.0528 	 -0.0339 
 31.2200 	 -0.2799 	 -0.0923 	 -0.0632 
 31.2400 	 -0.3217 	 -0.1576 	 -0.1101 
 31.2600 	 -0.3636 	 -0.2494 	 -0.1826 
 31.2800 	 -0.4027 	 -0.3598 	 -0.2806 
 31.3000 	 -0.4363 	 -0.4762 	 -0.3945 
 31.3200 	 -0.4632 	 -0.5828 	 -0.5100 
 31.3400 	 -0.4849 	 -0.6654 	 -0.6138 
 31.3600 	 -0.5064 	 -0.7139 	 -0.6996 
 31.3800 	 -0.5341 	 -0.7248 	 -0.7706 
 31.4000 	 -0.5734 	 -0.6999 	 -0.8365 
 31.4200 	 -0.6247 	 -0.6474 	 -0.9075 
 31.4400 	 -0.6808 	 -0.5771 	 -0.9845 
 31.4600 	 -0.7266 	 -0.5002 	 -1.0563 
 31.4800 	 -0.7425 	 -0.4246 	 -1.0971 
 31.5000 	 -0.7106 	 -0.3554 	 -1.0768 
 31.5200 	 -0.6215 	 -0.2931 	 -0.9688 
 31.5400 	 -0.4790 	 -0.2351 	 -0.7665 
 31.5600 	 -0.3002 	 -0.1770 	 -0.4848 
 31.5800 	 -0.1109 	 -0.1148 	 -0.1637 
 31.6000 	  0.0630 	 -0.0463 	  0.1454 
 31.6200 	  0.2030 	  0.0279 	  0.3907 
 31.6400 	  0.3029 	  0.1054 	  0.5399 
 31.6600 	  0.3682 	  0.1818 	  0.5849 
 31.6800 	  0.4117 	  0.2534 	  0.5469 
 31.7000 	  0.4466 	  0.3172 	  0.4650 
 31.7200 	  0.4811 	  0.3720 	  0.3855 
 31.7400 	  0.5164 	  0.4175 	  0.3445 
 31.7600 	  0.5482 	  0.4541 	  0.3611 
 31.7800 	  0.5703 	  0.4817 	  0.4327 
 31.8000 	  0.5784 	  0.5000 	  0.5409 
 31.8200 	  0.5722 	  0.5079 	  0.6596 
 31.8400 	  0.5551 	  0.5050 	  0.7658 
 31.8600 	  0.5322 	  0.4916 	  0.8446 
 31.8800 	  0.5080 	  0.4693 	  0.8916 
 31.9000 	  0.4847 	  0.4412 	  0.9103 
 31.9200 	  0.4621 	  0.4106 	  0.9076 
 31.9400 	  0.4384 	  0.3806 	  0.8898 
 31.9600 	  0.4115 	  0.3531 	  0.8612 
 31.9800 	  0.3805 	  0.3289 	  0.8238 
 32.0000 	  0.3458 	  0.3074 	  0.7800 
 32.0200 	  0.3091 	  0.2879 	  0.7327 
 32.0400 	  0.2723 	  0.2702 	  0.6862 
 32.0600 	  0.2374 	  0.2545 	  0.6434 
 32.0800 	  0.2051 	  0.2422 	  0.6049 
 32.1000 	  0.1755 	  0.2344 	  0.5664 
 32.1200 	  0.1477 	  0.2314 	  0.5208 
 32.1400 	  0.1208 	  0.2319 	  0.4602 
 32.1600 	  0.0933 	  0.2327 	  0.3801 
 32.1800 	  0.0645 	  0.2285 	  0.2815 
 32.2000 	  0.0337 	  0.2134 	  0.1725 
 32.2200 	  0.0006 	  0.1828 	  0.0651 
 32.2400 	 -0.0345 	  0.1345 	 -0.0281 
 32.2600 	 -0.0709 	  0.0705 	 -0.0990 
 32.2800 	 -0.1077 	 -0.0026 	 -0.1459 
 32.3000 	 -0.1443 	 -0.0749 	 -0.1741 
 32.3200 	 -0.1799 	 -0.1349 	 -0.1926 
 32.3400 	 -0.2148 	 -0.1739 	 -0.2101 
 32.3600 	 -0.2495 	 -0.1880 	 -0.2311 
 32.3800 	 -0.2852 	 -0.1816 	 -0.2549 
 32.4000 	 -0.3225 	 -0.1653 	 -0.2765 
 32.4200 	 -0.3613 	 -0.1553 	 -0.2905 
 32.4400 	 -0.4000 	 -0.1662 	 -0.2953 
 32.4600 	 -0.4362 	 -0.2080 	 -0.2948 
 32.4800 	 -0.4672 	 -0.2800 	 -0.2988 
 32.5000 	 -0.4916 	 -0.3726 	 -0.3185 
 32.5200 	 -0.5111 	 -0.4672 	 -0.3630 
 32.5400 	 -0.5301 	 -0.5449 	 -0.4326 
 32.5600 	 -0.5550 	 -0.5901 	 -0.5199 
 32.5800 	 -0.5910 	 -0.5993 	 -0.6092 
 32.6000 	 -0.6388 	 -0.5779 	 -0.6836 
 32.6200 	 -0.6913 	 -0.5423 	 -0.7290 
 32.6400 	 -0.7339 	 -0.5098 	 -0.7412 
 32.6600 	 -0.7471 	 -0.4945 	 -0.7248 
 32.6800 	 -0.7131 	 -0.4995 	 -0.6924 
 32.7000 	 -0.6227 	 -0.5183 	 -0.6577 
 32.7200 	 -0.4795 	 -0.5345 	 -0.6314 
 32.7400 	 -0.3005 	 -0.5305 	 -0.6142 
 32.7600 	 -0.1113 	 -0.4916 	 -0.5999 
 32.7800 	  0.0620 	 -0.4138 	 -0.5751 
 32.8000 	  0.2009 	 -0.3023 	 -0.5281 
 32.8200 	  0.2991 	 -0.1723 	 -0.4510 
 32.8400 	  0.3620 	 -0.0414 	 -0.3469 
 32.8600 	  0.4025 	  0.0736 	 -0.2257 
 32.8800 	  0.4339 	  0.1635 	 -0.1038 
 32.9000 	  0.4647 	  0.2258 	  0.0039 
 32.9200 	  0.4964 	  0.2662 	  0.0865 
 32.9400 	  0.5249 	  0.2931 	  0.1425 
 32.9600 	  0.5443 	  0.3160 	  0.1767 
 32.9800 	  0.5504 	  0.3407 	  0.1998 
 33.0000 	  0.5430 	  0.3692 	  0.2215 
 33.0200 	  0.5253 	  0.3989 	  0.2495 
 33.0400 	  0.5023 	  0.4247 	  0.2844 
 33.0600 	  0.4783 	  0.4409 	  0.3230 
 33.0800 	  0.4550 	  0.4433 	  0.3581 
 33.1000 	  0.4320 	  0.4304 	  0.3837 
 33.1200 	  0.4072 	  0.4043 	  0.3954 
 33.1400 	  0.3785 	  0.3697 	  0.3935 
 33.1600 	  0.3454 	  0.3335 	  0.3809 
 33.1800 	  0.3087 	  0.3025 	  0.3631 
 33.2000 	  0.2707 	  0.2821 	  0.3449 
 33.2200 	  0.2335 	  0.2745 	  0.3299 
 33.2400 	  0.1989 	  0.2786 	  0.3190 
 33.2600 	  0.1673 	  0.2896 	  0.3116 
 33.2800 	  0.1378 	  0.3003 	  0.3055 
 33.3000 	  0.1091 	  0.3032 	  0.2989 
 33.3200 	  0.0798 	  0.2930 	  0.2904 
 33.3400 	  0.0491 	  0.2672 	  0.2796 
 33.3600 	  0.0170 	  0.2282 	  0.2663 
 33.3800 	 -0.0165 	  0.1818 	  0.2505 
 33.4000 	 -0.0514 	  0.1357 	  0.2319 
 33.4200 	 -0.0879 	  0.0971 	  0.2099 
 33.4400 	 -0.1267 	  0.0697 	  0.1840 
 33.4600 	 -0.1680 	  0.0525 	  0.1540 
 33.4800 	 -0.2110 	  0.0397 	  0.1207 
 33.5000 	 -0.2541 	  0.0229 	  0.0852 
 33.5200 	 -0.2943 	 -0.0070 	  0.0489 
 33.5400 	 -0.3292 	 -0.0553 	  0.0126 
 33.5600 	 -0.3581 	 -0.1227 	 -0.0239 
 33.5800 	 -0.3833 	 -0.2031 	 -0.0616 
 33.6000 	 -0.4100 	 -0.2871 	 -0.1024 
 33.6200 	 -0.4446 	 -0.3629 	 -0.1475 
 33.6400 	 -0.4912 	 -0.4210 	 -0.1968 
 33.6600 	 -0.5482 	 -0.4555 	 -0.2486 
 33.6800 	 -0.6064 	 -0.4657 	 -0.2989 
 33.7000 	 -0.6489 	 -0.4543 	 -0.3428 
 33.7200 	 -0.6567 	 -0.4261 	 -0.3747 
 33.7400 	 -0.6142 	 -0.3856 	 -0.3903 
 33.7600 	 -0.5164 	 -0.3361 	 -0.3873 
 33.7800 	 -0.3717 	 -0.2797 	 -0.3656 
 33.8000 	 -0.2008 	 -0.2184 	 -0.3280 
 33.8200 	 -0.0303 	 -0.1555 	 -0.2785 
 33.8400 	  0.1159 	 -0.0957 	 -0.2220 
 33.8600 	  0.2235 	 -0.0445 	 -0.1624 
 33.8800 	  0.2912 	 -0.0060 	 -0.1020 
 33.9000 	  0.3282 	  0.0182 	 -0.0412 
 33.9200 	  0.3491 	  0.0312 	  0.0211 
 33.9400 	  0.3667 	  0.0386 	  0.0861 
 33.9600 	  0.3876 	  0.0471 	  0.1530 
 33.9800 	  0.4114 	  0.0607 	  0.2181 
 34.0000 	  0.4329 	  0.0797 	  0.2742 
 34.0200 	  0.4459 	  0.0990 	  0.3118 
 34.0400 	  0.4468 	  0.1116 	  0.3221 
 34.0600 	  0.4355 	  0.1095 	  0.3006 
 34.0800 	  0.4154 	  0.0919 	  0.2492 
 34.1000 	  0.3905 	  0.0611 	  0.1784 
 34.1200 	  0.3642 	  0.0185 	  0.1044 
 34.1400 	  0.3374 	 -0.0149 	  0.0457 
 34.1600 	  0.3091 	  0.0006 	  0.0170 
 34.1800 	  0.2774 	  0.0369 	  0.0252 
 34.2000 	  0.2411 	  0.0438 	  0.0656 
 34.2200 	  0.2001 	  0.0226 	  0.1251 
 34.2400 	  0.1560 	 -0.0175 	  0.1844 
 34.2600 	  0.1115 	 -0.0701 	  0.2262 
 34.2800 	  0.0689 	 -0.1250 	  0.2389 
 34.3000 	  0.0297 	 -0.1718 	  0.2217 
 34.3200 	 -0.0059 	 -0.2068 	  0.1818 
 34.3400 	 -0.0394 	 -0.2316 	  0.1332 
 34.3600 	 -0.0725 	 -0.2530 	  0.0887 
 34.3800 	 -0.1067 	 -0.2790 	  0.0569 
 34.4000 	 -0.1425 	 -0.3162 	  0.0375 
 34.4200 	 -0.1789 	 -0.3655 	  0.0242 
 34.4400 	 -0.2143 	 -0.4226 	  0.0059 
 34.4600 	 -0.2479 	 -0.4778 	 -0.0272 
 34.4800 	 -0.2805 	 -0.5204 	 -0.0804 
 34.5000 	 -0.3154 	 -0.5406 	 -0.1514 
 34.5200 	 -0.3573 	 -0.5339 	 -0.2316 
 34.5400 	 -0.4100 	 -0.5009 	 -0.3081 
 34.5600 	 -0.4734 	 -0.4473 	 -0.3683 
 34.5800 	 -0.5408 	 -0.3805 	 -0.4024 
 34.6000 	 -0.5990 	 -0.3082 	 -0.4071 
 34.6200 	 -0.6308 	 -0.2348 	 -0.3839 
 34.6400 	 -0.6204 	 -0.1621 	 -0.3397 
 34.6600 	 -0.5589 	 -0.0894 	 -0.2825 
 34.6800 	 -0.4491 	 -0.0158 	 -0.2202 
 34.7000 	 -0.3049 	  0.0588 	 -0.1580 
 34.7200 	 -0.1479 	  0.1320 	 -0.0986 
 34.7400 	 -0.0007 	  0.2006 	 -0.0414 
 34.7600 	  0.1203 	  0.2611 	  0.0149 
 34.7800 	  0.2083 	  0.3124 	  0.0712 
 34.8000 	  0.2664 	  0.3554 	  0.1266 
 34.8200 	  0.3036 	  0.3932 	  0.1775 
 34.8400 	  0.3300 	  0.4287 	  0.2179 
 34.8600 	  0.3521 	  0.4636 	  0.2410 
 34.8800 	  0.3716 	  0.4958 	  0.2406 
 34.9000 	  0.3863 	  0.5207 	  0.2139 
 34.9200 	  0.3926 	  0.5324 	  0.1619 
 34.9400 	  0.3886 	  0.5264 	  0.0919 
 34.9600 	  0.3748 	  0.5016 	  0.0145 
 34.9800 	  0.3539 	  0.4610 	 -0.0567 
 35.0000 	  0.3292 	  0.4108 	 -0.1096 
 35.0200 	  0.3030 	  0.3578 	 -0.1350 
 35.0400 	  0.2759 	  0.3067 	 -0.1308 
 35.0600 	  0.2472 	  0.2591 	 -0.1008 
 35.0800 	  0.2154 	  0.2131 	 -0.0556 
 35.1000 	  0.1798 	  0.1656 	 -0.0081 
 35.1200 	  0.1408 	  0.1142 	  0.0283 
 35.1400 	  0.0998 	  0.0589 	  0.0443 
 35.1600 	  0.0587 	  0.0029 	  0.0363 
 35.1800 	  0.0188 	 -0.0504 	  0.0071 
 35.2000 	 -0.0195 	 -0.0983 	 -0.0359 
 35.2200 	 -0.0567 	 -0.1424 	 -0.0829 
 35.2400 	 -0.0934 	 -0.1874 	 -0.1258 
 35.2600 	 -0.1299 	 -0.2406 	 -0.1599 
 35.2800 	 -0.1656 	 -0.3072 	 -0.1857 
 35.3000 	 -0.1989 	 -0.3884 	 -0.2078 
 35.3200 	 -0.2284 	 -0.4773 	 -0.2326 
 35.3400 	 -0.2542 	 -0.5618 	 -0.2653 
 35.3600 	 -0.2788 	 -0.6262 	 -0.3073 
 35.3800 	 -0.3067 	 -0.6577 	 -0.3555 
 35.4000 	 -0.3433 	 -0.6487 	 -0.4023 
 35.4200 	 -0.3913 	 -0.6022 	 -0.4385 
 35.4400 	 -0.4484 	 -0.5279 	 -0.4558 
 35.4600 	 -0.5056 	 -0.4416 	 -0.4495 
 35.4800 	 -0.5479 	 -0.3574 	 -0.4197 
 35.5000 	 -0.5585 	 -0.2855 	 -0.3710 
 35.5200 	 -0.5245 	 -0.2274 	 -0.3106 
 35.5400 	 -0.4417 	 -0.1785 	 -0.2454 
 35.5600 	 -0.3175 	 -0.1290 	 -0.1804 
 35.5800 	 -0.1690 	 -0.0704 	 -0.1172 
 35.6000 	 -0.0179 	  0.0032 	 -0.0544 
 35.6200 	  0.1164 	  0.0904 	  0.0109 
 35.6400 	  0.2221 	  0.1849 	  0.0811 
 35.6600 	  0.2972 	  0.2763 	  0.1565 
 35.6800 	  0.3476 	  0.3543 	  0.2351 
 35.7000 	  0.3827 	  0.4111 	  0.3129 
 35.7200 	  0.4105 	  0.4441 	  0.3850 
 35.7400 	  0.4348 	  0.4552 	  0.4478 
 35.7600 	  0.4552 	  0.4501 	  0.4989 
 35.7800 	  0.4690 	  0.4359 	  0.5385 
 35.8000 	  0.4735 	  0.4191 	  0.5678 
 35.8200 	  0.4682 	  0.4034 	  0.5882 
 35.8400 	  0.4550 	  0.3898 	  0.6003 
 35.8600 	  0.4369 	  0.3764 	  0.6038 
 35.8800 	  0.4165 	  0.3604 	  0.5975 
 35.9000 	  0.3952 	  0.3390 	  0.5813 
 35.9200 	  0.3724 	  0.3122 	  0.5560 
 35.9400 	  0.3468 	  0.2819 	  0.5251 
 35.9600 	  0.3172 	  0.2529 	  0.4935 
 35.9800 	  0.2832 	  0.2300 	  0.4666 
 36.0000 	  0.2458 	  0.2167 	  0.4479 
 36.0200 	  0.2068 	  0.2119 	  0.4380 
 36.0400 	  0.1681 	  0.2105 	  0.4329 
 36.0600 	  0.1314 	  0.2025 	  0.4265 
 36.0800 	  0.0971 	  0.1776 	  0.4111 
 36.1000 	  0.0652 	  0.1268 	  0.3820 
 36.1200 	  0.0346 	  0.0485 	  0.3382 
 36.1400 	  0.0045 	 -0.0518 	  0.2844 
 36.1600 	 -0.0261 	 -0.1610 	  0.2282 
 36.1800 	 -0.0573 	 -0.2622 	  0.1784 
 36.2000 	 -0.0889 	 -0.3390 	  0.1391 
 36.2200 	 -0.1205 	 -0.3815 	  0.1101 
 36.2400 	 -0.1516 	 -0.3879 	  0.0833 
 36.2600 	 -0.1822 	 -0.3660 	  0.0481 
 36.2800 	 -0.2131 	 -0.3298 	 -0.0067 
 36.3000 	 -0.2451 	 -0.2956 	 -0.0860 
 36.3200 	 -0.2793 	 -0.2773 	 -0.1881 
 36.3400 	 -0.3158 	 -0.2831 	 -0.3018 
 36.3600 	 -0.3534 	 -0.3143 	 -0.4128 
 36.3800 	 -0.3900 	 -0.3663 	 -0.5053 
 36.4000 	 -0.4227 	 -0.4308 	 -0.5699 
 36.4200 	 -0.4496 	 -0.4982 	 -0.6032 
 36.4400 	 -0.4712 	 -0.5596 	 -0.6099 
 36.4600 	 -0.4909 	 -0.6078 	 -0.5973 
 36.4800 	 -0.5146 	 -0.6377 	 -0.5726 
 36.5000 	 -0.5483 	 -0.6460 	 -0.5378 
 36.5200 	 -0.5944 	 -0.6313 	 -0.4910 
 36.5400 	 -0.6489 	 -0.5940 	 -0.4264 
 36.5600 	 -0.6998 	 -0.5356 	 -0.3398 
 36.5800 	 -0.7292 	 -0.4587 	 -0.2306 
 36.6000 	 -0.7182 	 -0.3663 	 -0.1056 
 36.6200 	 -0.6538 	 -0.2611 	  0.0245 
 36.6400 	 -0.5346 	 -0.1462 	  0.1464 
 36.6600 	 -0.3721 	 -0.0252 	  0.2495 
 36.6800 	 -0.1885 	  0.0965 	  0.3279 
 36.7000 	 -0.0091 	  0.2123 	  0.3814 
 36.7200 	  0.1446 	  0.3137 	  0.4133 
 36.7400 	  0.2617 	  0.3933 	  0.4280 
 36.7600 	  0.3425 	  0.4462 	  0.4288 
 36.7800 	  0.3958 	  0.4733 	  0.4167 
 36.8000 	  0.4336 	  0.4804 	  0.3923 
 36.8200 	  0.4651 	  0.4796 	  0.3565 
 36.8400 	  0.4944 	  0.4838 	  0.3123 
 36.8600 	  0.5205 	  0.5055 	  0.2638 
 36.8800 	  0.5398 	  0.5505 	  0.2150 
 36.9000 	  0.5491 	  0.6191 	  0.1668 
 36.9200 	  0.5476 	  0.7035 	  0.1180 
 36.9400 	  0.5373 	  0.7923 	  0.0649 
 36.9600 	  0.5213 	  0.8717 	  0.0062 
 36.9800 	  0.5026 	  0.9304 	 -0.0556 
 37.0000 	  0.4827 	  0.9601 	 -0.1125 
 37.0200 	  0.4615 	  0.9580 	 -0.1549 
 37.0400 	  0.4378 	  0.9251 	 -0.1769 
 37.0600 	  0.4105 	  0.8658 	 -0.1820 
 37.0800 	  0.3794 	  0.7857 	 -0.1867 
 37.1000 	  0.3452 	  0.6904 	 -0.2164 
 37.1200 	  0.3094 	  0.5834 	 -0.2979 
 37.1400 	  0.2735 	  0.4654 	 -0.4457 
 37.1600 	  0.2391 	  0.3344 	 -0.6549 
 37.1800 	  0.2065 	  0.1867 	 -0.8962 
 37.2000 	  0.1759 	  0.0187 	 -1.1236 
 37.2200 	  0.1467 	 -0.1694 	 -1.2874 
 37.2400 	  0.1181 	 -0.3722 	 -1.3543 
 37.2600 	  0.0895 	 -0.5776 	 -1.3163 
 37.2800 	  0.0603 	 -0.7690 	 -1.1981 
 37.3000 	  0.0300 	 -0.9281 	 -1.0471 
 37.3200 	 -0.0015 	 -1.0405 	 -0.9185 
 37.3400 	 -0.0338 	 -1.0990 	 -0.8535 
 37.3600 	 -0.0665 	 -1.1055 	 -0.8685 
 37.3800 	 -0.0990 	 -1.0703 	 -0.9473 
 37.4000 	 -0.1306 	 -1.0078 	 -1.0512 
 37.4200 	 -0.1616 	 -0.9324 	 -1.1316 
 37.4400 	 -0.1927 	 -0.8546 	 -1.1497 
 37.4600 	 -0.2253 	 -0.7792 	 -1.0859 
 37.4800 	 -0.2606 	 -0.7064 	 -0.9460 
 37.5000 	 -0.2992 	 -0.6344 	 -0.7547 
 37.5200 	 -0.3402 	 -0.5624 	 -0.5456 
 37.5400 	 -0.3812 	 -0.4915 	 -0.3481 
 37.5600 	 -0.4191 	 -0.4251 	 -0.1812 
 37.5800 	 -0.4513 	 -0.3660 	 -0.0490 
 37.6000 	 -0.4778 	 -0.3155 	  0.0545 
 37.6200 	 -0.5015 	 -0.2703 	  0.1411 
 37.6400 	 -0.5284 	 -0.2253 	  0.2211 
 37.6600 	 -0.5645 	 -0.1737 	  0.3011 
 37.6800 	 -0.6126 	 -0.1118 	  0.3829 
 37.7000 	 -0.6688 	 -0.0389 	  0.4662 
 37.7200 	 -0.7207 	  0.0406 	  0.5502 
 37.7400 	 -0.7503 	  0.1204 	  0.6368 
 37.7600 	 -0.7384 	  0.1934 	  0.7295 
 37.7800 	 -0.6719 	  0.2562 	  0.8337 
 37.8000 	 -0.5498 	  0.3085 	  0.9539 
 37.8200 	 -0.3842 	  0.3545 	  1.0923 
 37.8400 	 -0.1982 	  0.3998 	  1.2463 
 37.8600 	 -0.0176 	  0.4498 	  1.4090 
 37.8800 	  0.1362 	  0.5065 	  1.5682 
 37.9000 	  0.2530 	  0.5686 	  1.7091 
 37.9200 	  0.3342 	  0.6300 	  1.8164 
 37.9400 	  0.3901 	  0.6828 	  1.8790 
 37.9600 	  0.4334 	  0.7181 	  1.8934 
 37.9800 	  0.4732 	  0.7294 	  1.8659 
 38.0000 	  0.5126 	  0.7127 	  1.8127 
 38.0200 	  0.5487 	  0.6695 	  1.7553 
 38.0400 	  0.5757 	  0.6047 	  1.7134 
 38.0600 	  0.5890 	  0.5268 	  1.6970 
 38.0800 	  0.5876 	  0.4451 	  1.7008 
 38.1000 	  0.5740 	  0.3682 	  1.7018 
 38.1200 	  0.5531 	  0.3004 	  1.6658 
 38.1400 	  0.5296 	  0.2422 	  1.5556 
 38.1600 	  0.5063 	  0.1892 	  1.3450 
 38.1800 	  0.4833 	  0.1353 	  1.0269 
 38.2000 	  0.4592 	  0.0746 	  0.6218 
 38.2200 	  0.4319 	  0.0050 	  0.1702 
 38.2400 	  0.4003 	 -0.0711 	 -0.2718 
 38.2600 	  0.3648 	 -0.1460 	 -0.6509 
 38.2800 	  0.3268 	 -0.2099 	 -0.9258 
 38.3000 	  0.2885 	 -0.2534 	 -1.0807 
 38.3200 	  0.2519 	 -0.2718 	 -1.1211 
 38.3400 	  0.2178 	 -0.2661 	 -1.0759 
 38.3600 	  0.1864 	 -0.2437 	 -0.9807 
 38.3800 	  0.1568 	 -0.2159 	 -0.8728 
 38.4000 	  0.1278 	 -0.1951 	 -0.7778 
 38.4200 	  0.0983 	 -0.1907 	 -0.7102 
 38.4400 	  0.0676 	 -0.2074 	 -0.6700 
 38.4600 	  0.0351 	 -0.2439 	 -0.6506 
 38.4800 	  0.0010 	 -0.2932 	 -0.6420 
 38.5000 	 -0.0342 	 -0.3447 	 -0.6373 
 38.5200 	 -0.0700 	 -0.3867 	 -0.6327 
 38.5400 	 -0.1056 	 -0.4083 	 -0.6287 
 38.5600 	 -0.1408 	 -0.4019 	 -0.6265 
 38.5800 	 -0.1753 	 -0.3652 	 -0.6264 
 38.6000 	 -0.2098 	 -0.3009 	 -0.6257 
 38.6200 	 -0.2452 	 -0.2181 	 -0.6200 
 38.6400 	 -0.2822 	 -0.1291 	 -0.6045 
 38.6600 	 -0.3212 	 -0.0482 	 -0.5769 
 38.6800 	 -0.3613 	  0.0132 	 -0.5391 
 38.7000 	 -0.4004 	  0.0474 	 -0.4973 
 38.7200 	 -0.4358 	  0.0551 	 -0.4603 
 38.7400 	 -0.4653 	  0.0423 	 -0.4367 
 38.7600 	 -0.4889 	  0.0197 	 -0.4317 
 38.7800 	 -0.5095 	 -0.0028 	 -0.4453 
 38.8000 	 -0.5326 	 -0.0179 	 -0.4722 
 38.8200 	 -0.5645 	 -0.0250 	 -0.5039 
 38.8400 	 -0.6085 	 -0.0273 	 -0.5315 
 38.8600 	 -0.6620 	 -0.0310 	 -0.5489 
 38.8800 	 -0.7145 	 -0.0388 	 -0.5543 
 38.9000 	 -0.7487 	 -0.0497 	 -0.5504 
 38.9200 	 -0.7455 	 -0.0556 	 -0.5416 
 38.9400 	 -0.6905 	 -0.0469 	 -0.5320 
 38.9600 	 -0.5798 	 -0.0147 	 -0.5235 
 38.9800 	 -0.4228 	  0.0412 	 -0.5141 
 39.0000 	 -0.2402 	  0.1132 	 -0.5007 
 39.0200 	 -0.0575 	  0.1833 	 -0.4796 
 39.0400 	  0.1028 	  0.2328 	 -0.4507 
 39.0600 	  0.2279 	  0.2461 	 -0.4165 
 39.0800 	  0.3168 	  0.2153 	 -0.3830 
 39.1000 	  0.3774 	  0.1472 	 -0.3557 
 39.1200 	  0.4220 	  0.0822 	 -0.3383 
 39.1400 	  0.4603 	  0.0640 	 -0.3287 
 39.1600 	  0.4967 	  0.1244 	 -0.3205 
 39.1800 	  0.5299 	  0.2325 	 -0.3039 
 39.2000 	  0.5551 	  0.3402 	 -0.2699 
 39.2200 	  0.5682 	  0.4526 	 -0.2127 
 39.2400 	  0.5677 	  0.5716 	 -0.1334 
 39.2600 	  0.5557 	  0.6807 	 -0.0379 
 39.2800 	  0.5364 	  0.7663 	  0.0636 
 39.3000 	  0.5140 	  0.8188 	  0.1615 
 39.3200 	  0.4911 	  0.8344 	  0.2484 
 39.3400 	  0.4679 	  0.8147 	  0.3227 
 39.3600 	  0.4430 	  0.7676 	  0.3858 
 39.3800 	  0.4145 	  0.7031 	  0.4423 
 39.4000 	  0.3814 	  0.6314 	  0.4949 
 39.4200 	  0.3443 	  0.5603 	  0.5444 
 39.4400 	  0.3049 	  0.4956 	  0.5871 
 39.4600 	  0.2655 	  0.4409 	  0.6177 
 39.4800 	  0.2281 	  0.3990 	  0.6306 
 39.5000 	  0.1939 	  0.3719 	  0.6236 
 39.5200 	  0.1627 	  0.3608 	  0.5981 
 39.5400 	  0.1334 	  0.3649 	  0.5611 
 39.5600 	  0.1048 	  0.3809 	  0.5211 
 39.5800 	  0.0754 	  0.4026 	  0.4871 
 39.6000 	  0.0443 	  0.4221 	  0.4642 
 39.6200 	  0.0113 	  0.4313 	  0.4532 
 39.6400 	 -0.0232 	  0.4242 	  0.4494 
 39.6600 	 -0.0588 	  0.3981 	  0.4456 
 39.6800 	 -0.0945 	  0.3536 	  0.4337 
 39.7000 	 -0.1297 	  0.2939 	  0.4086 
 39.7200 	 -0.1643 	  0.2225 	  0.3685 
 39.7400 	 -0.1987 	  0.1415 	  0.3163 
 39.7600 	 -0.2335 	  0.0507 	  0.2566 
 39.7800 	 -0.2698 	 -0.0519 	  0.1950 
 39.8000 	 -0.3080 	 -0.1689 	  0.1345 
 39.8200 	 -0.3478 	 -0.3007 	  0.0762 
 39.8400 	 -0.3873 	 -0.4449 	  0.0179 
 39.8600 	 -0.4240 	 -0.5953 	 -0.0429 
 39.8800 	 -0.4554 	 -0.7424 	 -0.1086 
 39.9000 	 -0.4802 	 -0.8757 	 -0.1789 
 39.9200 	 -0.5003 	 -0.9856 	 -0.2520 
 39.9400 	 -0.5202 	 -1.0646 	 -0.3234 
 39.9600 	 -0.5462 	 -1.1087 	 -0.3880 
 39.9800 	 -0.5833 	 -1.1174 	 -0.4405 
 40.0000 	 -0.6316 	 -1.0929 	 -0.4757 


==> result/raw_static_brown.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.3983 	 -0.0368 	 -0.0426 
 0.0400 	  0.3553 	 -0.0709 	 -0.0334 
 0.0600 	  0.2880 	 -0.1182 	 -0.0117 
 0.0800 	  0.1998 	 -0.1787 	  0.0140 
 0.1000 	  0.0963 	 -0.2489 	  0.0323 
 0.1200 	 -0.0154 	 -0.3205 	  0.0336 
 0.1400 	 -0.1265 	 -0.3836 	  0.0139 
 0.1600 	 -0.2289 	 -0.4281 	 -0.0239 
 0.1800 	 -0.3164 	 -0.4480 	 -0.0703 
 0.2000 	 -0.3879 	 -0.4419 	 -0.1139 
 0.2200 	 -0.4491 	 -0.4160 	 -0.1451 
 0.2400 	 -0.5126 	 -0.3799 	 -0.1612 
 0.2600 	 -0.5946 	 -0.3457 	 -0.1668 
 0.2800 	 -0.7084 	 -0.3221 	 -0.1729 
 0.3000 	 -0.8567 	 -0.3137 	 -0.1903 
 0.3200 	 -1.0257 	 -0.3174 	 -0.2256 
 0.3400 	 -1.1844 	 -0.3257 	 -0.2744 
 0.3600 	 -1.2916 	 -0.3276 	 -0.3222 
 0.3800 	 -1.3077 	 -0.3138 	 -0.3463 
 0.4000 	 -1.2092 	 -0.2777 	 -0.3240 
 0.4200 	 -0.9983 	 -0.2191 	 -0.2394 
 0.4400 	 -0.7037 	 -0.1420 	 -0.0919 
 0.4600 	 -0.3723 	 -0.0546 	  0.1032 
 0.4800 	 -0.0545 	  0.0339 	  0.3163 
 0.5000 	  0.2105 	  0.1146 	  0.5117 
 0.5200 	  0.4030 	  0.1805 	  0.6560 
 0.5400 	  0.5239 	  0.2267 	  0.7283 
 0.5600 	  0.5874 	  0.2508 	  0.7235 
 0.5800 	  0.6124 	  0.2525 	  0.6527 
 0.6000 	  0.6155 	  0.2338 	  0.5392 
 0.6200 	  0.6079 	  0.1996 	  0.4102 
 0.6400 	  0.5961 	  0.1572 	  0.2899 
 0.6600 	  0.5846 	  0.1159 	  0.1935 
 0.6800 	  0.5768 	  0.0851 	  0.1260 
 0.7000 	  0.5746 	  0.0731 	  0.0819 
 0.7200 	  0.5769 	  0.0833 	  0.0507 
 0.7400 	  0.5788 	  0.1143 	  0.0202 
 0.7600 	  0.5723 	  0.1589 	 -0.0186 
 0.7800 	  0.5483 	  0.2059 	 -0.0697 
 0.8000 	  0.4996 	  0.2430 	 -0.1308 
 0.8200 	  0.4235 	  0.2610 	 -0.1953 
 0.8400 	  0.3228 	  0.2551 	 -0.2536 
 0.8600 	  0.2054 	  0.2281 	 -0.2970 
 0.8800 	  0.0827 	  0.1876 	 -0.3185 
 0.9000 	 -0.0339 	  0.1445 	 -0.3165 
 0.9200 	 -0.1358 	  0.1082 	 -0.2931 
 0.9400 	 -0.2214 	  0.0840 	 -0.2553 
 0.9600 	 -0.2969 	  0.0705 	 -0.2122 
 0.9800 	 -0.3760 	  0.0607 	 -0.1732 
 1.0000 	 -0.4750 	  0.0444 	 -0.1453 
 1.0200 	 -0.6060 	  0.0130 	 -0.1319 
 1.0400 	 -0.7690 	 -0.0377 	 -0.1314 
 1.0600 	 -0.9470 	 -0.1041 	 -0.1387 
 1.0800 	 -1.1064 	 -0.1761 	 -0.1463 
 1.1000 	 -1.2055 	 -0.2397 	 -0.1469 
 1.1200 	 -1.2066 	 -0.2815 	 -0.1352 
 1.1400 	 -1.0903 	 -0.2929 	 -0.1094 
 1.1600 	 -0.8633 	 -0.2727 	 -0.0715 
 1.1800 	 -0.5583 	 -0.2274 	 -0.0259 
 1.2000 	 -0.2235 	 -0.1682 	  0.0214 
 1.2200 	  0.0918 	 -0.1068 	  0.0647 
 1.2400 	  0.3514 	 -0.0518 	  0.1000 
 1.2600 	  0.5393 	 -0.0059 	  0.1248 
 1.2800 	  0.6588 	  0.0340 	  0.1385 
 1.3000 	  0.7250 	  0.0737 	  0.1416 
 1.3200 	  0.7557 	  0.1185 	  0.1351 
 1.3400 	  0.7653 	  0.1699 	  0.1208 
 1.3600 	  0.7627 	  0.2238 	  0.1007 
 1.3800 	  0.7532 	  0.2720 	  0.0777 
 1.4000 	  0.7410 	  0.3046 	  0.0558 
 1.4200 	  0.7301 	  0.3146 	  0.0389 
 1.4400 	  0.7233 	  0.3000 	  0.0309 
 1.4600 	  0.7205 	  0.2657 	  0.0333 
 1.4800 	  0.7167 	  0.2212 	  0.0453 
 1.5000 	  0.7037 	  0.1783 	  0.0631 
 1.5200 	  0.6715 	  0.1466 	  0.0809 
 1.5400 	  0.6126 	  0.1315 	  0.0927 
 1.5600 	  0.5238 	  0.1324 	  0.0945 
 1.5800 	  0.4083 	  0.1440 	  0.0855 
 1.6000 	  0.2748 	  0.1584 	  0.0690 
 1.6200 	  0.1356 	  0.1679 	  0.0507 
 1.6400 	  0.0031 	  0.1665 	  0.0366 
 1.6600 	 -0.1138 	  0.1514 	  0.0299 
 1.6800 	 -0.2135 	  0.1224 	  0.0300 
 1.7000 	 -0.3035 	  0.0812 	  0.0314 
 1.7200 	 -0.3987 	  0.0311 	  0.0268 
 1.7400 	 -0.5168 	 -0.0236 	  0.0094 
 1.7600 	 -0.6699 	 -0.0774 	 -0.0228 
 1.7800 	 -0.8561 	 -0.1240 	 -0.0669 
 1.8000 	 -1.0544 	 -0.1569 	 -0.1133 
 1.8200 	 -1.2272 	 -0.1710 	 -0.1501 
 1.8400 	 -1.3290 	 -0.1639 	 -0.1663 
 1.8600 	 -1.3215 	 -0.1374 	 -0.1561 
 1.8800 	 -1.1876 	 -0.0976 	 -0.1204 
 1.9000 	 -0.9390 	 -0.0538 	 -0.0672 
 1.9200 	 -0.6137 	 -0.0160 	 -0.0078 
 1.9400 	 -0.2647 	  0.0076 	  0.0462 
 1.9600 	  0.0569 	  0.0126 	  0.0877 
 1.9800 	  0.3151 	 -0.0003 	  0.1147 
 2.0000 	  0.4955 	 -0.0269 	  0.1312 
 2.0200 	  0.6032 	 -0.0601 	  0.1434 
 2.0400 	  0.6545 	 -0.0928 	  0.1574 
 2.0600 	  0.6686 	 -0.1187 	  0.1752 
 2.0800 	  0.6616 	 -0.1332 	  0.1945 
 2.1000 	  0.6453 	 -0.1337 	  0.2093 
 2.1200 	  0.6279 	 -0.1199 	  0.2127 
 2.1400 	  0.6156 	 -0.0935 	  0.1995 
 2.1600 	  0.6124 	 -0.0591 	  0.1695 
 2.1800 	  0.6183 	 -0.0242 	  0.1268 
 2.2000 	  0.6279 	  0.0017 	  0.0802 
 2.2200 	  0.6313 	  0.0089 	  0.0393 
 2.2400 	  0.6161 	 -0.0099 	  0.0125 
 2.2600 	  0.5720 	 -0.0561 	  0.0038 
 2.2800 	  0.4948 	 -0.1236 	  0.0125 
 2.3000 	  0.3881 	 -0.1995 	  0.0327 
 2.3200 	  0.2630 	 -0.2663 	  0.0560 
 2.3400 	  0.1338 	 -0.3076 	  0.0728 
 2.3600 	  0.0134 	 -0.3120 	  0.0756 
 2.3800 	 -0.0926 	 -0.2779 	  0.0599 
 2.4000 	 -0.1883 	 -0.2128 	  0.0259 
 2.4200 	 -0.2868 	 -0.1325 	 -0.0227 
 2.4400 	 -0.4052 	 -0.0552 	 -0.0793 
 2.4600 	 -0.5561 	  0.0027 	 -0.1360 
 2.4800 	 -0.7390 	  0.0322 	 -0.1851 
 2.5000 	 -0.9349 	  0.0314 	 -0.2210 
 2.5200 	 -1.1078 	  0.0072 	 -0.2404 
 2.5400 	 -1.2132 	 -0.0302 	 -0.2429 
 2.5600 	 -1.2128 	 -0.0686 	 -0.2312 
 2.5800 	 -1.0879 	 -0.0988 	 -0.2100 
 2.6000 	 -0.8479 	 -0.1151 	 -0.1859 
 2.6200 	 -0.5289 	 -0.1168 	 -0.1658 
 2.6400 	 -0.1831 	 -0.1059 	 -0.1563 
 2.6600 	  0.1371 	 -0.0866 	 -0.1615 
 2.6800 	  0.3926 	 -0.0625 	 -0.1826 
 2.7000 	  0.5654 	 -0.0364 	 -0.2165 
 2.7200 	  0.6579 	 -0.0089 	 -0.2568 
 2.7400 	  0.6868 	  0.0208 	 -0.2943 
 2.7600 	  0.6742 	  0.0541 	 -0.3205 
 2.7800 	  0.6412 	  0.0918 	 -0.3289 
 2.8000 	  0.6049 	  0.1332 	 -0.3188 
 2.8200 	  0.5767 	  0.1748 	 -0.2941 
 2.8400 	  0.5630 	  0.2112 	 -0.2639 
 2.8600 	  0.5641 	  0.2357 	 -0.2373 
 2.8800 	  0.5746 	  0.2431 	 -0.2211 
 2.9000 	  0.5836 	  0.2307 	 -0.2140 
 2.9200 	  0.5779 	  0.2008 	 -0.2085 
 2.9400 	  0.5453 	  0.1589 	 -0.1892 
 2.9600 	  0.4793 	  0.1138 	 -0.1408 
 2.9800 	  0.3818 	  0.0728 	 -0.0510 
 3.0000 	  0.2619 	  0.0414 	  0.0804 
 3.0200 	  0.1335 	  0.0196 	  0.2431 
 3.0400 	  0.0086 	  0.0043 	  0.4134 
 3.0600 	 -0.1073 	 -0.0098 	  0.5631 
 3.0800 	 -0.2193 	 -0.0260 	  0.6638 
 3.1000 	 -0.3407 	 -0.0445 	  0.6980 
 3.1200 	 -0.4878 	 -0.0606 	  0.6601 
 3.1400 	 -0.6698 	 -0.0678 	  0.5609 
 3.1600 	 -0.8803 	 -0.0596 	  0.4213 
 3.1800 	 -1.0927 	 -0.0347 	  0.2685 
 3.2000 	 -1.2644 	  0.0031 	  0.1266 
 3.2200 	 -1.3480 	  0.0432 	  0.0133 
 3.2400 	 -1.3074 	  0.0734 	 -0.0645 
 3.2600 	 -1.1316 	  0.0823 	 -0.1086 
 3.2800 	 -0.8406 	  0.0656 	 -0.1267 
 3.3000 	 -0.4803 	  0.0257 	 -0.1281 
 3.3200 	 -0.1088 	 -0.0262 	 -0.1208 
 3.3400 	  0.2209 	 -0.0762 	 -0.1088 
 3.3600 	  0.4742 	 -0.1096 	 -0.0932 
 3.3800 	  0.6396 	 -0.1176 	 -0.0732 
 3.4000 	  0.7259 	 -0.0970 	 -0.0478 
 3.4200 	  0.7530 	 -0.0533 	 -0.0170 
 3.4400 	  0.7438 	  0.0043 	  0.0179 
 3.4600 	  0.7177 	  0.0638 	  0.0548 
 3.4800 	  0.6893 	  0.1152 	  0.0914 
 3.5000 	  0.6678 	  0.1509 	  0.1255 
 3.5200 	  0.6581 	  0.1686 	  0.1548 
 3.5400 	  0.6596 	  0.1688 	  0.1769 
 3.5600 	  0.6660 	  0.1551 	  0.1891 
 3.5800 	  0.6662 	  0.1322 	  0.1887 
 3.6000 	  0.6470 	  0.1053 	  0.1741 
 3.6200 	  0.5972 	  0.0790 	  0.1459 
 3.6400 	  0.5122 	  0.0567 	  0.1078 
 3.6600 	  0.3962 	  0.0403 	  0.0655 
 3.6800 	  0.2604 	  0.0296 	  0.0256 
 3.7000 	  0.1194 	  0.0229 	 -0.0067 
 3.7200 	 -0.0159 	  0.0169 	 -0.0290 
 3.7400 	 -0.1432 	  0.0082 	 -0.0437 
 3.7600 	 -0.2708 	 -0.0057 	 -0.0554 
 3.7800 	 -0.4147 	 -0.0250 	 -0.0703 
 3.8000 	 -0.5900 	 -0.0482 	 -0.0919 
 3.8200 	 -0.8014 	 -0.0713 	 -0.1207 
 3.8400 	 -1.0352 	 -0.0896 	 -0.1514 
 3.8600 	 -1.2571 	 -0.0990 	 -0.1769 
 3.8800 	 -1.4198 	 -0.0970 	 -0.1893 
 3.9000 	 -1.4764 	 -0.0829 	 -0.1846 
 3.9200 	 -1.3965 	 -0.0588 	 -0.1632 
 3.9400 	 -1.1787 	 -0.0275 	 -0.1317 
 3.9600 	 -0.8526 	  0.0067 	 -0.0992 
 3.9800 	 -0.4699 	  0.0398 	 -0.0752 
 4.0000 	 -0.0890 	  0.0674 	 -0.0646 
 4.0200 	  0.2418 	  0.0862 	 -0.0678 
 4.0400 	  0.4951 	  0.0933 	 -0.0785 
 4.0600 	  0.6660 	  0.0876 	 -0.0880 
 4.0800 	  0.7659 	  0.0702 	 -0.0870 
 4.1000 	  0.8133 	  0.0448 	 -0.0705 
 4.1200 	  0.8263 	  0.0180 	 -0.0376 
 4.1400 	  0.8187 	 -0.0029 	  0.0066 
 4.1600 	  0.8005 	 -0.0109 	  0.0544 
 4.1800 	  0.7794 	 -0.0024 	  0.0974 
 4.2000 	  0.7613 	  0.0223 	  0.1298 
 4.2200 	  0.7487 	  0.0573 	  0.1491 
 4.2400 	  0.7391 	  0.0943 	  0.1567 
 4.2600 	  0.7243 	  0.1230 	  0.1558 
 4.2800 	  0.6926 	  0.1363 	  0.1506 
 4.3000 	  0.6330 	  0.1299 	  0.1431 
 4.3200 	  0.5401 	  0.1055 	  0.1340 
 4.3400 	  0.4168 	  0.0679 	  0.1219 
 4.3600 	  0.2740 	  0.0237 	  0.1047 
 4.3800 	  0.1257 	 -0.0219 	  0.0808 
 4.4000 	 -0.0168 	 -0.0659 	  0.0503 
 4.4200 	 -0.1508 	 -0.1092 	  0.0147 
 4.4400 	 -0.2843 	 -0.1537 	 -0.0232 
 4.4600 	 -0.4328 	 -0.2019 	 -0.0602 
 4.4800 	 -0.6117 	 -0.2535 	 -0.0933 
 4.5000 	 -0.8253 	 -0.3051 	 -0.1209 
 4.5200 	 -1.0594 	 -0.3496 	 -0.1418 
 4.5400 	 -1.2793 	 -0.3787 	 -0.1561 
 4.5600 	 -1.4375 	 -0.3840 	 -0.1639 
 4.5800 	 -1.4877 	 -0.3608 	 -0.1648 
 4.6000 	 -1.4012 	 -0.3078 	 -0.1583 
 4.6200 	 -1.1788 	 -0.2294 	 -0.1437 
 4.6400 	 -0.8516 	 -0.1334 	 -0.1205 
 4.6600 	 -0.4725 	 -0.0311 	 -0.0894 
 4.6800 	 -0.0989 	  0.0661 	 -0.0522 
 4.7000 	  0.2235 	  0.1474 	 -0.0121 
 4.7200 	  0.4700 	  0.2055 	  0.0265 
 4.7400 	  0.6380 	  0.2370 	  0.0592 
 4.7600 	  0.7399 	  0.2433 	  0.0823 
 4.7800 	  0.7932 	  0.2303 	  0.0940 
 4.8000 	  0.8139 	  0.2066 	  0.0951 
 4.8200 	  0.8133 	  0.1815 	  0.0886 
 4.8400 	  0.7998 	  0.1620 	  0.0796 
 4.8600 	  0.7805 	  0.1510 	  0.0730 
 4.8800 	  0.7616 	  0.1455 	  0.0735 
 4.9000 	  0.7473 	  0.1386 	  0.0824 
 4.9200 	  0.7367 	  0.1219 	  0.0986 
 4.9400 	  0.7229 	  0.0891 	  0.1178 
 4.9600 	  0.6946 	  0.0397 	  0.1343 
 4.9800 	  0.6405 	 -0.0194 	  0.1421 
 5.0000 	  0.5539 	 -0.0757 	  0.1374 
 5.0200 	  0.4363 	 -0.1145 	  0.1191 
 5.0400 	  0.2972 	 -0.1253 	  0.0899 
 5.0600 	  0.1515 	 -0.1058 	  0.0545 
 5.0800 	  0.0127 	 -0.0649 	  0.0190 
 5.1000 	 -0.1125 	 -0.0201 	 -0.0118 
 5.1200 	 -0.2282 	  0.0075 	 -0.0351 
 5.1400 	 -0.3484 	  0.0013 	 -0.0516 
 5.1600 	 -0.4908 	 -0.0448 	 -0.0638 
 5.1800 	 -0.6683 	 -0.1223 	 -0.0761 
 5.2000 	 -0.8789 	 -0.2112 	 -0.0914 
 5.2200 	 -1.1004 	 -0.2847 	 -0.1111 
 5.2400 	 -1.2927 	 -0.3194 	 -0.1333 
 5.2600 	 -1.4082 	 -0.3022 	 -0.1536 
 5.2800 	 -1.4067 	 -0.2359 	 -0.1664 
 5.3000 	 -1.2705 	 -0.1363 	 -0.1666 
 5.3200 	 -1.0123 	 -0.0292 	 -0.1510 
 5.3400 	 -0.6726 	  0.0604 	 -0.1203 
 5.3600 	 -0.3070 	  0.1139 	 -0.0781 
 5.3800 	  0.0304 	  0.1265 	 -0.0310 
 5.4000 	  0.3013 	  0.1047 	  0.0134 
 5.4200 	  0.4902 	  0.0658 	  0.0480 
 5.4400 	  0.6024 	  0.0285 	  0.0679 
 5.4600 	  0.6552 	  0.0092 	  0.0713 
 5.4800 	  0.6696 	  0.0156 	  0.0592 
 5.5000 	  0.6631 	  0.0473 	  0.0352 
 5.5200 	  0.6484 	  0.0952 	  0.0039 
 5.5400 	  0.6337 	  0.1472 	 -0.0294 
 5.5600 	  0.6239 	  0.1904 	 -0.0608 
 5.5800 	  0.6211 	  0.2159 	 -0.0871 
 5.6000 	  0.6232 	  0.2188 	 -0.1075 
 5.6200 	  0.6235 	  0.2003 	 -0.1221 
 5.6400 	  0.6115 	  0.1652 	 -0.1331 
 5.6600 	  0.5768 	  0.1213 	 -0.1436 
 5.6800 	  0.5124 	  0.0769 	 -0.1574 
 5.7000 	  0.4185 	  0.0396 	 -0.1779 
 5.7200 	  0.3028 	  0.0136 	 -0.2069 
 5.7400 	  0.1782 	 -0.0001 	 -0.2433 
 5.7600 	  0.0573 	 -0.0049 	 -0.2816 
 5.7800 	 -0.0534 	 -0.0067 	 -0.3125 
 5.8000 	 -0.1569 	 -0.0129 	 -0.3239 
 5.8200 	 -0.2652 	 -0.0287 	 -0.3036 
 5.8400 	 -0.3940 	 -0.0564 	 -0.2426 
 5.8600 	 -0.5540 	 -0.0928 	 -0.1391 
 5.8800 	 -0.7419 	 -0.1309 	  0.0011 
 5.9000 	 -0.9360 	 -0.1610 	  0.1625 
 5.9200 	 -1.0989 	 -0.1749 	  0.3250 
 5.9400 	 -1.1870 	 -0.1678 	  0.4657 
 5.9600 	 -1.1655 	 -0.1407 	  0.5662 
 5.9800 	 -1.0214 	 -0.0995 	  0.6144 
 6.0000 	 -0.7694 	 -0.0536 	  0.6091 
 6.0200 	 -0.4490 	 -0.0119 	  0.5568 
 6.0400 	 -0.1118 	  0.0189 	  0.4716 
 6.0600 	  0.1935 	  0.0372 	  0.3692 
 6.0800 	  0.4333 	  0.0458 	  0.2652 
 6.1000 	  0.5949 	  0.0500 	  0.1702 
 6.1200 	  0.6839 	  0.0557 	  0.0911 
 6.1400 	  0.7167 	  0.0670 	  0.0294 
 6.1600 	  0.7131 	  0.0851 	 -0.0155 
 6.1800 	  0.6906 	  0.1088 	 -0.0463 
 6.2000 	  0.6622 	  0.1353 	 -0.0655 
 6.2200 	  0.6369 	  0.1617 	 -0.0756 
 6.2400 	  0.6198 	  0.1852 	 -0.0793 
 6.2600 	  0.6120 	  0.2039 	 -0.0792 
 6.2800 	  0.6104 	  0.2153 	 -0.0783 
 6.3000 	  0.6074 	  0.2164 	 -0.0792 
 6.3200 	  0.5927 	  0.2040 	 -0.0835 
 6.3400 	  0.5559 	  0.1761 	 -0.0914 
 6.3600 	  0.4899 	  0.1333 	 -0.1013 
 6.3800 	  0.3933 	  0.0802 	 -0.1103 
 6.4000 	  0.2718 	  0.0248 	 -0.1151 
 6.4200 	  0.1368 	 -0.0226 	 -0.1133 
 6.4400 	  0.0022 	 -0.0538 	 -0.1045 
 6.4600 	 -0.1200 	 -0.0646 	 -0.0904 
 6.4800 	 -0.2247 	 -0.0581 	 -0.0744 
 6.5000 	 -0.3163 	 -0.0429 	 -0.0609 
 6.5200 	 -0.4084 	 -0.0316 	 -0.0540 
 6.5400 	 -0.5190 	 -0.0351 	 -0.0560 
 6.5600 	 -0.6627 	 -0.0594 	 -0.0667 
 6.5800 	 -0.8414 	 -0.1020 	 -0.0837 
 6.6000 	 -1.0380 	 -0.1534 	 -0.1028 
 6.6200 	 -1.2172 	 -0.1995 	 -0.1187 
 6.6400 	 -1.3337 	 -0.2269 	 -0.1268 
 6.6600 	 -1.3461 	 -0.2269 	 -0.1241 
 6.6800 	 -1.2323 	 -0.1991 	 -0.1093 
 6.7000 	 -0.9984 	 -0.1497 	 -0.0838 
 6.7200 	 -0.6789 	 -0.0907 	 -0.0504 
 6.7400 	 -0.3255 	 -0.0340 	 -0.0132 
 6.7600 	  0.0083 	  0.0108 	  0.0235 
 6.7800 	  0.2826 	  0.0398 	  0.0559 
 6.8000 	  0.4791 	  0.0537 	  0.0815 
 6.8200 	  0.6003 	  0.0568 	  0.0991 
 6.8400 	  0.6621 	  0.0543 	  0.1094 
 6.8600 	  0.6847 	  0.0507 	  0.1141 
 6.8800 	  0.6852 	  0.0480 	  0.1161 
 6.9000 	  0.6752 	  0.0468 	  0.1183 
 6.9200 	  0.6616 	  0.0472 	  0.1230 
 6.9400 	  0.6486 	  0.0492 	  0.1313 
 6.9600 	  0.6388 	  0.0540 	  0.1424 
 6.9800 	  0.6326 	  0.0630 	  0.1535 
 7.0000 	  0.6276 	  0.0777 	  0.1606 
 7.0200 	  0.6185 	  0.0978 	  0.1597 
 7.0400 	  0.5974 	  0.1219 	  0.1477 
 7.0600 	  0.5568 	  0.1467 	  0.1247 
 7.0800 	  0.4912 	  0.1685 	  0.0933 
 7.1000 	  0.3994 	  0.1833 	  0.0591 
 7.1200 	  0.2856 	  0.1883 	  0.0289 
 7.1400 	  0.1587 	  0.1819 	  0.0086 
 7.1600 	  0.0301 	  0.1641 	  0.0008 
 7.1800 	 -0.0886 	  0.1361 	  0.0046 
 7.2000 	 -0.1906 	  0.1005 	  0.0145 
 7.2200 	 -0.2768 	  0.0606 	  0.0230 
 7.2400 	 -0.3571 	  0.0196 	  0.0226 
 7.2600 	 -0.4481 	 -0.0197 	  0.0092 
 7.2800 	 -0.5667 	 -0.0559 	 -0.0177 
 7.3000 	 -0.7215 	 -0.0892 	 -0.0527 
 7.3200 	 -0.9047 	 -0.1219 	 -0.0882 
 7.3400 	 -1.0891 	 -0.1567 	 -0.1152 
 7.3600 	 -1.2328 	 -0.1960 	 -0.1277 
 7.3800 	 -1.2907 	 -0.2400 	 -0.1230 
 7.4000 	 -1.2301 	 -0.2865 	 -0.1042 
 7.4200 	 -1.0431 	 -0.3298 	 -0.0770 
 7.4400 	 -0.7515 	 -0.3633 	 -0.0492 
 7.4600 	 -0.4003 	 -0.3803 	 -0.0269 
 7.4800 	 -0.0440 	 -0.3770 	 -0.0139 
 7.5000 	  0.2699 	 -0.3533 	 -0.0100 
 7.5200 	  0.5129 	 -0.3133 	 -0.0126 
 7.5400 	  0.6783 	 -0.2636 	 -0.0172 
 7.5600 	  0.7762 	 -0.2117 	 -0.0202 
 7.5800 	  0.8252 	 -0.1632 	 -0.0194 
 7.6000 	  0.8430 	 -0.1217 	 -0.0148 
 7.6200 	  0.8429 	 -0.0875 	 -0.0077 
 7.6400 	  0.8332 	 -0.0595 	 -0.0002 
 7.6600 	  0.8190 	 -0.0361 	  0.0065 
 7.6800 	  0.8042 	 -0.0168 	  0.0122 
 7.7000 	  0.7914 	 -0.0016 	  0.0182 
 7.7200 	  0.7805 	  0.0088 	  0.0261 
 7.7400 	  0.7684 	  0.0149 	  0.0376 
 7.7600 	  0.7493 	  0.0184 	  0.0526 
 7.7800 	  0.7166 	  0.0223 	  0.0697 
 7.8000 	  0.6654 	  0.0299 	  0.0856 
 7.8200 	  0.5935 	  0.0428 	  0.0962 
 7.8400 	  0.5016 	  0.0602 	  0.0977 
 7.8600 	  0.3925 	  0.0785 	  0.0882 
 7.8800 	  0.2700 	  0.0930 	  0.0675 
 7.9000 	  0.1385 	  0.0993 	  0.0385 
 7.9200 	  0.0036 	  0.0968 	  0.0054 
 7.9400 	 -0.1278 	  0.0877 	 -0.0267 
 7.9600 	 -0.2482 	  0.0778 	 -0.0541 
 7.9800 	 -0.3524 	  0.0728 	 -0.0748 
 8.0000 	 -0.4407 	  0.0768 	 -0.0902 
 8.0200 	 -0.5214 	  0.0886 	 -0.1035 
 8.0400 	 -0.6102 	  0.1030 	 -0.1192 
 8.0600 	 -0.7252 	  0.1111 	 -0.1408 
 8.0800 	 -0.8783 	  0.1056 	 -0.1697 
 8.1000 	 -1.0664 	  0.0815 	 -0.2034 
 8.1200 	 -1.2660 	  0.0414 	 -0.2373 
 8.1400 	 -1.4354 	 -0.0074 	 -0.2644 
 8.1600 	 -1.5256 	 -0.0533 	 -0.2788 
 8.1800 	 -1.4965 	 -0.0856 	 -0.2762 
 8.2000 	 -1.3318 	 -0.0964 	 -0.2568 
 8.2200 	 -1.0473 	 -0.0846 	 -0.2238 
 8.2400 	 -0.6872 	 -0.0542 	 -0.1837 
 8.2600 	 -0.3101 	 -0.0139 	 -0.1428 
 8.2800 	  0.0295 	  0.0274 	 -0.1070 
 8.3000 	  0.2956 	  0.0622 	 -0.0787 
 8.3200 	  0.4776 	  0.0879 	 -0.0578 
 8.3400 	  0.5861 	  0.1049 	 -0.0419 
 8.3600 	  0.6424 	  0.1175 	 -0.0283 
 8.3800 	  0.6679 	  0.1301 	 -0.0146 
 8.4000 	  0.6777 	  0.1471 	 -0.0008 
 8.4200 	  0.6792 	  0.1700 	  0.0119 
 8.4400 	  0.6752 	  0.1984 	  0.0215 
 8.4600 	  0.6677 	  0.2297 	  0.0266 
 8.4800 	  0.6592 	  0.2600 	  0.0267 
 8.5000 	  0.6520 	  0.2851 	  0.0237 
 8.5200 	  0.6461 	  0.3013 	  0.0200 
 8.5400 	  0.6381 	  0.3054 	  0.0181 
 8.5600 	  0.6210 	  0.2955 	  0.0191 
 8.5800 	  0.5866 	  0.2712 	  0.0229 
 8.6000 	  0.5287 	  0.2338 	  0.0278 
 8.6200 	  0.4451 	  0.1873 	  0.0321 
 8.6400 	  0.3395 	  0.1369 	  0.0347 
 8.6600 	  0.2204 	  0.0890 	  0.0361 
 8.6800 	  0.0994 	  0.0491 	  0.0379 
 8.7000 	 -0.0122 	  0.0211 	  0.0422 
 8.7200 	 -0.1072 	  0.0047 	  0.0498 
 8.7400 	 -0.1856 	 -0.0036 	  0.0597 
 8.7600 	 -0.2562 	 -0.0109 	  0.0689 
 8.7800 	 -0.3344 	 -0.0244 	  0.0732 
 8.8000 	 -0.4370 	 -0.0502 	  0.0690 
 8.8200 	 -0.5738 	 -0.0890 	  0.0543 
 8.8400 	 -0.7404 	 -0.1368 	  0.0300 
 8.8600 	 -0.9146 	 -0.1836 	 -0.0005 
 8.8800 	 -1.0589 	 -0.2182 	 -0.0322 
 8.9000 	 -1.1307 	 -0.2297 	 -0.0598 
 8.9200 	 -1.0965 	 -0.2138 	 -0.0790 
 8.9400 	 -0.9444 	 -0.1722 	 -0.0867 
 8.9600 	 -0.6902 	 -0.1145 	 -0.0814 
 8.9800 	 -0.3735 	 -0.0532 	 -0.0626 
 9.0000 	 -0.0459 	 -0.0013 	 -0.0313 
 9.0200 	  0.2453 	  0.0347 	  0.0101 
 9.0400 	  0.4688 	  0.0543 	  0.0568 
 9.0600 	  0.6147 	  0.0646 	  0.1021 
 9.0800 	  0.6914 	  0.0748 	  0.1381 
 9.1000 	  0.7169 	  0.0935 	  0.1589 
 9.1200 	  0.7112 	  0.1214 	  0.1630 
 9.1400 	  0.6903 	  0.1525 	  0.1570 
 9.1600 	  0.6649 	  0.1733 	  0.1554 
 9.1800 	  0.6417 	  0.1700 	  0.1782 
 9.2000 	  0.6248 	  0.1316 	  0.2445 
 9.2200 	  0.6154 	  0.0585 	  0.3661 
 9.2400 	  0.6118 	 -0.0398 	  0.5394 
 9.2600 	  0.6086 	 -0.1436 	  0.7434 
 9.2800 	  0.5973 	 -0.2315 	  0.9424 
 9.3000 	  0.5685 	 -0.2844 	  1.0931 
 9.3200 	  0.5146 	 -0.2949 	  1.1564 
 9.3400 	  0.4323 	 -0.2654 	  1.1089 
 9.3600 	  0.3242 	 -0.2107 	  0.9505 
 9.3800 	  0.1987 	 -0.1501 	  0.7036 
 9.4000 	  0.0678 	 -0.1035 	  0.4100 
 9.4200 	 -0.0559 	 -0.0843 	  0.1170 
 9.4400 	 -0.1638 	 -0.0981 	 -0.1329 
 9.4600 	 -0.2545 	 -0.1408 	 -0.3140 
 9.4800 	 -0.3359 	 -0.2021 	 -0.4192 
 9.5000 	 -0.4238 	 -0.2686 	 -0.4619 
 9.5200 	 -0.5355 	 -0.3279 	 -0.4647 
 9.5400 	 -0.6823 	 -0.3699 	 -0.4540 
 9.5600 	 -0.8605 	 -0.3894 	 -0.4483 
 9.5800 	 -1.0474 	 -0.3847 	 -0.4566 
 9.6000 	 -1.2043 	 -0.3573 	 -0.4756 
 9.6200 	 -1.2861 	 -0.3109 	 -0.4956 
 9.6400 	 -1.2567 	 -0.2502 	 -0.5043 
 9.6600 	 -1.1025 	 -0.1810 	 -0.4937 
 9.6800 	 -0.8388 	 -0.1092 	 -0.4610 
 9.7000 	 -0.5068 	 -0.0408 	 -0.4108 
 9.7200 	 -0.1602 	  0.0182 	 -0.3511 
 9.7400 	  0.1506 	  0.0627 	 -0.2912 
 9.7600 	  0.3922 	  0.0888 	 -0.2378 
 9.7800 	  0.5533 	  0.0950 	 -0.1941 
 9.8000 	  0.6420 	  0.0821 	 -0.1592 
 9.8200 	  0.6768 	  0.0550 	 -0.1306 
 9.8400 	  0.6781 	  0.0214 	 -0.1051 
 9.8600 	  0.6621 	 -0.0078 	 -0.0815 
 9.8800 	  0.6401 	 -0.0216 	 -0.0605 
 9.9000 	  0.6194 	 -0.0103 	 -0.0451 
 9.9200 	  0.6047 	  0.0306 	 -0.0384 
 9.9400 	  0.5988 	  0.1002 	 -0.0426 
 9.9600 	  0.6008 	  0.1902 	 -0.0575 
 9.9800 	  0.6054 	  0.2879 	 -0.0804 
 10.0000 	  0.6032 	  0.3785 	 -0.1061 
 10.0200 	  0.5829 	  0.4497 	 -0.1288 
 10.0400 	  0.5348 	  0.4935 	 -0.1436 
 10.0600 	  0.4546 	  0.5089 	 -0.1478 
 10.0800 	  0.3445 	  0.5001 	 -0.1421 
 10.1000 	  0.2137 	  0.4747 	 -0.1306 
 10.1200 	  0.0758 	  0.4396 	 -0.1194 
 10.1400 	 -0.0551 	  0.3996 	 -0.1154 
 10.1600 	 -0.1693 	  0.3554 	 -0.1240 
 10.1800 	 -0.2651 	  0.3060 	 -0.1480 
 10.2000 	 -0.3505 	  0.2492 	 -0.1859 
 10.2200 	 -0.4416 	  0.1822 	 -0.2330 
 10.2400 	 -0.5568 	  0.1090 	 -0.2812 
 10.2600 	 -0.7078 	  0.0443 	 -0.3218 
 10.2800 	 -0.8917 	 -0.0076 	 -0.3465 
 10.3000 	 -1.0860 	 -0.0510 	 -0.3507 
 10.3200 	 -1.2508 	 -0.0928 	 -0.3332 
 10.3400 	 -1.3395 	 -0.1365 	 -0.2972 
 10.3600 	 -1.3135 	 -0.1782 	 -0.2489 
 10.3800 	 -1.1570 	 -0.2128 	 -0.1960 
 10.4000 	 -0.8841 	 -0.2348 	 -0.1456 
 10.4200 	 -0.5359 	 -0.2388 	 -0.1027 
 10.4400 	 -0.1678 	 -0.2218 	 -0.0694 
 10.4600 	  0.1672 	 -0.1851 	 -0.0455 
 10.4800 	  0.4329 	 -0.1345 	 -0.0292 
 10.5000 	  0.6162 	 -0.0790 	 -0.0188 
 10.5200 	  0.7243 	 -0.0285 	 -0.0127 
 10.5400 	  0.7759 	  0.0094 	 -0.0098 
 10.5600 	  0.7921 	  0.0326 	 -0.0084 
 10.5800 	  0.7896 	  0.0453 	 -0.0051 
 10.6000 	  0.7793 	  0.0564 	  0.0055 
 10.6200 	  0.7674 	  0.0761 	  0.0293 
 10.6400 	  0.7577 	  0.1106 	  0.0713 
 10.6600 	  0.7524 	  0.1578 	  0.1313 
 10.6800 	  0.7510 	  0.2052 	  0.2037 
 10.7000 	  0.7499 	  0.2326 	  0.2754 
 10.7200 	  0.7421 	  0.2166 	  0.3311 
 10.7400 	  0.7186 	  0.1394 	  0.3565 
 10.7600 	  0.6713 	 -0.0050 	  0.3457 
 10.7800 	  0.5947 	 -0.2053 	  0.3037 
 10.8000 	  0.4884 	 -0.4359 	  0.2494 
 10.8200 	  0.3569 	 -0.6601 	  0.2080 
 10.8400 	  0.2097 	 -0.8416 	  0.2068 
 10.8600 	  0.0590 	 -0.9518 	  0.2619 
 10.8800 	 -0.0827 	 -0.9796 	  0.3759 
 10.9000 	 -0.2073 	 -0.9292 	  0.5296 
 10.9200 	 -0.3138 	 -0.8222 	  0.6918 
 10.9400 	 -0.4114 	 -0.6857 	  0.8230 
 10.9600 	 -0.5170 	 -0.5473 	  0.8915 
 10.9800 	 -0.6494 	 -0.4256 	  0.8775 
 11.0000 	 -0.8203 	 -0.3291 	  0.7850 
 11.0200 	 -1.0248 	 -0.2537 	  0.6328 
 11.0400 	 -1.2367 	 -0.1897 	  0.4544 
 11.0600 	 -1.4121 	 -0.1246 	  0.2824 
 11.0800 	 -1.5005 	 -0.0500 	  0.1440 
 11.1000 	 -1.4623 	  0.0372 	  0.0503 
 11.1200 	 -1.2835 	  0.1323 	  0.0009 
 11.1400 	 -0.9829 	  0.2271 	 -0.0174 
 11.1600 	 -0.6070 	  0.3112 	 -0.0204 
 11.1800 	 -0.2158 	  0.3773 	 -0.0231 
 11.2000 	  0.1360 	  0.4212 	 -0.0330 
 11.2200 	  0.4131 	  0.4453 	 -0.0518 
 11.2400 	  0.6050 	  0.4551 	 -0.0748 
 11.2600 	  0.7216 	  0.4587 	 -0.0954 
 11.2800 	  0.7828 	  0.4633 	 -0.1076 
 11.3000 	  0.8086 	  0.4742 	 -0.1081 
 11.3200 	  0.8133 	  0.4915 	 -0.0967 
 11.3400 	  0.8054 	  0.5122 	 -0.0767 
 11.3600 	  0.7900 	  0.5292 	 -0.0531 
 11.3800 	  0.7722 	  0.5352 	 -0.0325 
 11.4000 	  0.7569 	  0.5235 	 -0.0223 
 11.4200 	  0.7476 	  0.4912 	 -0.0294 
 11.4400 	  0.7430 	  0.4392 	 -0.0594 
 11.4600 	  0.7365 	  0.3734 	 -0.1148 
 11.4800 	  0.7171 	  0.3024 	 -0.1941 
 11.5000 	  0.6733 	  0.2365 	 -0.2901 
 11.5200 	  0.5969 	  0.1838 	 -0.3922 
 11.5400 	  0.4866 	  0.1496 	 -0.4863 
 11.5600 	  0.3491 	  0.1332 	 -0.5599 
 11.5800 	  0.1974 	  0.1290 	 -0.6032 
 11.6000 	  0.0470 	  0.1273 	 -0.6133 
 11.6200 	 -0.0897 	  0.1166 	 -0.5925 
 11.6400 	 -0.2079 	  0.0874 	 -0.5492 
 11.6600 	 -0.3135 	  0.0341 	 -0.4937 
 11.6800 	 -0.4217 	 -0.0419 	 -0.4364 
 11.7000 	 -0.5520 	 -0.1332 	 -0.3839 
 11.7200 	 -0.7189 	 -0.2267 	 -0.3392 
 11.7400 	 -0.9224 	 -0.3083 	 -0.3005 
 11.7600 	 -1.1422 	 -0.3651 	 -0.2638 
 11.7800 	 -1.3389 	 -0.3898 	 -0.2243 
 11.8000 	 -1.4635 	 -0.3812 	 -0.1788 
 11.8200 	 -1.4724 	 -0.3456 	 -0.1264 
 11.8400 	 -1.3439 	 -0.2930 	 -0.0692 
 11.8600 	 -1.0871 	 -0.2354 	 -0.0108 
 11.8800 	 -0.7409 	 -0.1821 	  0.0443 
 11.9000 	 -0.3619 	 -0.1392 	  0.0928 
 11.9200 	 -0.0076 	 -0.1073 	  0.1325 
 11.9400 	  0.2803 	 -0.0836 	  0.1631 
 11.9600 	  0.4835 	 -0.0628 	  0.1859 
 11.9800 	  0.6061 	 -0.0405 	  0.2025 
 12.0000 	  0.6660 	 -0.0134 	  0.2149 
 12.0200 	  0.6849 	  0.0184 	  0.2246 
 12.0400 	  0.6813 	  0.0529 	  0.2327 
 12.0600 	  0.6679 	  0.0864 	  0.2395 
 12.0800 	  0.6526 	  0.1148 	  0.2450 
 12.1000 	  0.6408 	  0.1347 	  0.2483 
 12.1200 	  0.6357 	  0.1444 	  0.2484 
 12.1400 	  0.6372 	  0.1437 	  0.2438 
 12.1600 	  0.6406 	  0.1346 	  0.2333 
 12.1800 	  0.6365 	  0.1210 	  0.2166 
 12.2000 	  0.6136 	  0.1077 	  0.1946 
 12.2200 	  0.5623 	  0.0994 	  0.1697 
 12.2400 	  0.4792 	  0.0998 	  0.1456 
 12.2600 	  0.3686 	  0.1097 	  0.1256 
 12.2800 	  0.2422 	  0.1262 	  0.1121 
 12.3000 	  0.1140 	  0.1432 	  0.1044 
 12.3200 	 -0.0050 	  0.1519 	  0.0993 
 12.3400 	 -0.1119 	  0.1442 	  0.0908 
 12.3600 	 -0.2146 	  0.1145 	  0.0728 
 12.3800 	 -0.3283 	  0.0627 	  0.0402 
 12.4000 	 -0.4690 	 -0.0063 	 -0.0074 
 12.4200 	 -0.6434 	 -0.0818 	 -0.0669 
 12.4400 	 -0.8414 	 -0.1516 	 -0.1297 
 12.4600 	 -1.0334 	 -0.2041 	 -0.1861 
 12.4800 	 -1.1763 	 -0.2323 	 -0.2257 
 12.5000 	 -1.2261 	 -0.2337 	 -0.2421 
 12.5200 	 -1.1534 	 -0.2124 	 -0.2330 
 12.5400 	 -0.9550 	 -0.1753 	 -0.2017 
 12.5600 	 -0.6570 	 -0.1316 	 -0.1550 
 12.5800 	 -0.3076 	 -0.0895 	 -0.1019 
 12.6000 	  0.0380 	 -0.0556 	 -0.0508 
 12.6200 	  0.3332 	 -0.0336 	 -0.0083 
 12.6400 	  0.5510 	 -0.0250 	  0.0227 
 12.6600 	  0.6858 	 -0.0289 	  0.0420 
 12.6800 	  0.7494 	 -0.0425 	  0.0517 
 12.7000 	  0.7618 	 -0.0610 	  0.0559 
 12.7200 	  0.7439 	 -0.0782 	  0.0587 
 12.7400 	  0.7134 	 -0.0876 	  0.0637 
 12.7600 	  0.6829 	 -0.0836 	  0.0734 
 12.7800 	  0.6608 	 -0.0638 	  0.0880 
 12.8000 	  0.6508 	 -0.0295 	  0.1057 
 12.8200 	  0.6518 	  0.0129 	  0.1228 
 12.8400 	  0.6568 	  0.0549 	  0.1346 
 12.8600 	  0.6544 	  0.0864 	  0.1370 
 12.8800 	  0.6319 	  0.1007 	  0.1276 
 12.9000 	  0.5789 	  0.0942 	  0.1074 
 12.9200 	  0.4911 	  0.0690 	  0.0799 
 12.9400 	  0.3729 	  0.0298 	  0.0513 
 12.9600 	  0.2355 	 -0.0169 	  0.0269 
 12.9800 	  0.0939 	 -0.0665 	  0.0107 
 13.0000 	 -0.0386 	 -0.1167 	  0.0023 
 13.0200 	 -0.1562 	 -0.1679 	 -0.0014 
 13.0400 	 -0.2633 	 -0.2211 	 -0.0063 
 13.0600 	 -0.3739 	 -0.2760 	 -0.0173 
 13.0800 	 -0.5061 	 -0.3289 	 -0.0373 
 13.1000 	 -0.6733 	 -0.3726 	 -0.0651 
 13.1200 	 -0.8744 	 -0.3980 	 -0.0968 
 13.1400 	 -1.0888 	 -0.3968 	 -0.1269 
 13.1600 	 -1.2772 	 -0.3645 	 -0.1512 
 13.1800 	 -1.3917 	 -0.3026 	 -0.1677 
 13.2000 	 -1.3910 	 -0.2183 	 -0.1772 
 13.2200 	 -1.2554 	 -0.1235 	 -0.1814 
 13.2400 	 -0.9960 	 -0.0311 	 -0.1814 
 13.2600 	 -0.6518 	  0.0477 	 -0.1764 
 13.2800 	 -0.2785 	  0.1066 	 -0.1638 
 13.3000 	  0.0688 	  0.1438 	 -0.1416 
 13.3200 	  0.3504 	  0.1631 	 -0.1105 
 13.3400 	  0.5496 	  0.1702 	 -0.0767 
 13.3600 	  0.6704 	  0.1726 	 -0.0502 
 13.3800 	  0.7301 	  0.1761 	 -0.0425 
 13.4000 	  0.7492 	  0.1858 	 -0.0600 
 13.4200 	  0.7455 	  0.2042 	 -0.1011 
 13.4400 	  0.7315 	  0.2329 	 -0.1518 
 13.4600 	  0.7154 	  0.2717 	 -0.1903 
 13.4800 	  0.7025 	  0.3187 	 -0.1904 
 13.5000 	  0.6957 	  0.3706 	 -0.1344 
 13.5200 	  0.6942 	  0.4211 	 -0.0160 
 13.5400 	  0.6933 	  0.4628 	  0.1508 
 13.5600 	  0.6838 	  0.4873 	  0.3376 
 13.5800 	  0.6546 	  0.4884 	  0.5062 
 13.6000 	  0.5964 	  0.4626 	  0.6220 
 13.6200 	  0.5047 	  0.4120 	  0.6605 
 13.6400 	  0.3822 	  0.3431 	  0.6177 
 13.6600 	  0.2388 	  0.2662 	  0.5067 
 13.6800 	  0.0887 	  0.1917 	  0.3549 
 13.7000 	 -0.0538 	  0.1287 	  0.1940 
 13.7200 	 -0.1801 	  0.0804 	  0.0518 
 13.7400 	 -0.2911 	  0.0458 	 -0.0553 
 13.7600 	 -0.3981 	  0.0187 	 -0.1232 
 13.7800 	 -0.5192 	 -0.0088 	 -0.1586 
 13.8000 	 -0.6719 	 -0.0442 	 -0.1739 
 13.8200 	 -0.8625 	 -0.0911 	 -0.1815 
 13.8400 	 -1.0788 	 -0.1495 	 -0.1893 
 13.8600 	 -1.2880 	 -0.2143 	 -0.1996 
 13.8800 	 -1.4436 	 -0.2780 	 -0.2095 
 13.9000 	 -1.4986 	 -0.3319 	 -0.2137 
 13.9200 	 -1.4223 	 -0.3687 	 -0.2072 
 13.9400 	 -1.2117 	 -0.3836 	 -0.1877 
 13.9600 	 -0.8948 	 -0.3753 	 -0.1565 
 13.9800 	 -0.5216 	 -0.3458 	 -0.1177 
 14.0000 	 -0.1486 	 -0.3001 	 -0.0773 
 14.0200 	  0.1777 	 -0.2450 	 -0.0411 
 14.0400 	  0.4314 	 -0.1882 	 -0.0136 
 14.0600 	  0.6087 	 -0.1369 	  0.0035 
 14.0800 	  0.7215 	 -0.0961 	  0.0107 
 14.1000 	  0.7874 	 -0.0680 	  0.0115 
 14.1200 	  0.8219 	 -0.0505 	  0.0103 
 14.1400 	  0.8357 	 -0.0389 	  0.0123 
 14.1600 	  0.8351 	 -0.0259 	  0.0212 
 14.1800 	  0.8252 	 -0.0054 	  0.0386 
 14.2000 	  0.8114 	  0.0268 	  0.0631 
 14.2200 	  0.7988 	  0.0688 	  0.0911 
 14.2400 	  0.7895 	  0.1147 	  0.1165 
 14.2600 	  0.7813 	  0.1538 	  0.1337 
 14.2800 	  0.7668 	  0.1752 	  0.1379 
 14.3000 	  0.7358 	  0.1700 	  0.1281 
 14.3200 	  0.6785 	  0.1364 	  0.1064 
 14.3400 	  0.5894 	  0.0788 	  0.0787 
 14.3600 	  0.4692 	  0.0097 	  0.0515 
 14.3800 	  0.3257 	 -0.0557 	  0.0314 
 14.4000 	  0.1717 	 -0.1019 	  0.0217 
 14.4200 	  0.0215 	 -0.1196 	  0.0219 
 14.4400 	 -0.1137 	 -0.1065 	  0.0273 
 14.4600 	 -0.2303 	 -0.0697 	  0.0312 
 14.4800 	 -0.3347 	 -0.0225 	  0.0261 
 14.5000 	 -0.4423 	  0.0192 	  0.0077 
 14.5200 	 -0.5719 	  0.0426 	 -0.0251 
 14.5400 	 -0.7373 	  0.0403 	 -0.0686 
 14.5600 	 -0.9378 	  0.0141 	 -0.1162 
 14.5800 	 -1.1525 	 -0.0278 	 -0.1596 
 14.6000 	 -1.3424 	 -0.0723 	 -0.1922 
 14.6200 	 -1.4599 	 -0.1072 	 -0.2097 
 14.6400 	 -1.4638 	 -0.1234 	 -0.2119 
 14.6600 	 -1.3345 	 -0.1187 	 -0.2009 
 14.6800 	 -1.0823 	 -0.0964 	 -0.1809 
 14.7000 	 -0.7455 	 -0.0643 	 -0.1559 
 14.7200 	 -0.3782 	 -0.0306 	 -0.1295 
 14.7400 	 -0.0335 	 -0.0019 	 -0.1034 
 14.7600 	  0.2505 	  0.0194 	 -0.0786 
 14.7800 	  0.4583 	  0.0346 	 -0.0553 
 14.8000 	  0.5942 	  0.0472 	 -0.0332 
 14.8200 	  0.6741 	  0.0608 	 -0.0123 
 14.8400 	  0.7164 	  0.0774 	  0.0077 
 14.8600 	  0.7359 	  0.0957 	  0.0276 
 14.8800 	  0.7418 	  0.1126 	  0.0483 
 14.9000 	  0.7400 	  0.1239 	  0.0706 
 14.9200 	  0.7347 	  0.1270 	  0.0949 
 14.9400 	  0.7297 	  0.1210 	  0.1201 
 14.9600 	  0.7270 	  0.1084 	  0.1439 
 14.9800 	  0.7255 	  0.0932 	  0.1628 
 15.0000 	  0.7200 	  0.0799 	  0.1731 
 15.0200 	  0.7026 	  0.0717 	  0.1721 
 15.0400 	  0.6647 	  0.0694 	  0.1592 
 15.0600 	  0.6000 	  0.0710 	  0.1361 
 15.0800 	  0.5068 	  0.0726 	  0.1065 
 15.1000 	  0.3890 	  0.0695 	  0.0756 
 15.1200 	  0.2558 	  0.0578 	  0.0484 
 15.1400 	  0.1193 	  0.0352 	  0.0286 
 15.1600 	 -0.0083 	  0.0020 	  0.0178 
 15.1800 	 -0.1193 	 -0.0392 	  0.0153 
 15.2000 	 -0.2135 	 -0.0844 	  0.0179 
 15.2200 	 -0.3000 	 -0.1286 	  0.0219 
 15.2400 	 -0.3948 	 -0.1673 	  0.0229 
 15.2600 	 -0.5149 	 -0.1968 	  0.0178 
 15.2800 	 -0.6702 	 -0.2156 	  0.0049 
 15.3000 	 -0.8552 	 -0.2231 	 -0.0149 
 15.3200 	 -1.0457 	 -0.2205 	 -0.0391 
 15.3400 	 -1.2025 	 -0.2092 	 -0.0630 
 15.3600 	 -1.2816 	 -0.1911 	 -0.0821 
 15.3800 	 -1.2494 	 -0.1675 	 -0.0917 
 15.4000 	 -1.0949 	 -0.1397 	 -0.0892 
 15.4200 	 -0.8354 	 -0.1093 	 -0.0741 
 15.4400 	 -0.5118 	 -0.0784 	 -0.0488 
 15.4600 	 -0.1760 	 -0.0502 	 -0.0174 
 15.4800 	  0.1247 	 -0.0282 	  0.0146 
 15.5000 	  0.3595 	 -0.0160 	  0.0422 
 15.5200 	  0.5185 	 -0.0149 	  0.0614 
 15.5400 	  0.6093 	 -0.0239 	  0.0706 
 15.5600 	  0.6491 	 -0.0385 	  0.0701 
 15.5800 	  0.6569 	 -0.0514 	  0.0623 
 15.6000 	  0.6483 	 -0.0536 	  0.0507 
 15.6200 	  0.6342 	 -0.0372 	  0.0391 
 15.6400 	  0.6219 	  0.0027 	  0.0307 
 15.6600 	  0.6155 	  0.0659 	  0.0277 
 15.6800 	  0.6161 	  0.1462 	  0.0310 
 15.7000 	  0.6211 	  0.2330 	  0.0400 
 15.7200 	  0.6242 	  0.3119 	  0.0524 
 15.7400 	  0.6161 	  0.3691 	  0.0649 
 15.7600 	  0.5875 	  0.3931 	  0.0731 
 15.7800 	  0.5312 	  0.3792 	  0.0724 
 15.8000 	  0.4453 	  0.3287 	  0.0593 
 15.8200 	  0.3337 	  0.2510 	  0.0319 
 15.8400 	  0.2060 	  0.1598 	 -0.0084 
 15.8600 	  0.0748 	  0.0715 	 -0.0577 
 15.8800 	 -0.0476 	 -0.0005 	 -0.1093 
 15.9000 	 -0.1536 	 -0.0468 	 -0.1563 
 15.9200 	 -0.2434 	 -0.0671 	 -0.1925 
 15.9400 	 -0.3267 	 -0.0670 	 -0.2152 
 15.9600 	 -0.4195 	 -0.0583 	 -0.2256 
 15.9800 	 -0.5382 	 -0.0529 	 -0.2283 
 16.0000 	 -0.6913 	 -0.0606 	 -0.2300 
 16.0200 	 -0.8715 	 -0.0837 	 -0.2366 
 16.0400 	 -1.0533 	 -0.1182 	 -0.2502 
 16.0600 	 -1.1967 	 -0.1533 	 -0.2686 
 16.0800 	 -1.2589 	 -0.1767 	 -0.2851 
 16.1000 	 -1.2083 	 -0.1770 	 -0.2910 
 16.1200 	 -1.0367 	 -0.1501 	 -0.2791 
 16.1400 	 -0.7636 	 -0.0976 	 -0.2472 
 16.1600 	 -0.4312 	 -0.0291 	 -0.1998 
 16.1800 	 -0.0910 	  0.0428 	 -0.1469 
 16.2000 	  0.2109 	  0.1051 	 -0.1015 
 16.2200 	  0.4458 	  0.1487 	 -0.0741 
 16.2400 	  0.6052 	  0.1694 	 -0.0683 
 16.2600 	  0.6977 	  0.1697 	 -0.0777 
 16.2800 	  0.7404 	  0.1559 	 -0.0875 
 16.3000 	  0.7516 	  0.1366 	 -0.0778 
 16.3200 	  0.7460 	  0.1200 	 -0.0307 
 16.3400 	  0.7337 	  0.1119 	  0.0632 
 16.3600 	  0.7210 	  0.1150 	  0.1997 
 16.3800 	  0.7116 	  0.1282 	  0.3619 
 16.4000 	  0.7063 	  0.1480 	  0.5219 
 16.4200 	  0.7034 	  0.1687 	  0.6499 
 16.4400 	  0.6978 	  0.1842 	  0.7210 
 16.4600 	  0.6830 	  0.1887 	  0.7230 
 16.4800 	  0.6519 	  0.1789 	  0.6573 
 16.5000 	  0.5992 	  0.1537 	  0.5405 
 16.5200 	  0.5225 	  0.1160 	  0.3963 
 16.5400 	  0.4224 	  0.0710 	  0.2516 
 16.5600 	  0.3025 	  0.0260 	  0.1271 
 16.5800 	  0.1694 	 -0.0124 	  0.0361 
 16.6000 	  0.0316 	 -0.0392 	 -0.0199 
 16.6200 	 -0.1014 	 -0.0540 	 -0.0466 
 16.6400 	 -0.2210 	 -0.0594 	 -0.0552 
 16.6600 	 -0.3233 	 -0.0620 	 -0.0571 
 16.6800 	 -0.4115 	 -0.0690 	 -0.0617 
 16.7000 	 -0.4969 	 -0.0869 	 -0.0731 
 16.7200 	 -0.5967 	 -0.1188 	 -0.0920 
 16.7400 	 -0.7274 	 -0.1638 	 -0.1151 
 16.7600 	 -0.8958 	 -0.2168 	 -0.1376 
 16.7800 	 -1.0917 	 -0.2703 	 -0.1546 
 16.8000 	 -1.2853 	 -0.3161 	 -0.1619 
 16.8200 	 -1.4325 	 -0.3478 	 -0.1571 
 16.8400 	 -1.4877 	 -0.3617 	 -0.1397 
 16.8600 	 -1.4193 	 -0.3580 	 -0.1114 
 16.8800 	 -1.2216 	 -0.3399 	 -0.0753 
 16.9000 	 -0.9191 	 -0.3125 	 -0.0362 
 16.9200 	 -0.5588 	 -0.2812 	  0.0006 
 16.9400 	 -0.1952 	 -0.2505 	  0.0302 
 16.9600 	  0.1255 	 -0.2234 	  0.0494 
 16.9800 	  0.3769 	 -0.2005 	  0.0568 
 17.0000 	  0.5545 	 -0.1811 	  0.0542 
 17.0200 	  0.6697 	 -0.1632 	  0.0455 
 17.0400 	  0.7400 	 -0.1448 	  0.0359 
 17.0600 	  0.7812 	 -0.1237 	  0.0301 
 17.0800 	  0.8035 	 -0.0983 	  0.0311 
 17.1000 	  0.8122 	 -0.0674 	  0.0388 
 17.1200 	  0.8111 	 -0.0310 	  0.0505 
 17.1400 	  0.8040 	  0.0105 	  0.0611 
 17.1600 	  0.7950 	  0.0555 	  0.0652 
 17.1800 	  0.7864 	  0.1013 	  0.0587 
 17.2000 	  0.7776 	  0.1444 	  0.0407 
 17.2200 	  0.7641 	  0.1810 	  0.0135 
 17.2400 	  0.7395 	  0.2079 	 -0.0175 
 17.2600 	  0.6975 	  0.2227 	 -0.0462 
 17.2800 	  0.6335 	  0.2251 	 -0.0667 
 17.3000 	  0.5464 	  0.2163 	 -0.0762 
 17.3200 	  0.4380 	  0.1990 	 -0.0751 
 17.3400 	  0.3131 	  0.1766 	 -0.0671 
 17.3600 	  0.1790 	  0.1525 	 -0.0577 
 17.3800 	  0.0448 	  0.1289 	 -0.0528 
 17.4000 	 -0.0805 	  0.1074 	 -0.0560 
 17.4200 	 -0.1899 	  0.0879 	 -0.0690 
 17.4400 	 -0.2823 	  0.0699 	 -0.0898 
 17.4600 	 -0.3643 	  0.0523 	 -0.1149 
 17.4800 	 -0.4505 	  0.0335 	 -0.1401 
 17.5000 	 -0.5590 	  0.0120 	 -0.1616 
 17.5200 	 -0.7045 	 -0.0140 	 -0.1769 
 17.5400 	 -0.8888 	 -0.0456 	 -0.1855 
 17.5600 	 -1.0951 	 -0.0835 	 -0.1875 
 17.5800 	 -1.2876 	 -0.1262 	 -0.1838 
 17.6000 	 -1.4193 	 -0.1709 	 -0.1751 
 17.6200 	 -1.4462 	 -0.2114 	 -0.1620 
 17.6400 	 -1.3430 	 -0.2409 	 -0.1449 
 17.6600 	 -1.1128 	 -0.2515 	 -0.1251 
 17.6800 	 -0.7882 	 -0.2379 	 -0.1043 
 17.7000 	 -0.4210 	 -0.1976 	 -0.0849 
 17.7200 	 -0.0660 	 -0.1336 	 -0.0696 
 17.7400 	  0.2343 	 -0.0528 	 -0.0600 
 17.7600 	  0.4594 	  0.0342 	 -0.0564 
 17.7800 	  0.6097 	  0.1168 	 -0.0572 
 17.8000 	  0.6998 	  0.1859 	 -0.0591 
 17.8200 	  0.7485 	  0.2373 	 -0.0584 
 17.8400 	  0.7716 	  0.2709 	 -0.0517 
 17.8600 	  0.7795 	  0.2918 	 -0.0373 
 17.8800 	  0.7782 	  0.3066 	 -0.0151 
 17.9000 	  0.7717 	  0.3220 	  0.0125 
 17.9200 	  0.7639 	  0.3415 	  0.0426 
 17.9400 	  0.7575 	  0.3651 	  0.0720 
 17.9600 	  0.7529 	  0.3878 	  0.0984 
 17.9800 	  0.7467 	  0.4024 	  0.1205 
 18.0000 	  0.7331 	  0.4007 	  0.1380 
 18.0200 	  0.7052 	  0.3766 	  0.1507 
 18.0400 	  0.6574 	  0.3278 	  0.1582 
 18.0600 	  0.5868 	  0.2573 	  0.1597 
 18.0800 	  0.4937 	  0.1728 	  0.1540 
 18.1000 	  0.3817 	  0.0857 	  0.1408 
 18.1200 	  0.2561 	  0.0078 	  0.1207 
 18.1400 	  0.1245 	 -0.0507 	  0.0964 
 18.1600 	 -0.0047 	 -0.0843 	  0.0714 
 18.1800 	 -0.1231 	 -0.0939 	  0.0500 
 18.2000 	 -0.2250 	 -0.0859 	  0.0348 
 18.2200 	 -0.3100 	 -0.0717 	  0.0268 
 18.2400 	 -0.3850 	 -0.0632 	  0.0236 
 18.2600 	 -0.4642 	 -0.0707 	  0.0210 
 18.2800 	 -0.5648 	 -0.0982 	  0.0137 
 18.3000 	 -0.6999 	 -0.1435 	 -0.0017 
 18.3200 	 -0.8706 	 -0.1970 	 -0.0263 
 18.3400 	 -1.0597 	 -0.2460 	 -0.0563 
 18.3600 	 -1.2322 	 -0.2763 	 -0.0853 
 18.3800 	 -1.3434 	 -0.2788 	 -0.1044 
 18.4000 	 -1.3523 	 -0.2491 	 -0.1068 
 18.4200 	 -1.2363 	 -0.1922 	 -0.0883 
 18.4400 	 -1.0010 	 -0.1182 	 -0.0506 
 18.4600 	 -0.6798 	 -0.0415 	  0.0001 
 18.4800 	 -0.3243 	  0.0240 	  0.0539 
 18.5000 	  0.0118 	  0.0673 	  0.1008 
 18.5200 	  0.2876 	  0.0841 	  0.1335 
 18.5400 	  0.4836 	  0.0757 	  0.1495 
 18.5600 	  0.6018 	  0.0494 	  0.1516 
 18.5800 	  0.6585 	  0.0147 	  0.1468 
 18.6000 	  0.6746 	 -0.0180 	  0.1428 
 18.6200 	  0.6694 	 -0.0418 	  0.1457 
 18.6400 	  0.6562 	 -0.0534 	  0.1574 
 18.6600 	  0.6433 	 -0.0545 	  0.1750 
 18.6800 	  0.6354 	 -0.0499 	  0.1917 
 18.7000 	  0.6345 	 -0.0463 	  0.1999 
 18.7200 	  0.6395 	 -0.0490 	  0.1936 
 18.7400 	  0.6463 	 -0.0609 	  0.1711 
 18.7600 	  0.6475 	 -0.0806 	  0.1352 
 18.7800 	  0.6341 	 -0.1033 	  0.0927 
 18.8000 	  0.5980 	 -0.1219 	  0.0518 
 18.8200 	  0.5339 	 -0.1297 	  0.0196 
 18.8400 	  0.4419 	 -0.1223 	  0.0001 
 18.8600 	  0.3270 	 -0.0994 	 -0.0067 
 18.8800 	  0.1991 	 -0.0650 	 -0.0044 
 18.9000 	  0.0702 	 -0.0267 	  0.0015 
 18.9200 	 -0.0484 	  0.0064 	  0.0048 
 18.9400 	 -0.1498 	  0.0261 	  0.0012 
 18.9600 	 -0.2352 	  0.0264 	 -0.0117 
 18.9800 	 -0.3141 	  0.0057 	 -0.0336 
 19.0000 	 -0.4029 	 -0.0342 	 -0.0621 
 19.0200 	 -0.5184 	 -0.0878 	 -0.0933 
 19.0400 	 -0.6694 	 -0.1478 	 -0.1226 
 19.0600 	 -0.8495 	 -0.2061 	 -0.1453 
 19.0800 	 -1.0333 	 -0.2559 	 -0.1573 
 19.1000 	 -1.1802 	 -0.2915 	 -0.1566 
 19.1200 	 -1.2461 	 -0.3105 	 -0.1429 
 19.1400 	 -1.1973 	 -0.3124 	 -0.1192 
 19.1600 	 -1.0242 	 -0.2999 	 -0.0901 
 19.1800 	 -0.7459 	 -0.2770 	 -0.0622 
 19.2000 	 -0.4058 	 -0.2490 	 -0.0409 
 19.2200 	 -0.0581 	 -0.2206 	 -0.0302 
 19.2400 	  0.2482 	 -0.1948 	 -0.0302 
 19.2600 	  0.4818 	 -0.1718 	 -0.0379 
 19.2800 	  0.6335 	 -0.1485 	 -0.0475 
 19.3000 	  0.7126 	 -0.1195 	 -0.0535 
 19.3200 	  0.7387 	 -0.0779 	 -0.0514 
 19.3400 	  0.7328 	 -0.0182 	 -0.0410 
 19.3600 	  0.7123 	  0.0622 	 -0.0251 
 19.3800 	  0.6890 	  0.1608 	 -0.0092 
 19.4000 	  0.6702 	  0.2701 	  0.0010 
 19.4200 	  0.6592 	  0.3783 	  0.0014 
 19.4400 	  0.6564 	  0.4721 	 -0.0078 
 19.4600 	  0.6585 	  0.5393 	 -0.0236 
 19.4800 	  0.6591 	  0.5724 	 -0.0401 
 19.5000 	  0.6497 	  0.5689 	 -0.0516 
 19.5200 	  0.6213 	  0.5335 	 -0.0541 
 19.5400 	  0.5671 	  0.4746 	 -0.0475 
 19.5600 	  0.4840 	  0.4033 	 -0.0347 
 19.5800 	  0.3733 	  0.3295 	 -0.0213 
 19.6000 	  0.2415 	  0.2609 	 -0.0128 
 19.6200 	  0.0987 	  0.2004 	 -0.0131 
 19.6400 	 -0.0430 	  0.1482 	 -0.0234 
 19.6600 	 -0.1723 	  0.1016 	 -0.0425 
 19.6800 	 -0.2831 	  0.0576 	 -0.0670 
 19.7000 	 -0.3773 	  0.0137 	 -0.0942 
 19.7200 	 -0.4665 	 -0.0312 	 -0.1220 
 19.7400 	 -0.5687 	 -0.0773 	 -0.1503 
 19.7600 	 -0.7016 	 -0.1239 	 -0.1794 
 19.7800 	 -0.8731 	 -0.1700 	 -0.2100 
 19.8000 	 -1.0729 	 -0.2144 	 -0.2403 
 19.8200 	 -1.2699 	 -0.2553 	 -0.2669 
 19.8400 	 -1.4181 	 -0.2898 	 -0.2842 
 19.8600 	 -1.4697 	 -0.3134 	 -0.2874 
 19.8800 	 -1.3919 	 -0.3211 	 -0.2735 
 19.9000 	 -1.1798 	 -0.3083 	 -0.2450 
 19.9200 	 -0.8601 	 -0.2731 	 -0.2083 
 19.9400 	 -0.4832 	 -0.2167 	 -0.1741 
 19.9600 	 -0.1072 	 -0.1452 	 -0.1515 
 19.9800 	  0.2194 	 -0.0678 	 -0.1467 
 20.0000 	  0.4692 	  0.0049 	 -0.1561 
 20.0200 	  0.6385 	  0.0641 	 -0.1690 
 20.0400 	  0.7401 	  0.1044 	 -0.1664 
 20.0600 	  0.7939 	  0.1262 	 -0.1299 
 20.0800 	  0.8180 	  0.1343 	 -0.0446 
 20.1000 	  0.8244 	  0.1368 	  0.0907 
 20.1200 	  0.8204 	  0.1413 	  0.2655 
 20.1400 	  0.8107 	  0.1532 	  0.4545 
 20.1600 	  0.7995 	  0.1735 	  0.6277 
 20.1800 	  0.7904 	  0.1988 	  0.7543 
 20.2000 	  0.7842 	  0.2233 	  0.8147 
 20.2200 	  0.7782 	  0.2411 	  0.8017 
 20.2400 	  0.7660 	  0.2478 	  0.7250 
 20.2600 	  0.7396 	  0.2427 	  0.6047 
 20.2800 	  0.6915 	  0.2281 	  0.4669 
 20.3000 	  0.6172 	  0.2083 	  0.3346 
 20.3200 	  0.5160 	  0.1877 	  0.2244 
 20.3400 	  0.3913 	  0.1695 	  0.1419 
 20.3600 	  0.2500 	  0.1544 	  0.0845 
 20.3800 	  0.1018 	  0.1406 	  0.0436 
 20.4000 	 -0.0422 	  0.1251 	  0.0094 
 20.4200 	 -0.1720 	  0.1039 	 -0.0258 
 20.4400 	 -0.2821 	  0.0727 	 -0.0654 
 20.4600 	 -0.3747 	  0.0278 	 -0.1094 
 20.4800 	 -0.4617 	 -0.0337 	 -0.1543 
 20.5000 	 -0.5617 	 -0.1138 	 -0.1960 
 20.5200 	 -0.6938 	 -0.2113 	 -0.2301 
 20.5400 	 -0.8677 	 -0.3216 	 -0.2533 
 20.5600 	 -1.0748 	 -0.4352 	 -0.2632 
 20.5800 	 -1.2849 	 -0.5386 	 -0.2584 
 20.6000 	 -1.4507 	 -0.6156 	 -0.2384 
 20.6200 	 -1.5213 	 -0.6511 	 -0.2040 
 20.6400 	 -1.4593 	 -0.6350 	 -0.1572 
 20.6600 	 -1.2552 	 -0.5655 	 -0.1021 
 20.6800 	 -0.9334 	 -0.4510 	 -0.0441 
 20.7000 	 -0.5447 	 -0.3079 	  0.0105 
 20.7200 	 -0.1509 	 -0.1583 	  0.0556 
 20.7400 	  0.1942 	 -0.0234 	  0.0867 
 20.7600 	  0.4585 	  0.0804 	  0.1019 
 20.7800 	  0.6355 	  0.1461 	  0.1021 
 20.8000 	  0.7385 	  0.1751 	  0.0919 
 20.8200 	  0.7899 	  0.1780 	  0.0769 
 20.8400 	  0.8106 	  0.1685 	  0.0641 
 20.8600 	  0.8151 	  0.1609 	  0.0585 
 20.8800 	  0.8109 	  0.1651 	  0.0631 
 20.9000 	  0.8018 	  0.1854 	  0.0768 
 20.9200 	  0.7908 	  0.2186 	  0.0957 
 20.9400 	  0.7806 	  0.2567 	  0.1136 
 20.9600 	  0.7725 	  0.2877 	  0.1247 
 20.9800 	  0.7650 	  0.3002 	  0.1246 
 21.0000 	  0.7531 	  0.2853 	  0.1129 
 21.0200 	  0.7289 	  0.2403 	  0.0918 
 21.0400 	  0.6847 	  0.1690 	  0.0668 
 21.0600 	  0.6148 	  0.0822 	  0.0432 
 21.0800 	  0.5173 	 -0.0052 	  0.0252 
 21.1000 	  0.3949 	 -0.0773 	  0.0134 
 21.1200 	  0.2544 	 -0.1226 	  0.0054 
 21.1400 	  0.1062 	 -0.1361 	 -0.0038 
 21.1600 	 -0.0380 	 -0.1223 	 -0.0195 
 21.1800 	 -0.1680 	 -0.0924 	 -0.0460 
 21.2000 	 -0.2784 	 -0.0615 	 -0.0837 
 21.2200 	 -0.3722 	 -0.0424 	 -0.1308 
 21.2400 	 -0.4616 	 -0.0421 	 -0.1821 
 21.2600 	 -0.5649 	 -0.0586 	 -0.2317 
 21.2800 	 -0.6999 	 -0.0826 	 -0.2737 
 21.3000 	 -0.8742 	 -0.1010 	 -0.3036 
 21.3200 	 -1.0770 	 -0.1031 	 -0.3184 
 21.3400 	 -1.2767 	 -0.0837 	 -0.3171 
 21.3600 	 -1.4259 	 -0.0463 	 -0.2999 
 21.3800 	 -1.4759 	 -0.0008 	 -0.2684 
 21.4000 	 -1.3932 	  0.0398 	 -0.2257 
 21.4200 	 -1.1730 	  0.0658 	 -0.1765 
 21.4400 	 -0.8436 	  0.0722 	 -0.1266 
 21.4600 	 -0.4584 	  0.0614 	 -0.0822 
 21.4800 	 -0.0793 	  0.0416 	 -0.0485 
 21.5000 	  0.2415 	  0.0224 	 -0.0277 
 21.5200 	  0.4744 	  0.0022 	 -0.0190 
 21.5400 	  0.6159 	 -0.0119 	 -0.0173 
 21.5600 	  0.6817 	  0.0027 	 -0.0158 
 21.5800 	  0.6967 	  0.0101 	 -0.0074 
 21.6000 	  0.6846 	 -0.0412 	  0.0117 
 21.6200 	  0.6629 	 -0.0863 	  0.0416 
 21.6400 	  0.6421 	 -0.0687 	  0.0764 
 21.6600 	  0.6280 	 -0.0018 	  0.1076 
 21.6800 	  0.6233 	  0.0893 	  0.1251 
 21.7000 	  0.6277 	  0.1754 	  0.1222 
 21.7200 	  0.6380 	  0.2249 	  0.0965 
 21.7400 	  0.6463 	  0.2175 	  0.0526 
 21.7600 	  0.6423 	  0.1546 	 -0.0002 
 21.7800 	  0.6151 	  0.0555 	 -0.0496 
 21.8000 	  0.5572 	 -0.0491 	 -0.0851 
 21.8200 	  0.4674 	 -0.1301 	 -0.1002 
 21.8400 	  0.3521 	 -0.1689 	 -0.0955 
 21.8600 	  0.2235 	 -0.1654 	 -0.0779 
 21.8800 	  0.0962 	 -0.1346 	 -0.0588 
 21.9000 	 -0.0179 	 -0.1012 	 -0.0493 
 21.9200 	 -0.1143 	 -0.0880 	 -0.0578 
 21.9400 	 -0.1989 	 -0.1089 	 -0.0853 
 21.9600 	 -0.2866 	 -0.1627 	 -0.1262 
 21.9800 	 -0.3963 	 -0.2359 	 -0.1688 
 22.0000 	 -0.5415 	 -0.3077 	 -0.2000 
 22.0200 	 -0.7217 	 -0.3590 	 -0.2093 
 22.0400 	 -0.9168 	 -0.3780 	 -0.1931 
 22.0600 	 -1.0882 	 -0.3649 	 -0.1558 
 22.0800 	 -1.1888 	 -0.3293 	 -0.1087 
 22.1000 	 -1.1778 	 -0.2865 	 -0.0662 
 22.1200 	 -1.0362 	 -0.2506 	 -0.0402 
 22.1400 	 -0.7751 	 -0.2304 	 -0.0353 
 22.1600 	 -0.4342 	 -0.2266 	 -0.0465 
 22.1800 	 -0.0701 	 -0.2330 	 -0.0596 
 22.2000 	  0.2608 	 -0.2393 	 -0.0556 
 22.2200 	  0.5175 	 -0.2360 	 -0.0162 
 22.2400 	  0.6827 	 -0.2161 	  0.0693 
 22.2600 	  0.7616 	 -0.1776 	  0.1996 
 22.2800 	  0.7741 	 -0.1231 	  0.3618 
 22.3000 	  0.7454 	 -0.0577 	  0.5320 
 22.3200 	  0.6986 	  0.0119 	  0.6832 
 22.3400 	  0.6508 	  0.0785 	  0.7901 
 22.3600 	  0.6130 	  0.1348 	  0.8365 
 22.3800 	  0.5907 	  0.1735 	  0.8169 
 22.4000 	  0.5842 	  0.1880 	  0.7390 
 22.4200 	  0.5889 	  0.1735 	  0.6184 
 22.4400 	  0.5958 	  0.1294 	  0.4765 
 22.4600 	  0.5925 	  0.0611 	  0.3338 
 22.4800 	  0.5669 	 -0.0192 	  0.2074 
 22.5000 	  0.5100 	 -0.0943 	  0.1069 
 22.5200 	  0.4196 	 -0.1455 	  0.0362 
 22.5400 	  0.3007 	 -0.1579 	 -0.0081 
 22.5600 	  0.1649 	 -0.1252 	 -0.0324 
 22.5800 	  0.0265 	 -0.0534 	 -0.0456 
 22.6000 	 -0.1020 	  0.0415 	 -0.0562 
 22.6200 	 -0.2149 	  0.1358 	 -0.0709 
 22.6400 	 -0.3164 	  0.2067 	 -0.0937 
 22.6600 	 -0.4200 	  0.2374 	 -0.1254 
 22.6800 	 -0.5438 	  0.2243 	 -0.1640 
 22.7000 	 -0.7015 	  0.1750 	 -0.2049 
 22.7200 	 -0.8932 	  0.1090 	 -0.2424 
 22.7400 	 -1.0992 	  0.0477 	 -0.2709 
 22.7600 	 -1.2807 	  0.0104 	 -0.2865 
 22.7800 	 -1.3892 	  0.0065 	 -0.2873 
 22.8000 	 -1.3822 	  0.0354 	 -0.2746 
 22.8200 	 -1.2388 	  0.0856 	 -0.2519 
 22.8400 	 -0.9694 	  0.1418 	 -0.2244 
 22.8600 	 -0.6145 	  0.1880 	 -0.1971 
 22.8800 	 -0.2322 	  0.2143 	 -0.1743 
 22.9000 	  0.1187 	  0.2168 	 -0.1578 
 22.9200 	  0.3960 	  0.1994 	 -0.1473 
 22.9400 	  0.5817 	  0.1696 	 -0.1405 
 22.9600 	  0.6816 	  0.1368 	 -0.1339 
 22.9800 	  0.7158 	  0.1080 	 -0.1241 
 23.0000 	  0.7094 	  0.0881 	 -0.1088 
 23.0200 	  0.6837 	  0.0782 	 -0.0874 
 23.0400 	  0.6541 	  0.0775 	 -0.0613 
 23.0600 	  0.6296 	  0.0833 	 -0.0337 
 23.0800 	  0.6150 	  0.0922 	 -0.0088 
 23.1000 	  0.6118 	  0.1001 	  0.0090 
 23.1200 	  0.6172 	  0.1027 	  0.0162 
 23.1400 	  0.6243 	  0.0963 	  0.0106 
 23.1600 	  0.6221 	  0.0784 	 -0.0075 
 23.1800 	  0.5986 	  0.0495 	 -0.0355 
 23.2000 	  0.5443 	  0.0126 	 -0.0685 
 23.2200 	  0.4557 	 -0.0263 	 -0.1006 
 23.2400 	  0.3373 	 -0.0611 	 -0.1254 
 23.2600 	  0.2003 	 -0.0862 	 -0.1385 
 23.2800 	  0.0596 	 -0.1004 	 -0.1379 
 23.3000 	 -0.0719 	 -0.1057 	 -0.1256 
 23.3200 	 -0.1884 	 -0.1080 	 -0.1062 
 23.3400 	 -0.2942 	 -0.1139 	 -0.0866 
 23.3600 	 -0.4034 	 -0.1283 	 -0.0730 
 23.3800 	 -0.5341 	 -0.1515 	 -0.0701 
 23.4000 	 -0.6996 	 -0.1797 	 -0.0778 
 23.4200 	 -0.8989 	 -0.2049 	 -0.0928 
 23.4400 	 -1.1106 	 -0.2185 	 -0.1085 
 23.4600 	 -1.2948 	 -0.2134 	 -0.1177 
 23.4800 	 -1.4027 	 -0.1870 	 -0.1147 
 23.5000 	 -1.3924 	 -0.1409 	 -0.0976 
 23.5200 	 -1.2445 	 -0.0816 	 -0.0678 
 23.5400 	 -0.9708 	 -0.0168 	 -0.0309 
 23.5600 	 -0.6125 	  0.0454 	  0.0069 
 23.5800 	 -0.2271 	  0.0990 	  0.0394 
 23.6000 	  0.1286 	  0.1400 	  0.0632 
 23.6200 	  0.4146 	  0.1672 	  0.0771 
 23.6400 	  0.6147 	  0.1805 	  0.0827 
 23.6600 	  0.7349 	  0.1815 	  0.0828 
 23.6800 	  0.7941 	  0.1727 	  0.0801 
 23.7000 	  0.8142 	  0.1578 	  0.0765 
 23.7200 	  0.8130 	  0.1418 	  0.0733 
 23.7400 	  0.8020 	  0.1300 	  0.0712 
 23.7600 	  0.7879 	  0.1271 	  0.0710 
 23.7800 	  0.7750 	  0.1352 	  0.0737 
 23.8000 	  0.7662 	  0.1532 	  0.0805 
 23.8200 	  0.7624 	  0.1749 	  0.0914 
 23.8400 	  0.7610 	  0.1916 	  0.1051 
 23.8600 	  0.7552 	  0.1931 	  0.1189 
 23.8800 	  0.7351 	  0.1723 	  0.1286 
 23.9000 	  0.6906 	  0.1262 	  0.1304 
 23.9200 	  0.6144 	  0.0597 	  0.1219 
 23.9400 	  0.5051 	 -0.0172 	  0.1035 
 23.9600 	  0.3684 	 -0.0902 	  0.0784 
 23.9800 	  0.2159 	 -0.1462 	  0.0519 
 24.0000 	  0.0624 	 -0.1761 	  0.0300 
 24.0200 	 -0.0792 	 -0.1793 	  0.0174 
 24.0400 	 -0.2024 	 -0.1622 	  0.0160 
 24.0600 	 -0.3111 	 -0.1378 	  0.0242 
 24.0800 	 -0.4195 	 -0.1200 	  0.0372 
 24.1000 	 -0.5472 	 -0.1209 	  0.0487 
 24.1200 	 -0.7105 	 -0.1445 	  0.0529 
 24.1400 	 -0.9123 	 -0.1882 	  0.0463 
 24.1600 	 -1.1351 	 -0.2410 	  0.0296 
 24.1800 	 -1.3406 	 -0.2890 	  0.0076 
 24.2000 	 -1.4788 	 -0.3179 	 -0.0112 
 24.2200 	 -1.5031 	 -0.3184 	 -0.0175 
 24.2400 	 -1.3878 	 -0.2867 	 -0.0039 
 24.2600 	 -1.1385 	 -0.2267 	  0.0322 
 24.2800 	 -0.7920 	 -0.1474 	  0.0870 
 24.3000 	 -0.4054 	 -0.0607 	  0.1499 
 24.3200 	 -0.0379 	  0.0215 	  0.2068 
 24.3400 	  0.2660 	  0.0899 	  0.2426 
 24.3600 	  0.4859 	  0.1394 	  0.2472 
 24.3800 	  0.6248 	  0.1697 	  0.2168 
 24.4000 	  0.7005 	  0.1842 	  0.1583 
 24.4200 	  0.7351 	  0.1898 	  0.0843 
 24.4400 	  0.7464 	  0.1937 	  0.0125 
 24.4600 	  0.7460 	  0.2025 	 -0.0419 
 24.4800 	  0.7401 	  0.2190 	 -0.0681 
 24.5000 	  0.7325 	  0.2422 	 -0.0654 
 24.5200 	  0.7264 	  0.2661 	 -0.0398 
 24.5400 	  0.7237 	  0.2822 	 -0.0046 
 24.5600 	  0.7234 	  0.2813 	  0.0268 
 24.5800 	  0.7206 	  0.2576 	  0.0427 
 24.6000 	  0.7068 	  0.2094 	  0.0382 
 24.6200 	  0.6723 	  0.1424 	  0.0144 
 24.6400 	  0.6097 	  0.0663 	 -0.0213 
 24.6600 	  0.5162 	 -0.0059 	 -0.0595 
 24.6800 	  0.3954 	 -0.0640 	 -0.0902 
 24.7000 	  0.2567 	 -0.1016 	 -0.1079 
 24.7200 	  0.1130 	 -0.1202 	 -0.1105 
 24.7400 	 -0.0224 	 -0.1267 	 -0.1018 
 24.7600 	 -0.1402 	 -0.1328 	 -0.0882 
 24.7800 	 -0.2396 	 -0.1496 	 -0.0781 
 24.8000 	 -0.3292 	 -0.1856 	 -0.0778 
 24.8200 	 -0.4254 	 -0.2423 	 -0.0915 
 24.8400 	 -0.5465 	 -0.3150 	 -0.1181 
 24.8600 	 -0.7040 	 -0.3931 	 -0.1531 
 24.8800 	 -0.8937 	 -0.4630 	 -0.1890 
 24.9000 	 -1.0915 	 -0.5111 	 -0.2174 
 24.9200 	 -1.2567 	 -0.5272 	 -0.2311 
 24.9400 	 -1.3427 	 -0.5058 	 -0.2267 
 24.9600 	 -1.3128 	 -0.4473 	 -0.2043 
 24.9800 	 -1.1535 	 -0.3575 	 -0.1681 
 25.0000 	 -0.8814 	 -0.2464 	 -0.1246 
 25.0200 	 -0.5393 	 -0.1258 	 -0.0808 
 25.0400 	 -0.1821 	 -0.0080 	 -0.0420 
 25.0600 	  0.1389 	  0.0970 	 -0.0111 
 25.0800 	  0.3898 	  0.1825 	  0.0122 
 25.1000 	  0.5594 	  0.2456 	  0.0303 
 25.1200 	  0.6554 	  0.2879 	  0.0462 
 25.1400 	  0.6962 	  0.3135 	  0.0625 
 25.1600 	  0.7024 	  0.3282 	  0.0796 
 25.1800 	  0.6906 	  0.3368 	  0.0966 
 25.2000 	  0.6726 	  0.3424 	  0.1106 
 25.2200 	  0.6558 	  0.3448 	  0.1191 
 25.2400 	  0.6446 	  0.3414 	  0.1205 
 25.2600 	  0.6407 	  0.3279 	  0.1148 
 25.2800 	  0.6417 	  0.3005 	  0.1042 
 25.3000 	  0.6417 	  0.2575 	  0.0914 
 25.3200 	  0.6314 	  0.2012 	  0.0788 
 25.3400 	  0.6009 	  0.1372 	  0.0669 
 25.3600 	  0.5430 	  0.0743 	  0.0541 
 25.3800 	  0.4551 	  0.0214 	  0.0367 
 25.4000 	  0.3410 	 -0.0140 	  0.0108 
 25.4200 	  0.2102 	 -0.0293 	 -0.0258 
 25.4400 	  0.0753 	 -0.0268 	 -0.0720 
 25.4600 	 -0.0513 	 -0.0143 	 -0.1231 
 25.4800 	 -0.1617 	 -0.0026 	 -0.1718 
 25.5000 	 -0.2560 	 -0.0030 	 -0.2114 
 25.5200 	 -0.3436 	 -0.0236 	 -0.2376 
 25.5400 	 -0.4403 	 -0.0673 	 -0.2518 
 25.5600 	 -0.5629 	 -0.1304 	 -0.2597 
 25.5800 	 -0.7202 	 -0.2034 	 -0.2701 
 25.6000 	 -0.9053 	 -0.2732 	 -0.2892 
 25.6200 	 -1.0924 	 -0.3265 	 -0.3182 
 25.6400 	 -1.2407 	 -0.3525 	 -0.3486 
 25.6600 	 -1.3058 	 -0.3450 	 -0.3649 
 25.6800 	 -1.2544 	 -0.3036 	 -0.3469 
 25.7000 	 -1.0774 	 -0.2325 	 -0.2785 
 25.7200 	 -0.7945 	 -0.1397 	 -0.1516 
 25.7400 	 -0.4496 	 -0.0354 	  0.0263 
 25.7600 	 -0.0966 	  0.0699 	  0.2347 
 25.7800 	  0.2158 	  0.1662 	  0.4430 
 25.8000 	  0.4570 	  0.2446 	  0.6188 
 25.8200 	  0.6182 	  0.2989 	  0.7356 
 25.8400 	  0.7083 	  0.3264 	  0.7807 
 25.8600 	  0.7462 	  0.3287 	  0.7563 
 25.8800 	  0.7516 	  0.3128 	  0.6777 
 25.9000 	  0.7405 	  0.2890 	  0.5679 
 25.9200 	  0.7238 	  0.2696 	  0.4500 
 25.9400 	  0.7079 	  0.2648 	  0.3413 
 25.9600 	  0.6965 	  0.2795 	  0.2505 
 25.9800 	  0.6904 	  0.3106 	  0.1781 
 26.0000 	  0.6874 	  0.3481 	  0.1188 
 26.0200 	  0.6823 	  0.3769 	  0.0664 
 26.0400 	  0.6681 	  0.3823 	  0.0163 
 26.0600 	  0.6370 	  0.3545 	 -0.0321 
 26.0800 	  0.5833 	  0.2931 	 -0.0764 
 26.1000 	  0.5042 	  0.2058 	 -0.1131 
 26.1200 	  0.4006 	  0.1080 	 -0.1392 
 26.1400 	  0.2770 	  0.0160 	 -0.1542 
 26.1600 	  0.1413 	 -0.0566 	 -0.1603 
 26.1800 	  0.0034 	 -0.1042 	 -0.1614 
 26.2000 	 -0.1263 	 -0.1282 	 -0.1615 
 26.2200 	 -0.2396 	 -0.1376 	 -0.1640 
 26.2400 	 -0.3345 	 -0.1429 	 -0.1703 
 26.2600 	 -0.4172 	 -0.1543 	 -0.1804 
 26.2800 	 -0.5021 	 -0.1775 	 -0.1930 
 26.3000 	 -0.6077 	 -0.2138 	 -0.2064 
 26.3200 	 -0.7490 	 -0.2604 	 -0.2190 
 26.3400 	 -0.9281 	 -0.3127 	 -0.2291 
 26.3600 	 -1.1276 	 -0.3653 	 -0.2346 
 26.3800 	 -1.3110 	 -0.4130 	 -0.2332 
 26.4000 	 -1.4304 	 -0.4507 	 -0.2218 
 26.4200 	 -1.4414 	 -0.4729 	 -0.1980 
 26.4400 	 -1.3193 	 -0.4745 	 -0.1604 
 26.4600 	 -1.0692 	 -0.4509 	 -0.1104 
 26.4800 	 -0.7262 	 -0.4012 	 -0.0520 
 26.5000 	 -0.3449 	 -0.3278 	  0.0077 
 26.5200 	  0.0178 	 -0.2396 	  0.0605 
 26.5400 	  0.3187 	 -0.1484 	  0.0986 
 26.5600 	  0.5374 	 -0.0681 	  0.1174 
 26.5800 	  0.6761 	 -0.0093 	  0.1166 
 26.6000 	  0.7513 	  0.0219 	  0.1013 
 26.6200 	  0.7841 	  0.0283 	  0.0794 
 26.6400 	  0.7927 	  0.0182 	  0.0608 
 26.6600 	  0.7890 	  0.0050 	  0.0527 
 26.6800 	  0.7802 	  0.0010 	  0.0589 
 26.7000 	  0.7709 	  0.0153 	  0.0769 
 26.7200 	  0.7640 	  0.0485 	  0.1009 
 26.7400 	  0.7607 	  0.0951 	  0.1219 
 26.7600 	  0.7589 	  0.1431 	  0.1328 
 26.7800 	  0.7537 	  0.1799 	  0.1288 
 26.8000 	  0.7378 	  0.1949 	  0.1105 
 26.8200 	  0.7047 	  0.1849 	  0.0818 
 26.8400 	  0.6499 	  0.1527 	  0.0491 
 26.8600 	  0.5723 	  0.1082 	  0.0177 
 26.8800 	  0.4739 	  0.0631 	 -0.0087 
 26.9000 	  0.3584 	  0.0288 	 -0.0298 
 26.9200 	  0.2306 	  0.0110 	 -0.0471 
 26.9400 	  0.0967 	  0.0102 	 -0.0631 
 26.9600 	 -0.0360 	  0.0206 	 -0.0792 
 26.9800 	 -0.1597 	  0.0340 	 -0.0953 
 27.0000 	 -0.2677 	  0.0419 	 -0.1098 
 27.0200 	 -0.3580 	  0.0393 	 -0.1205 
 27.0400 	 -0.4361 	  0.0247 	 -0.1268 
 27.0600 	 -0.5158 	  0.0007 	 -0.1298 
 27.0800 	 -0.6156 	 -0.0289 	 -0.1323 
 27.1000 	 -0.7516 	 -0.0599 	 -0.1376 
 27.1200 	 -0.9276 	 -0.0901 	 -0.1478 
 27.1400 	 -1.1283 	 -0.1186 	 -0.1621 
 27.1600 	 -1.3178 	 -0.1452 	 -0.1765 
 27.1800 	 -1.4471 	 -0.1685 	 -0.1848 
 27.2000 	 -1.4693 	 -0.1856 	 -0.1809 
 27.2200 	 -1.3555 	 -0.1912 	 -0.1604 
 27.2400 	 -1.1077 	 -0.1801 	 -0.1237 
 27.2600 	 -0.7593 	 -0.1485 	 -0.0754 
 27.2800 	 -0.3656 	 -0.0967 	 -0.0236 
 27.3000 	  0.0133 	 -0.0286 	  0.0228 
 27.3200 	  0.3309 	  0.0471 	  0.0562 
 27.3400 	  0.5639 	  0.1208 	  0.0739 
 27.3600 	  0.7131 	  0.1834 	  0.0779 
 27.3800 	  0.7955 	  0.2295 	  0.0744 
 27.4000 	  0.8333 	  0.2579 	  0.0716 
 27.4200 	  0.8453 	  0.2723 	  0.0765 
 27.4400 	  0.8432 	  0.2785 	  0.0924 
 27.4600 	  0.8338 	  0.2835 	  0.1177 
 27.4800 	  0.8209 	  0.2921 	  0.1463 
 27.5000 	  0.8081 	  0.3066 	  0.1701 
 27.5200 	  0.7982 	  0.3250 	  0.1815 
 27.5400 	  0.7915 	  0.3430 	  0.1763 
 27.5600 	  0.7843 	  0.3537 	  0.1555 
 27.5800 	  0.7702 	  0.3508 	  0.1246 
 27.6000 	  0.7415 	  0.3290 	  0.0918 
 27.6200 	  0.6921 	  0.2867 	  0.0652 
 27.6400 	  0.6196 	  0.2260 	  0.0502 
 27.6600 	  0.5250 	  0.1532 	  0.0472 
 27.6800 	  0.4123 	  0.0776 	  0.0523 
 27.7000 	  0.2867 	  0.0091 	  0.0587 
 27.7200 	  0.1540 	 -0.0441 	  0.0591 
 27.7400 	  0.0209 	 -0.0780 	  0.0484 
 27.7600 	 -0.1054 	 -0.0944 	  0.0256 
 27.7800 	 -0.2182 	 -0.1005 	 -0.0066 
 27.8000 	 -0.3134 	 -0.1067 	 -0.0423 
 27.8200 	 -0.3927 	 -0.1229 	 -0.0749 
 27.8400 	 -0.4660 	 -0.1552 	 -0.0991 
 27.8600 	 -0.5498 	 -0.2028 	 -0.1123 
 27.8800 	 -0.6628 	 -0.2582 	 -0.1144 
 27.9000 	 -0.8167 	 -0.3091 	 -0.1078 
 27.9200 	 -1.0075 	 -0.3428 	 -0.0955 
 27.9400 	 -1.2099 	 -0.3501 	 -0.0800 
 27.9600 	 -1.3808 	 -0.3291 	 -0.0624 
 27.9800 	 -1.4694 	 -0.2855 	 -0.0429 
 28.0000 	 -1.4345 	 -0.2307 	 -0.0208 
 28.0200 	 -1.2602 	 -0.1774 	  0.0040 
 28.0400 	 -0.9638 	 -0.1358 	  0.0307 
 28.0600 	 -0.5922 	 -0.1095 	  0.0574 
 28.0800 	 -0.2073 	 -0.0952 	  0.0811 
 28.1000 	  0.1330 	 -0.0848 	  0.0994 
 28.1200 	  0.3907 	 -0.0686 	  0.1105 
 28.1400 	  0.5544 	 -0.0395 	  0.1149 
 28.1600 	  0.6359 	  0.0041 	  0.1146 
 28.1800 	  0.6593 	  0.0581 	  0.1130 
 28.2000 	  0.6501 	  0.1142 	  0.1137 
 28.2200 	  0.6278 	  0.1629 	  0.1193 
 28.2400 	  0.6040 	  0.1963 	  0.1304 
 28.2600 	  0.5844 	  0.2102 	  0.1449 
 28.2800 	  0.5717 	  0.2047 	  0.1588 
 28.3000 	  0.5670 	  0.1827 	  0.1670 
 28.3200 	  0.5694 	  0.1492 	  0.1652 
 28.3400 	  0.5744 	  0.1094 	  0.1512 
 28.3600 	  0.5742 	  0.0678 	  0.1259 
 28.3800 	  0.5589 	  0.0285 	  0.0932 
 28.4000 	  0.5193 	 -0.0054 	  0.0589 
 28.4200 	  0.4505 	 -0.0319 	  0.0287 
 28.4400 	  0.3540 	 -0.0509 	  0.0062 
 28.4600 	  0.2377 	 -0.0649 	 -0.0086 
 28.4800 	  0.1144 	 -0.0790 	 -0.0190 
 28.5000 	 -0.0024 	 -0.0998 	 -0.0307 
 28.5200 	 -0.1031 	 -0.1330 	 -0.0490 
 28.5400 	 -0.1859 	 -0.1806 	 -0.0767 
 28.5600 	 -0.2587 	 -0.2386 	 -0.1125 
 28.5800 	 -0.3370 	 -0.2966 	 -0.1511 
 28.6000 	 -0.4382 	 -0.3400 	 -0.1848 
 28.6200 	 -0.5732 	 -0.3538 	 -0.2063 
 28.6400 	 -0.7378 	 -0.3274 	 -0.2119 
 28.6600 	 -0.9091 	 -0.2590 	 -0.2029 
 28.6800 	 -1.0482 	 -0.1571 	 -0.1849 
 28.7000 	 -1.1113 	 -0.0379 	 -0.1665 
 28.7200 	 -1.0637 	  0.0777 	 -0.1552 
 28.7400 	 -0.8941 	  0.1708 	 -0.1549 
 28.7600 	 -0.6202 	  0.2288 	 -0.1640 
 28.7800 	 -0.2849 	  0.2483 	 -0.1764 
 28.8000 	  0.0567 	  0.2346 	 -0.1836 
 28.8200 	  0.3534 	  0.1997 	 -0.1785 
 28.8400 	  0.5721 	  0.1576 	 -0.1589 
 28.8600 	  0.7021 	  0.1214 	 -0.1278 
 28.8800 	  0.7531 	  0.0994 	 -0.0935 
 28.9000 	  0.7465 	  0.0953 	 -0.0657 
 28.9200 	  0.7064 	  0.1073 	 -0.0523 
 28.9400 	  0.6536 	  0.1303 	 -0.0559 
 28.9600 	  0.6034 	  0.1570 	 -0.0731 
 28.9800 	  0.5652 	  0.1795 	 -0.0958 
 29.0000 	  0.5438 	  0.1905 	 -0.1145 
 29.0200 	  0.5385 	  0.1858 	 -0.1220 
 29.0400 	  0.5437 	  0.1642 	 -0.1174 
 29.0600 	  0.5485 	  0.1292 	 -0.1053 
 29.0800 	  0.5397 	  0.0878 	 -0.0948 
 29.1000 	  0.5053 	  0.0496 	 -0.0947 
 29.1200 	  0.4383 	  0.0239 	 -0.1102 
 29.1400 	  0.3398 	  0.0168 	 -0.1379 
 29.1600 	  0.2186 	  0.0289 	 -0.1673 
 29.1800 	  0.0888 	  0.0544 	 -0.1821 
 29.2000 	 -0.0355 	  0.0828 	 -0.1665 
 29.2200 	 -0.1453 	  0.1011 	 -0.1092 
 29.2400 	 -0.2409 	  0.0986 	 -0.0098 
 29.2600 	 -0.3326 	  0.0693 	  0.1214 
 29.2800 	 -0.4371 	  0.0151 	  0.2640 
 29.3000 	 -0.5697 	 -0.0563 	  0.3936 
 29.3200 	 -0.7355 	 -0.1317 	  0.4870 
 29.3400 	 -0.9220 	 -0.1971 	  0.5294 
 29.3600 	 -1.0981 	 -0.2402 	  0.5172 
 29.3800 	 -1.2197 	 -0.2542 	  0.4585 
 29.4000 	 -1.2436 	 -0.2371 	  0.3709 
 29.4200 	 -1.1427 	 -0.1940 	  0.2753 
 29.4400 	 -0.9171 	 -0.1332 	  0.1915 
 29.4600 	 -0.5969 	 -0.0661 	  0.1320 
 29.4800 	 -0.2336 	 -0.0040 	  0.1016 
 29.5000 	  0.1155 	  0.0431 	  0.0957 
 29.5200 	  0.4038 	  0.0694 	  0.1051 
 29.5400 	  0.6062 	  0.0729 	  0.1184 
 29.5600 	  0.7211 	  0.0572 	  0.1273 
 29.5800 	  0.7645 	  0.0300 	  0.1277 
 29.6000 	  0.7595 	  0.0019 	  0.1210 
 29.6200 	  0.7286 	 -0.0163 	  0.1116 
 29.6400 	  0.6886 	 -0.0168 	  0.1048 
 29.6600 	  0.6502 	  0.0031 	  0.1033 
 29.6800 	  0.6200 	  0.0390 	  0.1062 
 29.7000 	  0.6009 	  0.0815 	  0.1089 
 29.7200 	  0.5929 	  0.1169 	  0.1053 
 29.7400 	  0.5915 	  0.1330 	  0.0903 
 29.7600 	  0.5882 	  0.1219 	  0.0623 
 29.7800 	  0.5715 	  0.0838 	  0.0240 
 29.8000 	  0.5304 	  0.0263 	 -0.0178 
 29.8200 	  0.4579 	 -0.0361 	 -0.0553 
 29.8400 	  0.3535 	 -0.0882 	 -0.0821 
 29.8600 	  0.2244 	 -0.1173 	 -0.0959 
 29.8800 	  0.0836 	 -0.1196 	 -0.0990 
 29.9000 	 -0.0545 	 -0.0995 	 -0.0977 
 29.9200 	 -0.1785 	 -0.0708 	 -0.0996 
 29.9400 	 -0.2852 	 -0.0498 	 -0.1106 
 29.9600 	 -0.3817 	 -0.0523 	 -0.1330 
 29.9800 	 -0.4839 	 -0.0849 	 -0.1651 
 30.0000 	 -0.6099 	 -0.1460 	 -0.2014 
 30.0200 	 -0.7710 	 -0.2216 	 -0.2353 
 30.0400 	 -0.9629 	 -0.2932 	 -0.2610 
 30.0600 	 -1.1606 	 -0.3405 	 -0.2748 
 30.0800 	 -1.3225 	 -0.3505 	 -0.2760 
 30.1000 	 -1.4010 	 -0.3181 	 -0.2658 
 30.1200 	 -1.3588 	 -0.2511 	 -0.2460 
 30.1400 	 -1.1831 	 -0.1640 	 -0.2187 
 30.1600 	 -0.8924 	 -0.0760 	 -0.1853 
 30.1800 	 -0.5316 	 -0.0024 	 -0.1472 
 30.2000 	 -0.1583 	  0.0466 	 -0.1065 
 30.2200 	  0.1751 	  0.0710 	 -0.0663 
 30.2400 	  0.4349 	  0.0767 	 -0.0308 
 30.2600 	  0.6109 	  0.0744 	 -0.0037 
 30.2800 	  0.7130 	  0.0735 	  0.0123 
 30.3000 	  0.7609 	  0.0808 	  0.0177 
 30.3200 	  0.7748 	  0.0968 	  0.0155 
 30.3400 	  0.7701 	  0.1187 	  0.0110 
 30.3600 	  0.7563 	  0.1409 	  0.0097 
 30.3800 	  0.7390 	  0.1593 	  0.0155 
 30.4000 	  0.7228 	  0.1711 	  0.0284 
 30.4200 	  0.7109 	  0.1774 	  0.0454 
 30.4400 	  0.7042 	  0.1801 	  0.0605 
 30.4600 	  0.6995 	  0.1816 	  0.0682 
 30.4800 	  0.6892 	  0.1825 	  0.0646 
 30.5000 	  0.6629 	  0.1818 	  0.0507 
 30.5200 	  0.6111 	  0.1769 	  0.0306 
 30.5400 	  0.5282 	  0.1657 	  0.0118 
 30.5600 	  0.4149 	  0.1478 	  0.0005 
 30.5800 	  0.2791 	  0.1253 	  0.0006 
 30.6000 	  0.1333 	  0.1025 	  0.0102 
 30.6200 	 -0.0085 	  0.0837 	  0.0236 
 30.6400 	 -0.1356 	  0.0716 	  0.0313 
 30.6600 	 -0.2450 	  0.0655 	  0.0255 
 30.6800 	 -0.3436 	  0.0614 	  0.0013 
 30.7000 	 -0.4465 	  0.0528 	 -0.0389 
 30.7200 	 -0.5719 	  0.0340 	 -0.0874 
 30.7400 	 -0.7325 	  0.0022 	 -0.1316 
 30.7600 	 -0.9264 	 -0.0402 	 -0.1597 
 30.7800 	 -1.1325 	 -0.0852 	 -0.1622 
 30.8000 	 -1.3124 	 -0.1218 	 -0.1377 
 30.8200 	 -1.4200 	 -0.1388 	 -0.0904 
 30.8400 	 -1.4163 	 -0.1285 	 -0.0313 
 30.8600 	 -1.2834 	 -0.0904 	  0.0278 
 30.8800 	 -1.0328 	 -0.0314 	  0.0760 
 30.9000 	 -0.7020 	  0.0357 	  0.1083 
 30.9200 	 -0.3437 	  0.0952 	  0.1249 
 30.9400 	 -0.0088 	  0.1340 	  0.1317 
 30.9600 	  0.2664 	  0.1447 	  0.1361 
 30.9800 	  0.4672 	  0.1285 	  0.1448 
 31.0000 	  0.5978 	  0.0941 	  0.1602 
 31.0200 	  0.6733 	  0.0556 	  0.1806 
 31.0400 	  0.7114 	  0.0272 	  0.2000 
 31.0600 	  0.7264 	  0.0198 	  0.2122 
 31.0800 	  0.7283 	  0.0360 	  0.2120 
 31.1000 	  0.7240 	  0.0716 	  0.1991 
 31.1200 	  0.7188 	  0.1151 	  0.1768 
 31.1400 	  0.7172 	  0.1531 	  0.1521 
 31.1600 	  0.7207 	  0.1733 	  0.1320 
 31.1800 	  0.7269 	  0.1693 	  0.1221 
 31.2000 	  0.7290 	  0.1411 	  0.1227 
 31.2200 	  0.7172 	  0.0958 	  0.1309 
 31.2400 	  0.6820 	  0.0439 	  0.1397 
 31.2600 	  0.6170 	 -0.0035 	  0.1429 
 31.2800 	  0.5216 	 -0.0387 	  0.1357 
 31.3000 	  0.4011 	 -0.0585 	  0.1179 
 31.3200 	  0.2661 	 -0.0663 	  0.0928 
 31.3400 	  0.1296 	 -0.0690 	  0.0665 
 31.3600 	  0.0036 	 -0.0763 	  0.0445 
 31.3800 	 -0.1053 	 -0.0965 	  0.0300 
 31.4000 	 -0.1985 	 -0.1355 	  0.0215 
 31.4200 	 -0.2860 	 -0.1941 	  0.0146 
 31.4400 	 -0.3843 	 -0.2686 	  0.0024 
 31.4600 	 -0.5101 	 -0.3505 	 -0.0198 
 31.4800 	 -0.6715 	 -0.4285 	 -0.0539 
 31.5000 	 -0.8619 	 -0.4899 	 -0.0957 
 31.5200 	 -1.0559 	 -0.5239 	 -0.1378 
 31.5400 	 -1.2142 	 -0.5234 	 -0.1700 
 31.5600 	 -1.2939 	 -0.4868 	 -0.1844 
 31.5800 	 -1.2627 	 -0.4194 	 -0.1765 
 31.6000 	 -1.1105 	 -0.3318 	 -0.1494 
 31.6200 	 -0.8548 	 -0.2386 	 -0.1104 
 31.6400 	 -0.5352 	 -0.1537 	 -0.0713 
 31.6600 	 -0.2018 	 -0.0876 	 -0.0428 
 31.6800 	  0.1001 	 -0.0442 	 -0.0327 
 31.7000 	  0.3406 	 -0.0208 	 -0.0421 
 31.7200 	  0.5093 	 -0.0036 	 -0.0670 
 31.7400 	  0.6121 	 -0.0089 	 -0.0978 
 31.7600 	  0.6637 	 -0.0998 	 -0.1245 
 31.7800 	  0.6808 	 -0.2343 	 -0.1378 
 31.8000 	  0.6783 	 -0.3142 	 -0.1340 
 31.8200 	  0.6676 	 -0.3360 	 -0.1138 
 31.8400 	  0.6571 	 -0.3211 	 -0.0836 
 31.8600 	  0.6524 	 -0.2885 	 -0.0522 
 31.8800 	  0.6555 	 -0.2618 	 -0.0287 
 31.9000 	  0.6634 	 -0.2642 	 -0.0198 
 31.9200 	  0.6690 	 -0.3018 	 -0.0283 
 31.9400 	  0.6620 	 -0.3680 	 -0.0525 
 31.9600 	  0.6320 	 -0.4435 	 -0.0877 
 31.9800 	  0.5723 	 -0.5067 	 -0.1268 
 32.0000 	  0.4817 	 -0.5382 	 -0.1639 
 32.0200 	  0.3654 	 -0.5314 	 -0.1944 
 32.0400 	  0.2341 	 -0.4892 	 -0.2173 
 32.0600 	  0.1008 	 -0.4260 	 -0.2339 
 32.0800 	 -0.0228 	 -0.3595 	 -0.2477 
 32.1000 	 -0.1308 	 -0.3074 	 -0.2617 
 32.1200 	 -0.2257 	 -0.2806 	 -0.2779 
 32.1400 	 -0.3185 	 -0.2831 	 -0.2951 
 32.1600 	 -0.4258 	 -0.3103 	 -0.3098 
 32.1800 	 -0.5624 	 -0.3524 	 -0.3174 
 32.2000 	 -0.7333 	 -0.3965 	 -0.3138 
 32.2200 	 -0.9271 	 -0.4307 	 -0.2974 
 32.2400 	 -1.1144 	 -0.4456 	 -0.2702 
 32.2600 	 -1.2540 	 -0.4366 	 -0.2366 
 32.2800 	 -1.3048 	 -0.4042 	 -0.2021 
 32.3000 	 -1.2396 	 -0.3528 	 -0.1694 
 32.3200 	 -1.0556 	 -0.2904 	 -0.1373 
 32.3400 	 -0.7767 	 -0.2253 	 -0.0986 
 32.3600 	 -0.4464 	 -0.1651 	 -0.0434 
 32.3800 	 -0.1143 	 -0.1145 	  0.0392 
 32.4000 	  0.1781 	 -0.0757 	  0.1544 
 32.4200 	  0.4064 	 -0.0479 	  0.3007 
 32.4400 	  0.5652 	 -0.0285 	  0.4656 
 32.4600 	  0.6630 	 -0.0142 	  0.6299 
 32.4800 	  0.7153 	 -0.0015 	  0.7700 
 32.5000 	  0.7374 	  0.0127 	  0.8652 
 32.5200 	  0.7422 	  0.0311 	  0.9013 
 32.5400 	  0.7391 	  0.0558 	  0.8752 
 32.5600 	  0.7346 	  0.0882 	  0.7937 
 32.5800 	  0.7330 	  0.1281 	  0.6718 
 32.6000 	  0.7355 	  0.1738 	  0.5282 
 32.6200 	  0.7392 	  0.2217 	  0.3813 
 32.6400 	  0.7382 	  0.2674 	  0.2458 
 32.6600 	  0.7247 	  0.3067 	  0.1317 
 32.6800 	  0.6918 	  0.3373 	  0.0440 
 32.7000 	  0.6350 	  0.3590 	 -0.0166 
 32.7200 	  0.5531 	  0.3747 	 -0.0518 
 32.7400 	  0.4484 	  0.3885 	 -0.0662 
 32.7600 	  0.3255 	  0.4045 	 -0.0659 
 32.7800 	  0.1911 	  0.4249 	 -0.0581 
 32.8000 	  0.0530 	  0.4494 	 -0.0507 
 32.8200 	 -0.0799 	  0.4744 	 -0.0507 
 32.8400 	 -0.2001 	  0.4945 	 -0.0626 
 32.8600 	 -0.3035 	  0.5035 	 -0.0878 
 32.8800 	 -0.3930 	  0.4965 	 -0.1239 
 32.9000 	 -0.4794 	  0.4706 	 -0.1654 
 32.9200 	 -0.5799 	  0.4261 	 -0.2056 
 32.9400 	 -0.7114 	  0.3656 	 -0.2377 
 32.9600 	 -0.8825 	  0.2940 	 -0.2573 
 32.9800 	 -1.0854 	  0.2169 	 -0.2622 
 33.0000 	 -1.2922 	  0.1400 	 -0.2534 
 33.0200 	 -1.4595 	  0.0677 	 -0.2336 
 33.0400 	 -1.5402 	  0.0023 	 -0.2065 
 33.0600 	 -1.4989 	 -0.0562 	 -0.1763 
 33.0800 	 -1.3257 	 -0.1102 	 -0.1466 
 33.1000 	 -1.0401 	 -0.1628 	 -0.1207 
 33.1200 	 -0.6865 	 -0.2169 	 -0.1009 
 33.1400 	 -0.3190 	 -0.2731 	 -0.0886 
 33.1600 	  0.0141 	 -0.3294 	 -0.0837 
 33.1800 	  0.2826 	 -0.3803 	 -0.0846 
 33.2000 	  0.4781 	 -0.4187 	 -0.0880 
 33.2200 	  0.6089 	 -0.4376 	 -0.0900 
 33.2400 	  0.6916 	 -0.4322 	 -0.0866 
 33.2600 	  0.7428 	 -0.4017 	 -0.0752 
 33.2800 	  0.7748 	 -0.3500 	 -0.0552 
 33.3000 	  0.7954 	 -0.2842 	 -0.0286 
 33.3200 	  0.8097 	 -0.2128 	  0.0011 
 33.3400 	  0.8216 	 -0.1437 	  0.0293 
 33.3600 	  0.8333 	 -0.0821 	  0.0526 
 33.3800 	  0.8443 	 -0.0297 	  0.0687 
 33.4000 	  0.8509 	  0.0146 	  0.0775 
 33.4200 	  0.8469 	  0.0539 	  0.0805 
 33.4400 	  0.8255 	  0.0912 	  0.0800 
 33.4600 	  0.7822 	  0.1280 	  0.0786 
 33.4800 	  0.7155 	  0.1637 	  0.0783 
 33.5000 	  0.6272 	  0.1953 	  0.0804 
 33.5200 	  0.5207 	  0.2181 	  0.0855 
 33.5400 	  0.4000 	  0.2273 	  0.0931 
 33.5600 	  0.2697 	  0.2186 	  0.1019 
 33.5800 	  0.1348 	  0.1913 	  0.1093 
 33.6000 	  0.0017 	  0.1472 	  0.1118 
 33.6200 	 -0.1226 	  0.0928 	  0.1058 
 33.6400 	 -0.2324 	  0.0367 	  0.0884 
 33.6600 	 -0.3270 	 -0.0111 	  0.0593 
 33.6800 	 -0.4129 	 -0.0434 	  0.0208 
 33.7000 	 -0.5044 	 -0.0565 	 -0.0210 
 33.7200 	 -0.6194 	 -0.0538 	 -0.0592 
 33.7400 	 -0.7719 	 -0.0433 	 -0.0871 
 33.7600 	 -0.9631 	 -0.0374 	 -0.1022 
 33.7800 	 -1.1752 	 -0.0468 	 -0.1061 
 33.8000 	 -1.3712 	 -0.0786 	 -0.1062 
 33.8200 	 -1.5034 	 -0.1306 	 -0.1111 
 33.8400 	 -1.5278 	 -0.1937 	 -0.1290 
 33.8600 	 -1.4195 	 -0.2519 	 -0.1630 
 33.8800 	 -1.1829 	 -0.2891 	 -0.2099 
 33.9000 	 -0.8511 	 -0.2923 	 -0.2594 
 33.9200 	 -0.4759 	 -0.2590 	 -0.2989 
 33.9400 	 -0.1115 	 -0.1950 	 -0.3160 
 33.9600 	  0.2012 	 -0.1156 	 -0.3041 
 33.9800 	  0.4426 	 -0.0387 	 -0.2632 
 34.0000 	  0.6136 	  0.0193 	 -0.2015 
 34.0200 	  0.7277 	  0.0506 	 -0.1305 
 34.0400 	  0.8015 	  0.0556 	 -0.0627 
 34.0600 	  0.8480 	  0.0447 	 -0.0063 
 34.0800 	  0.8751 	  0.0323 	  0.0354 
 34.1000 	  0.8877 	  0.0342 	  0.0657 
 34.1200 	  0.8902 	  0.0607 	  0.0902 
 34.1400 	  0.8877 	  0.1164 	  0.1156 
 34.1600 	  0.8843 	  0.1978 	  0.1456 
 34.1800 	  0.8814 	  0.2957 	  0.1801 
 34.2000 	  0.8760 	  0.3974 	  0.2151 
 34.2200 	  0.8619 	  0.4886 	  0.2447 
 34.2400 	  0.8321 	  0.5555 	  0.2629 
 34.2600 	  0.7816 	  0.5857 	  0.2663 
 34.2800 	  0.7094 	  0.5705 	  0.2539 
 34.3000 	  0.6178 	  0.5046 	  0.2285 
 34.3200 	  0.5110 	  0.3904 	  0.1945 
 34.3400 	  0.3934 	  0.2373 	  0.1576 
 34.3600 	  0.2687 	  0.0632 	  0.1224 
 34.3800 	  0.1403 	 -0.1087 	  0.0924 
 34.4000 	  0.0123 	 -0.2537 	  0.0688 
 34.4200 	 -0.1104 	 -0.3524 	  0.0510 
 34.4400 	 -0.2222 	 -0.3947 	  0.0368 
 34.4600 	 -0.3205 	 -0.3841 	  0.0233 
 34.4800 	 -0.4076 	 -0.3359 	  0.0078 
 34.5000 	 -0.4934 	 -0.2729 	 -0.0113 
 34.5200 	 -0.5934 	 -0.2181 	 -0.0339 
 34.5400 	 -0.7237 	 -0.1877 	 -0.0579 
 34.5600 	 -0.8923 	 -0.1863 	 -0.0800 
 34.5800 	 -1.0915 	 -0.2060 	 -0.0964 
 34.6000 	 -1.2939 	 -0.2311 	 -0.1047 
 34.6200 	 -1.4566 	 -0.2433 	 -0.1036 
 34.6400 	 -1.5324 	 -0.2296 	 -0.0947 
 34.6600 	 -1.4858 	 -0.1864 	 -0.0811 
 34.6800 	 -1.3067 	 -0.1205 	 -0.0669 
 34.7000 	 -1.0155 	 -0.0461 	 -0.0553 
 34.7200 	 -0.6582 	  0.0208 	 -0.0487 
 34.7400 	 -0.2916 	  0.0676 	 -0.0471 
 34.7600 	  0.0338 	  0.0894 	 -0.0495 
 34.7800 	  0.2871 	  0.0894 	 -0.0539 
 34.8000 	  0.4608 	  0.0765 	 -0.0585 
 34.8200 	  0.5660 	  0.0613 	 -0.0617 
 34.8400 	  0.6225 	  0.0522 	 -0.0621 
 34.8600 	  0.6496 	  0.0527 	 -0.0587 
 34.8800 	  0.6608 	  0.0615 	 -0.0501 
 34.9000 	  0.6635 	  0.0745 	 -0.0357 
 34.9200 	  0.6619 	  0.0869 	 -0.0162 
 34.9400 	  0.6593 	  0.0956 	  0.0056 
 34.9600 	  0.6585 	  0.1001 	  0.0242 
 34.9800 	  0.6609 	  0.1013 	  0.0326 
 35.0000 	  0.6646 	  0.1007 	  0.0246 
 35.0200 	  0.6643 	  0.0976 	 -0.0026 
 35.0400 	  0.6527 	  0.0902 	 -0.0452 
 35.0600 	  0.6223 	  0.0746 	 -0.0928 
 35.0800 	  0.5685 	  0.0480 	 -0.1299 
 35.1000 	  0.4900 	  0.0094 	 -0.1405 
 35.1200 	  0.3901 	 -0.0380 	 -0.1127 
 35.1400 	  0.2751 	 -0.0884 	 -0.0448 
 35.1600 	  0.1539 	 -0.1340 	  0.0534 
 35.1800 	  0.0363 	 -0.1683 	  0.1617 
 35.2000 	 -0.0688 	 -0.1872 	  0.2549 
 35.2200 	 -0.1563 	 -0.1920 	  0.3098 
 35.2400 	 -0.2271 	 -0.1872 	  0.3124 
 35.2600 	 -0.2896 	 -0.1803 	  0.2624 
 35.2800 	 -0.3587 	 -0.1783 	  0.1723 
 35.3000 	 -0.4510 	 -0.1864 	  0.0651 
 35.3200 	 -0.5781 	 -0.2049 	 -0.0345 
 35.3400 	 -0.7385 	 -0.2308 	 -0.1056 
 35.3600 	 -0.9130 	 -0.2574 	 -0.1377 
 35.3800 	 -1.0664 	 -0.2775 	 -0.1313 
 35.4000 	 -1.1557 	 -0.2843 	 -0.0969 
 35.4200 	 -1.1436 	 -0.2740 	 -0.0497 
 35.4400 	 -1.0124 	 -0.2457 	 -0.0048 
 35.4600 	 -0.7720 	 -0.2018 	  0.0275 
 35.4800 	 -0.4581 	 -0.1467 	  0.0431 
 35.5000 	 -0.1217 	 -0.0859 	  0.0444 
 35.5200 	  0.1866 	 -0.0245 	  0.0370 
 35.5400 	  0.4300 	  0.0336 	  0.0278 
 35.5600 	  0.5935 	  0.0859 	  0.0221 
 35.5800 	  0.6820 	  0.1319 	  0.0230 
 35.6000 	  0.7128 	  0.1721 	  0.0306 
 35.6200 	  0.7074 	  0.2080 	  0.0436 
 35.6400 	  0.6840 	  0.2412 	  0.0596 
 35.6600 	  0.6557 	  0.2728 	  0.0760 
 35.6800 	  0.6308 	  0.3024 	  0.0902 
 35.7000 	  0.6136 	  0.3285 	  0.1000 
 35.7200 	  0.6055 	  0.3481 	  0.1034 
 35.7400 	  0.6050 	  0.3575 	  0.0992 
 35.7600 	  0.6068 	  0.3528 	  0.0872 
 35.7800 	  0.6033 	  0.3315 	  0.0686 
 35.8000 	  0.5864 	  0.2926 	  0.0458 
 35.8200 	  0.5495 	  0.2381 	  0.0222 
 35.8400 	  0.4893 	  0.1724 	  0.0010 
 35.8600 	  0.4060 	  0.1027 	 -0.0154 
 35.8800 	  0.3031 	  0.0376 	 -0.0261 
 35.9000 	  0.1862 	 -0.0143 	 -0.0322 
 35.9200 	  0.0628 	 -0.0462 	 -0.0358 
 35.9400 	 -0.0587 	 -0.0548 	 -0.0398 
 35.9600 	 -0.1698 	 -0.0417 	 -0.0468 
 35.9800 	 -0.2640 	 -0.0141 	 -0.0588 
 36.0000 	 -0.3402 	  0.0173 	 -0.0764 
 36.0200 	 -0.4043 	  0.0395 	 -0.0990 
 36.0400 	 -0.4703 	  0.0417 	 -0.1247 
 36.0600 	 -0.5560 	  0.0179 	 -0.1507 
 36.0800 	 -0.6762 	 -0.0299 	 -0.1734 
 36.1000 	 -0.8339 	 -0.0928 	 -0.1890 
 36.1200 	 -1.0134 	 -0.1556 	 -0.1943 
 36.1400 	 -1.1803 	 -0.2021 	 -0.1870 
 36.1600 	 -1.2890 	 -0.2188 	 -0.1670 
 36.1800 	 -1.2965 	 -0.1996 	 -0.1359 
 36.2000 	 -1.1784 	 -0.1463 	 -0.0977 
 36.2200 	 -0.9392 	 -0.0694 	 -0.0574 
 36.2400 	 -0.6129 	  0.0174 	 -0.0203 
 36.2600 	 -0.2528 	  0.0989 	  0.0098 
 36.2800 	  0.0850 	  0.1645 	  0.0307 
 36.3000 	  0.3579 	  0.2077 	  0.0428 
 36.3200 	  0.5462 	  0.2286 	  0.0485 
 36.3400 	  0.6530 	  0.2303 	  0.0513 
 36.3600 	  0.6965 	  0.2178 	  0.0546 
 36.3800 	  0.6998 	  0.1958 	  0.0609 
 36.4000 	  0.6825 	  0.1682 	  0.0709 
 36.4200 	  0.6579 	  0.1389 	  0.0841 
 36.4400 	  0.6336 	  0.1118 	  0.0984 
 36.4600 	  0.6136 	  0.0912 	  0.1117 
 36.4800 	  0.6005 	  0.0813 	  0.1214 
 36.5000 	  0.5946 	  0.0846 	  0.1255 
 36.5200 	  0.5938 	  0.0998 	  0.1222 
 36.5400 	  0.5927 	  0.1221 	  0.1106 
 36.5600 	  0.5830 	  0.1427 	  0.0907 
 36.5800 	  0.5562 	  0.1522 	  0.0639 
 36.6000 	  0.5055 	  0.1426 	  0.0335 
 36.6200 	  0.4279 	  0.1114 	  0.0041 
 36.6400 	  0.3249 	  0.0609 	 -0.0189 
 36.6600 	  0.2030 	 -0.0005 	 -0.0309 
 36.6800 	  0.0721 	 -0.0626 	 -0.0292 
 36.7000 	 -0.0559 	 -0.1154 	 -0.0156 
 36.7200 	 -0.1703 	 -0.1535 	  0.0050 
 36.7400 	 -0.2651 	 -0.1764 	  0.0237 
 36.7600 	 -0.3422 	 -0.1892 	  0.0318 
 36.7800 	 -0.4127 	 -0.1995 	  0.0220 
 36.8000 	 -0.4944 	 -0.2156 	 -0.0073 
 36.8200 	 -0.6058 	 -0.2420 	 -0.0530 
 36.8400 	 -0.7562 	 -0.2796 	 -0.1057 
 36.8600 	 -0.9384 	 -0.3237 	 -0.1548 
 36.8800 	 -1.1241 	 -0.3669 	 -0.1897 
 36.9000 	 -1.2689 	 -0.4001 	 -0.2052 
 36.9200 	 -1.3249 	 -0.4160 	 -0.2011 
 36.9400 	 -1.2563 	 -0.4102 	 -0.1830 
 36.9600 	 -1.0545 	 -0.3829 	 -0.1585 
 36.9800 	 -0.7427 	 -0.3382 	 -0.1357 
 37.0000 	 -0.3703 	 -0.2830 	 -0.1184 
 37.0200 	  0.0029 	 -0.2256 	 -0.1073 
 37.0400 	  0.3244 	 -0.1738 	 -0.0993 
 37.0600 	  0.5633 	 -0.1328 	 -0.0917 
 37.0800 	  0.7136 	 -0.1043 	 -0.0831 
 37.1000 	  0.7897 	 -0.0868 	 -0.0760 
 37.1200 	  0.8147 	 -0.0751 	 -0.0746 
 37.1400 	  0.8110 	 -0.0628 	 -0.0831 
 37.1600 	  0.7944 	 -0.0430 	 -0.1014 
 37.1800 	  0.7735 	 -0.0117 	 -0.1239 
 37.2000 	  0.7526 	  0.0326 	 -0.1381 
 37.2200 	  0.7346 	  0.0864 	 -0.1293 
 37.2400 	  0.7217 	  0.1429 	 -0.0842 
 37.2600 	  0.7142 	  0.1930 	  0.0023 
 37.2800 	  0.7095 	  0.2280 	  0.1260 
 37.3000 	  0.7013 	  0.2406 	  0.2697 
 37.3200 	  0.6815 	  0.2288 	  0.4107 
 37.3400 	  0.6422 	  0.1944 	  0.5232 
 37.3600 	  0.5781 	  0.1444 	  0.5884 
 37.3800 	  0.4878 	  0.0880 	  0.5957 
 37.4000 	  0.3738 	  0.0359 	  0.5492 
 37.4200 	  0.2423 	 -0.0030 	  0.4608 
 37.4400 	  0.1021 	 -0.0226 	  0.3505 
 37.4600 	 -0.0366 	 -0.0209 	  0.2368 
 37.4800 	 -0.1635 	  0.0001 	  0.1349 
 37.5000 	 -0.2718 	  0.0349 	  0.0516 
 37.5200 	 -0.3606 	  0.0754 	 -0.0122 
 37.5400 	 -0.4380 	  0.1130 	 -0.0617 
 37.5600 	 -0.5200 	  0.1398 	 -0.1024 
 37.5800 	 -0.6265 	  0.1506 	 -0.1395 
 37.6000 	 -0.7718 	  0.1435 	 -0.1738 
 37.6200 	 -0.9559 	  0.1213 	 -0.2038 
 37.6400 	 -1.1579 	  0.0901 	 -0.2252 
 37.6600 	 -1.3368 	  0.0590 	 -0.2345 
 37.6800 	 -1.4413 	  0.0366 	 -0.2294 
 37.7000 	 -1.4268 	  0.0306 	 -0.2115 
 37.7200 	 -1.2715 	  0.0432 	 -0.1845 
 37.7400 	 -0.9868 	  0.0727 	 -0.1545 
 37.7600 	 -0.6157 	  0.1120 	 -0.1271 
 37.7800 	 -0.2191 	  0.1513 	 -0.1066 
 37.8000 	  0.1428 	  0.1805 	 -0.0939 
 37.8200 	  0.4277 	  0.1923 	 -0.0874 
 37.8400 	  0.6201 	  0.1836 	 -0.0826 
 37.8600 	  0.7285 	  0.1569 	 -0.0744 
 37.8800 	  0.7757 	  0.1190 	 -0.0584 
 37.9000 	  0.7867 	  0.0793 	 -0.0329 
 37.9200 	  0.7805 	  0.0471 	  0.0010 
 37.9400 	  0.7681 	  0.0291 	  0.0386 
 37.9600 	  0.7542 	  0.0282 	  0.0738 
 37.9800 	  0.7412 	  0.0427 	  0.0999 
 38.0000 	  0.7312 	  0.0676 	  0.1122 
 38.0200 	  0.7253 	  0.0951 	  0.1086 
 38.0400 	  0.7225 	  0.1178 	  0.0907 
 38.0600 	  0.7184 	  0.1297 	  0.0631 
 38.0800 	  0.7052 	  0.1283 	  0.0320 
 38.1000 	  0.6741 	  0.1140 	  0.0039 
 38.1200 	  0.6179 	  0.0911 	 -0.0165 
 38.1400 	  0.5331 	  0.0648 	 -0.0266 
 38.1600 	  0.4213 	  0.0410 	 -0.0266 
 38.1800 	  0.2888 	  0.0227 	 -0.0188 
 38.2000 	  0.1460 	  0.0105 	 -0.0064 
 38.2200 	  0.0051 	  0.0004 	  0.0067 
 38.2400 	 -0.1226 	 -0.0128 	  0.0177 
 38.2600 	 -0.2306 	 -0.0355 	  0.0241 
 38.2800 	 -0.3197 	 -0.0711 	  0.0246 
 38.3000 	 -0.4003 	 -0.1195 	  0.0185 
 38.3200 	 -0.4901 	 -0.1756 	  0.0057 
 38.3400 	 -0.6077 	 -0.2314 	 -0.0130 
 38.3600 	 -0.7645 	 -0.2774 	 -0.0358 
 38.3800 	 -0.9556 	 -0.3068 	 -0.0597 
 38.4000 	 -1.1556 	 -0.3161 	 -0.0806 
 38.4200 	 -1.3218 	 -0.3076 	 -0.0939 
 38.4400 	 -1.4057 	 -0.2861 	 -0.0958 
 38.4600 	 -1.3693 	 -0.2588 	 -0.0842 
 38.4800 	 -1.1993 	 -0.2310 	 -0.0594 
 38.5000 	 -0.9140 	 -0.2059 	 -0.0249 
 38.5200 	 -0.5591 	 -0.1830 	  0.0138 
 38.5400 	 -0.1931 	 -0.1607 	  0.0498 
 38.5600 	  0.1305 	 -0.1373 	  0.0772 
 38.5800 	  0.3770 	 -0.1128 	  0.0917 
 38.6000 	  0.5368 	 -0.0889 	  0.0927 
 38.6200 	  0.6208 	 -0.0686 	  0.0824 
 38.6400 	  0.6507 	 -0.0543 	  0.0663 
 38.6600 	  0.6496 	 -0.0455 	  0.0505 
 38.6800 	  0.6352 	 -0.0417 	  0.0409 


==> result/raw_static_fair.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	  0.2546 	  0.0156 	  0.0610 
 0.0400 	  0.2117 	 -0.0566 	  0.0116 
 0.0600 	  0.1576 	 -0.1244 	 -0.0338 
 0.0800 	  0.0976 	 -0.1858 	 -0.0748 
 0.1000 	  0.0358 	 -0.2425 	 -0.1134 
 0.1200 	 -0.0251 	 -0.2982 	 -0.1524 
 0.1400 	 -0.0853 	 -0.3575 	 -0.1940 
 0.1600 	 -0.1464 	 -0.4227 	 -0.2387 
 0.1800 	 -0.2106 	 -0.4932 	 -0.2854 
 0.2000 	 -0.2783 	 -0.5636 	 -0.3309 
 0.2200 	 -0.3479 	 -0.6263 	 -0.3721 
 0.2400 	 -0.4152 	 -0.6732 	 -0.4060 
 0.2600 	 -0.4765 	 -0.7002 	 -0.4320 
 0.2800 	 -0.5304 	 -0.7085 	 -0.4518 
 0.3000 	 -0.5803 	 -0.7073 	 -0.4695 
 0.3200 	 -0.6346 	 -0.7097 	 -0.4907 
 0.3400 	 -0.7036 	 -0.7308 	 -0.5205 
 0.3600 	 -0.7938 	 -0.7796 	 -0.5612 
 0.3800 	 -0.9023 	 -0.8571 	 -0.6108 
 0.4000 	 -1.0131 	 -0.9507 	 -0.6617 
 0.4200 	 -1.0986 	 -1.0385 	 -0.7020 
 0.4400 	 -1.1272 	 -1.0918 	 -0.7175 
 0.4600 	 -1.0739 	 -1.0852 	 -0.6957 
 0.4800 	 -0.9310 	 -1.0008 	 -0.6292 
 0.5000 	 -0.7128 	 -0.8377 	 -0.5184 
 0.5200 	 -0.4529 	 -0.6101 	 -0.3725 
 0.5400 	 -0.1939 	 -0.3463 	 -0.2073 
 0.5600 	  0.0266 	 -0.0811 	 -0.0427 
 0.5800 	  0.1862 	  0.1518 	  0.1028 
 0.6000 	  0.2826 	  0.3288 	  0.2154 
 0.6200 	  0.3304 	  0.4398 	  0.2896 
 0.6400 	  0.3521 	  0.4901 	  0.3278 
 0.6600 	  0.3692 	  0.4977 	  0.3404 
 0.6800 	  0.3953 	  0.4867 	  0.3410 
 0.7000 	  0.4344 	  0.4815 	  0.3438 
 0.7200 	  0.4832 	  0.4993 	  0.3589 
 0.7400 	  0.5350 	  0.5482 	  0.3916 
 0.7600 	  0.5836 	  0.6235 	  0.4389 
 0.7800 	  0.6247 	  0.7129 	  0.4935 
 0.8000 	  0.6562 	  0.7981 	  0.5440 
 0.8200 	  0.6775 	  0.8621 	  0.5797 
 0.8400 	  0.6880 	  0.8924 	  0.5924 
 0.8600 	  0.6876 	  0.8859 	  0.5798 
 0.8800 	  0.6764 	  0.8466 	  0.5450 
 0.9000 	  0.6555 	  0.7868 	  0.4967 
 0.9200 	  0.6268 	  0.7202 	  0.4454 
 0.9400 	  0.5930 	  0.6601 	  0.4017 
 0.9600 	  0.5569 	  0.6140 	  0.3722 
 0.9800 	  0.5205 	  0.5842 	  0.3589 
 1.0000 	  0.4853 	  0.5662 	  0.3584 
 1.0200 	  0.4517 	  0.5529 	  0.3634 
 1.0400 	  0.4193 	  0.5363 	  0.3652 
 1.0600 	  0.3876 	  0.5114 	  0.3565 
 1.0800 	  0.3556 	  0.4759 	  0.3333 
 1.1000 	  0.3223 	  0.4323 	  0.2964 
 1.1200 	  0.2866 	  0.3848 	  0.2507 
 1.1400 	  0.2478 	  0.3392 	  0.2036 
 1.1600 	  0.2054 	  0.3001 	  0.1631 
 1.1800 	  0.1596 	  0.2709 	  0.1350 
 1.2000 	  0.1110 	  0.2517 	  0.1216 
 1.2200 	  0.0604 	  0.2403 	  0.1200 
 1.2400 	  0.0087 	  0.2314 	  0.1241 
 1.2600 	 -0.0439 	  0.2172 	  0.1245 
 1.2800 	 -0.0981 	  0.1894 	  0.1123 
 1.3000 	 -0.1549 	  0.1400 	  0.0808 
 1.3200 	 -0.2154 	  0.0646 	  0.0280 
 1.3400 	 -0.2794 	 -0.0365 	 -0.0433 
 1.3600 	 -0.3450 	 -0.1562 	 -0.1253 
 1.3800 	 -0.4086 	 -0.2837 	 -0.2089 
 1.4000 	 -0.4660 	 -0.4056 	 -0.2849 
 1.4200 	 -0.5148 	 -0.5120 	 -0.3489 
 1.4400 	 -0.5561 	 -0.5985 	 -0.4003 
 1.4600 	 -0.5959 	 -0.6696 	 -0.4444 
 1.4800 	 -0.6437 	 -0.7352 	 -0.4878 
 1.5000 	 -0.7081 	 -0.8085 	 -0.5367 
 1.5200 	 -0.7923 	 -0.8976 	 -0.5921 
 1.5400 	 -0.8887 	 -1.0035 	 -0.6506 
 1.5600 	 -0.9780 	 -1.1146 	 -0.7024 
 1.5800 	 -1.0329 	 -1.2120 	 -0.7366 
 1.6000 	 -1.0264 	 -1.2718 	 -0.7431 
 1.6200 	 -0.9418 	 -1.2756 	 -0.7177 
 1.6400 	 -0.7807 	 -1.2134 	 -0.6615 
 1.6600 	 -0.5639 	 -1.0906 	 -0.5822 
 1.6800 	 -0.3257 	 -0.9225 	 -0.4892 
 1.7000 	 -0.1035 	 -0.7337 	 -0.3919 
 1.7200 	  0.0745 	 -0.5478 	 -0.2964 
 1.7400 	  0.1961 	 -0.3840 	 -0.2060 
 1.7600 	  0.2660 	 -0.2505 	 -0.1221 
 1.7800 	  0.3011 	 -0.1481 	 -0.0466 
 1.8000 	  0.3216 	 -0.0694 	  0.0161 
 1.8200 	  0.3438 	 -0.0057 	  0.0600 
 1.8400 	  0.3762 	  0.0509 	  0.0789 
 1.8600 	  0.4194 	  0.1045 	  0.0712 
 1.8800 	  0.4688 	  0.1566 	  0.0411 
 1.9000 	  0.5187 	  0.2066 	  0.0009 
 1.9200 	  0.5639 	  0.2543 	 -0.0324 
 1.9400 	  0.6013 	  0.3009 	 -0.0411 
 1.9600 	  0.6293 	  0.3484 	 -0.0137 
 1.9800 	  0.6472 	  0.3985 	  0.0527 
 2.0000 	  0.6545 	  0.4511 	  0.1493 
 2.0200 	  0.6515 	  0.5037 	  0.2597 
 2.0400 	  0.6387 	  0.5515 	  0.3640 
 2.0600 	  0.6178 	  0.5895 	  0.4459 
 2.0800 	  0.5911 	  0.6140 	  0.4962 
 2.1000 	  0.5610 	  0.6251 	  0.5151 
 2.1200 	  0.5296 	  0.6260 	  0.5104 
 2.1400 	  0.4983 	  0.6230 	  0.4934 
 2.1600 	  0.4679 	  0.6224 	  0.4745 
 2.1800 	  0.4381 	  0.6288 	  0.4604 
 2.2000 	  0.4087 	  0.6419 	  0.4525 
 2.2200 	  0.3789 	  0.6576 	  0.4479 
 2.2400 	  0.3485 	  0.6678 	  0.4420 
 2.2600 	  0.3168 	  0.6638 	  0.4309 
 2.2800 	  0.2834 	  0.6387 	  0.4125 
 2.3000 	  0.2480 	  0.5904 	  0.3870 
 2.3200 	  0.2098 	  0.5217 	  0.3560 
 2.3400 	  0.1685 	  0.4403 	  0.3213 
 2.3600 	  0.1237 	  0.3563 	  0.2838 
 2.3800 	  0.0753 	  0.2791 	  0.2436 
 2.4000 	  0.0239 	  0.2144 	  0.2003 
 2.4200 	 -0.0297 	  0.1633 	  0.1537 
 2.4400 	 -0.0842 	  0.1217 	  0.1041 
 2.4600 	 -0.1383 	  0.0826 	  0.0533 
 2.4800 	 -0.1915 	  0.0384 	  0.0030 
 2.5000 	 -0.2437 	 -0.0164 	 -0.0448 
 2.5200 	 -0.2962 	 -0.0833 	 -0.0890 
 2.5400 	 -0.3509 	 -0.1597 	 -0.1297 
 2.5600 	 -0.4094 	 -0.2403 	 -0.1679 
 2.5800 	 -0.4718 	 -0.3192 	 -0.2056 
 2.6000 	 -0.5366 	 -0.3921 	 -0.2448 
 2.6200 	 -0.5998 	 -0.4581 	 -0.2872 
 2.6400 	 -0.6574 	 -0.5198 	 -0.3341 
 2.6600 	 -0.7069 	 -0.5824 	 -0.3859 
 2.6800 	 -0.7501 	 -0.6516 	 -0.4424 
 2.7000 	 -0.7937 	 -0.7315 	 -0.5025 
 2.7200 	 -0.8479 	 -0.8221 	 -0.5644 
 2.7400 	 -0.9219 	 -0.9191 	 -0.6251 
 2.7600 	 -1.0174 	 -1.0131 	 -0.6804 
 2.7800 	 -1.1244 	 -1.0920 	 -0.7250 
 2.8000 	 -1.2199 	 -1.1422 	 -0.7526 
 2.8200 	 -1.2727 	 -1.1527 	 -0.7572 
 2.8400 	 -1.2533 	 -1.1157 	 -0.7339 
 2.8600 	 -1.1451 	 -1.0308 	 -0.6807 
 2.8800 	 -0.9518 	 -0.9025 	 -0.5993 
 2.9000 	 -0.6991 	 -0.7422 	 -0.4955 
 2.9200 	 -0.4263 	 -0.5635 	 -0.3784 
 2.9400 	 -0.1747 	 -0.3813 	 -0.2587 
 2.9600 	  0.0259 	 -0.2076 	 -0.1463 
 2.9800 	  0.1647 	 -0.0508 	 -0.0482 
 3.0000 	  0.2497 	  0.0866 	  0.0329 
 3.0200 	  0.3008 	  0.2056 	  0.0990 
 3.0400 	  0.3404 	  0.3099 	  0.1554 
 3.0600 	  0.3846 	  0.4035 	  0.2085 
 3.0800 	  0.4399 	  0.4895 	  0.2629 
 3.1000 	  0.5040 	  0.5686 	  0.3205 
 3.1200 	  0.5700 	  0.6399 	  0.3790 
 3.1400 	  0.6314 	  0.7013 	  0.4334 
 3.1600 	  0.6841 	  0.7510 	  0.4775 
 3.1800 	  0.7274 	  0.7880 	  0.5064 
 3.2000 	  0.7619 	  0.8124 	  0.5181 
 3.2200 	  0.7885 	  0.8250 	  0.5145 
 3.2400 	  0.8068 	  0.8273 	  0.5001 
 3.2600 	  0.8156 	  0.8204 	  0.4813 
 3.2800 	  0.8139 	  0.8053 	  0.4634 
 3.3000 	  0.8017 	  0.7827 	  0.4496 
 3.3200 	  0.7807 	  0.7533 	  0.4399 
 3.3400 	  0.7535 	  0.7180 	  0.4317 
 3.3600 	  0.7234 	  0.6776 	  0.4209 
 3.3800 	  0.6931 	  0.6331 	  0.4037 
 3.4000 	  0.6638 	  0.5857 	  0.3784 
 3.4200 	  0.6358 	  0.5372 	  0.3463 
 3.4400 	  0.6081 	  0.4899 	  0.3114 
 3.4600 	  0.5794 	  0.4471 	  0.2797 
 3.4800 	  0.5488 	  0.4123 	  0.2567 
 3.5000 	  0.5157 	  0.3883 	  0.2463 
 3.5200 	  0.4800 	  0.3755 	  0.2482 
 3.5400 	  0.4418 	  0.3716 	  0.2584 
 3.5600 	  0.4014 	  0.3698 	  0.2690 
 3.5800 	  0.3586 	  0.3613 	  0.2712 
 3.6000 	  0.3129 	  0.3366 	  0.2565 
 3.6200 	  0.2639 	  0.2888 	  0.2209 
 3.6400 	  0.2111 	  0.2161 	  0.1649 
 3.6600 	  0.1545 	  0.1239 	  0.0951 
 3.6800 	  0.0951 	  0.0225 	  0.0214 
 3.7000 	  0.0343 	 -0.0742 	 -0.0449 
 3.7200 	 -0.0261 	 -0.1548 	 -0.0960 
 3.7400 	 -0.0846 	 -0.2125 	 -0.1282 
 3.7600 	 -0.1409 	 -0.2499 	 -0.1458 
 3.7800 	 -0.1961 	 -0.2756 	 -0.1575 
 3.8000 	 -0.2524 	 -0.3037 	 -0.1752 
 3.8200 	 -0.3121 	 -0.3462 	 -0.2081 
 3.8400 	 -0.3768 	 -0.4107 	 -0.2611 
 3.8600 	 -0.4456 	 -0.4947 	 -0.3304 
 3.8800 	 -0.5154 	 -0.5895 	 -0.4070 
 3.9000 	 -0.5813 	 -0.6811 	 -0.4778 
 3.9200 	 -0.6396 	 -0.7586 	 -0.5332 
 3.9400 	 -0.6898 	 -0.8165 	 -0.5678 
 3.9600 	 -0.7367 	 -0.8601 	 -0.5864 
 3.9800 	 -0.7903 	 -0.9005 	 -0.5982 
 4.0000 	 -0.8610 	 -0.9524 	 -0.6164 
 4.0200 	 -0.9548 	 -1.0242 	 -0.6481 
 4.0400 	 -1.0663 	 -1.1150 	 -0.6941 
 4.0600 	 -1.1759 	 -1.2094 	 -0.7424 
 4.0800 	 -1.2529 	 -1.2837 	 -0.7755 
 4.1000 	 -1.2641 	 -1.3097 	 -0.7725 
 4.1200 	 -1.1853 	 -1.2666 	 -0.7203 
 4.1400 	 -1.0123 	 -1.1449 	 -0.6146 
 4.1600 	 -0.7649 	 -0.9545 	 -0.4669 
 4.1800 	 -0.4818 	 -0.7171 	 -0.2957 
 4.2000 	 -0.2093 	 -0.4652 	 -0.1247 
 4.2200 	  0.0140 	 -0.2287 	  0.0289 
 4.2400 	  0.1678 	 -0.0309 	  0.1554 
 4.2600 	  0.2535 	  0.1202 	  0.2581 
 4.2800 	  0.2896 	  0.2270 	  0.3450 
 4.3000 	  0.3019 	  0.3036 	  0.4264 
 4.3200 	  0.3133 	  0.3650 	  0.5054 
 4.3400 	  0.3374 	  0.4251 	  0.5779 
 4.3600 	  0.3772 	  0.4900 	  0.6307 
 4.3800 	  0.4283 	  0.5600 	  0.6501 
 4.4000 	  0.4831 	  0.6290 	  0.6255 
 4.4200 	  0.5349 	  0.6895 	  0.5584 
 4.4400 	  0.5795 	  0.7346 	  0.4601 
 4.4600 	  0.6147 	  0.7611 	  0.3526 
 4.4800 	  0.6397 	  0.7690 	  0.2587 
 4.5000 	  0.6539 	  0.7616 	  0.1972 
 4.5200 	  0.6565 	  0.7436 	  0.1750 
 4.5400 	  0.6473 	  0.7200 	  0.1884 
 4.5600 	  0.6273 	  0.6952 	  0.2226 
 4.5800 	  0.5983 	  0.6725 	  0.2601 
 4.6000 	  0.5632 	  0.6533 	  0.2847 
 4.6200 	  0.5251 	  0.6379 	  0.2881 
 4.6400 	  0.4864 	  0.6251 	  0.2696 
 4.6600 	  0.4489 	  0.6124 	  0.2369 
 4.6800 	  0.4130 	  0.5970 	  0.2004 
 4.7000 	  0.3785 	  0.5760 	  0.1705 
 4.7200 	  0.3447 	  0.5473 	  0.1530 
 4.7400 	  0.3107 	  0.5101 	  0.1491 
 4.7600 	  0.2755 	  0.4652 	  0.1541 
 4.7800 	  0.2383 	  0.4144 	  0.1611 
 4.8000 	  0.1986 	  0.3601 	  0.1621 
 4.8200 	  0.1561 	  0.3045 	  0.1511 
 4.8400 	  0.1110 	  0.2488 	  0.1250 
 4.8600 	  0.0638 	  0.1929 	  0.0847 
 4.8800 	  0.0148 	  0.1355 	  0.0339 
 4.9000 	 -0.0361 	  0.0743 	 -0.0217 
 4.9200 	 -0.0899 	  0.0070 	 -0.0761 
 4.9400 	 -0.1479 	 -0.0677 	 -0.1241 
 4.9600 	 -0.2112 	 -0.1495 	 -0.1637 
 4.9800 	 -0.2800 	 -0.2363 	 -0.1951 
 5.0000 	 -0.3522 	 -0.3241 	 -0.2216 
 5.0200 	 -0.4236 	 -0.4086 	 -0.2478 
 5.0400 	 -0.4890 	 -0.4858 	 -0.2788 
 5.0600 	 -0.5445 	 -0.5547 	 -0.3179 
 5.0800 	 -0.5904 	 -0.6170 	 -0.3662 
 5.1000 	 -0.6324 	 -0.6778 	 -0.4218 
 5.1200 	 -0.6807 	 -0.7431 	 -0.4807 
 5.1400 	 -0.7466 	 -0.8182 	 -0.5374 
 5.1600 	 -0.8354 	 -0.9033 	 -0.5869 
 5.1800 	 -0.9412 	 -0.9932 	 -0.6259 
 5.2000 	 -1.0436 	 -1.0753 	 -0.6531 
 5.2200 	 -1.1120 	 -1.1337 	 -0.6691 
 5.2400 	 -1.1135 	 -1.1511 	 -0.6754 
 5.2600 	 -1.0258 	 -1.1158 	 -0.6725 
 5.2800 	 -0.8466 	 -1.0231 	 -0.6594 
 5.3000 	 -0.5971 	 -0.8796 	 -0.6324 
 5.3200 	 -0.3165 	 -0.6995 	 -0.5864 
 5.3400 	 -0.0500 	 -0.5032 	 -0.5163 
 5.3600 	  0.1655 	 -0.3104 	 -0.4196 
 5.3800 	  0.3115 	 -0.1371 	 -0.2976 
 5.4000 	  0.3909 	  0.0093 	 -0.1567 
 5.4200 	  0.4225 	  0.1288 	 -0.0074 
 5.4400 	  0.4319 	  0.2284 	  0.1378 
 5.4600 	  0.4414 	  0.3177 	  0.2677 
 5.4800 	  0.4643 	  0.4061 	  0.3745 
 5.5000 	  0.5037 	  0.4986 	  0.4559 
 5.5200 	  0.5555 	  0.5956 	  0.5151 
 5.5400 	  0.6121 	  0.6925 	  0.5581 
 5.5600 	  0.6667 	  0.7814 	  0.5920 
 5.5800 	  0.7141 	  0.8536 	  0.6220 
 5.6000 	  0.7514 	  0.9022 	  0.6497 
 5.6200 	  0.7767 	  0.9233 	  0.6734 
 5.6400 	  0.7891 	  0.9172 	  0.6894 
 5.6600 	  0.7880 	  0.8883 	  0.6938 
 5.6800 	  0.7740 	  0.8439 	  0.6847 
 5.7000 	  0.7486 	  0.7929 	  0.6630 
 5.7200 	  0.7149 	  0.7435 	  0.6324 
 5.7400 	  0.6760 	  0.7022 	  0.5984 
 5.7600 	  0.6351 	  0.6719 	  0.5660 
 5.7800 	  0.5946 	  0.6524 	  0.5390 
 5.8000 	  0.5553 	  0.6399 	  0.5183 
 5.8200 	  0.5172 	  0.6292 	  0.5025 
 5.8400 	  0.4797 	  0.6140 	  0.4883 
 5.8600 	  0.4418 	  0.5893 	  0.4713 
 5.8800 	  0.4031 	  0.5519 	  0.4478 
 5.9000 	  0.3634 	  0.5013 	  0.4150 
 5.9200 	  0.3226 	  0.4389 	  0.3722 
 5.9400 	  0.2805 	  0.3677 	  0.3202 
 5.9600 	  0.2366 	  0.2914 	  0.2615 
 5.9800 	  0.1902 	  0.2133 	  0.1994 
 6.0000 	  0.1404 	  0.1357 	  0.1373 
 6.0200 	  0.0866 	  0.0598 	  0.0780 
 6.0400 	  0.0286 	 -0.0145 	  0.0233 
 6.0600 	 -0.0328 	 -0.0878 	 -0.0269 
 6.0800 	 -0.0961 	 -0.1613 	 -0.0739 
 6.1000 	 -0.1601 	 -0.2361 	 -0.1202 
 6.1200 	 -0.2236 	 -0.3128 	 -0.1683 
 6.1400 	 -0.2868 	 -0.3918 	 -0.2206 
 6.1600 	 -0.3509 	 -0.4727 	 -0.2776 
 6.1800 	 -0.4177 	 -0.5545 	 -0.3388 
 6.2000 	 -0.4889 	 -0.6357 	 -0.4020 
 6.2200 	 -0.5643 	 -0.7143 	 -0.4641 
 6.2400 	 -0.6415 	 -0.7885 	 -0.5223 
 6.2600 	 -0.7159 	 -0.8571 	 -0.5746 
 6.2800 	 -0.7825 	 -0.9202 	 -0.6210 
 6.3000 	 -0.8391 	 -0.9796 	 -0.6633 
 6.3200 	 -0.8885 	 -1.0386 	 -0.7050 
 6.3400 	 -0.9393 	 -1.1012 	 -0.7496 
 6.3600 	 -1.0041 	 -1.1695 	 -0.7996 
 6.3800 	 -1.0932 	 -1.2431 	 -0.8540 
 6.4000 	 -1.2081 	 -1.3156 	 -0.9083 
 6.4200 	 -1.3349 	 -1.3765 	 -0.9537 
 6.4400 	 -1.4448 	 -1.4107 	 -0.9789 
 6.4600 	 -1.4992 	 -1.4029 	 -0.9729 
 6.4800 	 -1.4627 	 -1.3406 	 -0.9273 
 6.5000 	 -1.3159 	 -1.2185 	 -0.8393 
 6.5200 	 -1.0657 	 -1.0398 	 -0.7132 
 6.5400 	 -0.7450 	 -0.8161 	 -0.5588 
 6.5600 	 -0.4038 	 -0.5653 	 -0.3905 
 6.5800 	 -0.0934 	 -0.3072 	 -0.2230 
 6.6000 	  0.1492 	 -0.0595 	 -0.0689 
 6.6200 	  0.3106 	  0.1651 	  0.0644 
 6.6400 	  0.4012 	  0.3599 	  0.1744 
 6.6600 	  0.4467 	  0.5234 	  0.2636 
 6.6800 	  0.4760 	  0.6572 	  0.3363 
 6.7000 	  0.5106 	  0.7644 	  0.3973 
 6.7200 	  0.5603 	  0.8474 	  0.4497 
 6.7400 	  0.6233 	  0.9087 	  0.4953 
 6.7600 	  0.6917 	  0.9506 	  0.5338 
 6.7800 	  0.7568 	  0.9767 	  0.5653 
 6.8000 	  0.8128 	  0.9919 	  0.5902 
 6.8200 	  0.8576 	  1.0014 	  0.6097 
 6.8400 	  0.8914 	  1.0101 	  0.6254 
 6.8600 	  0.9151 	  1.0201 	  0.6384 
 6.8800 	  0.9286 	  1.0309 	  0.6479 
 6.9000 	  0.9311 	  1.0387 	  0.6516 
 6.9200 	  0.9219 	  1.0386 	  0.6463 
 6.9400 	  0.9010 	  1.0255 	  0.6288 
 6.9600 	  0.8699 	  0.9976 	  0.5984 
 6.9800 	  0.8312 	  0.9553 	  0.5568 
 7.0000 	  0.7876 	  0.9027 	  0.5087 
 7.0200 	  0.7419 	  0.8445 	  0.4598 
 7.0400 	  0.6955 	  0.7854 	  0.4159 
 7.0600 	  0.6492 	  0.7274 	  0.3794 
 7.0800 	  0.6032 	  0.6700 	  0.3502 
 7.1000 	  0.5573 	  0.6100 	  0.3241 
 7.1200 	  0.5111 	  0.5436 	  0.2961 
 7.1400 	  0.4644 	  0.4680 	  0.2610 
 7.1600 	  0.4168 	  0.3834 	  0.2173 
 7.1800 	  0.3675 	  0.2925 	  0.1663 
 7.2000 	  0.3155 	  0.2014 	  0.1131 
 7.2200 	  0.2600 	  0.1167 	  0.0642 
 7.2400 	  0.2003 	  0.0446 	  0.0252 
 7.2600 	  0.1365 	 -0.0121 	 -0.0017 
 7.2800 	  0.0694 	 -0.0535 	 -0.0181 
 7.3000 	  0.0001 	 -0.0842 	 -0.0299 
 7.3200 	 -0.0700 	 -0.1112 	 -0.0448 
 7.3400 	 -0.1405 	 -0.1427 	 -0.0706 
 7.3600 	 -0.2119 	 -0.1859 	 -0.1118 
 7.3800 	 -0.2857 	 -0.2454 	 -0.1691 
 7.4000 	 -0.3636 	 -0.3213 	 -0.2385 
 7.4200 	 -0.4458 	 -0.4099 	 -0.3129 
 7.4400 	 -0.5308 	 -0.5039 	 -0.3840 
 7.4600 	 -0.6144 	 -0.5948 	 -0.4455 
 7.4800 	 -0.6915 	 -0.6747 	 -0.4937 
 7.5000 	 -0.7585 	 -0.7397 	 -0.5297 
 7.5200 	 -0.8164 	 -0.7905 	 -0.5580 
 7.5400 	 -0.8720 	 -0.8331 	 -0.5856 
 7.5600 	 -0.9370 	 -0.8767 	 -0.6188 
 7.5800 	 -1.0230 	 -0.9300 	 -0.6610 
 7.6000 	 -1.1349 	 -0.9975 	 -0.7111 
 7.6200 	 -1.2642 	 -1.0759 	 -0.7623 
 7.6400 	 -1.3861 	 -1.1536 	 -0.8038 
 7.6600 	 -1.4644 	 -1.2114 	 -0.8225 
 7.6800 	 -1.4615 	 -1.2286 	 -0.8071 
 7.7000 	 -1.3522 	 -1.1878 	 -0.7508 
 7.7200 	 -1.1350 	 -1.0818 	 -0.6545 
 7.7400 	 -0.8356 	 -0.9151 	 -0.5257 
 7.7600 	 -0.5003 	 -0.7063 	 -0.3791 
 7.7800 	 -0.1815 	 -0.4806 	 -0.2309 
 7.8000 	  0.0780 	 -0.2661 	 -0.0968 
 7.8200 	  0.2572 	 -0.0840 	  0.0136 
 7.8400 	  0.3598 	  0.0539 	  0.0967 
 7.8600 	  0.4077 	  0.1498 	  0.1572 
 7.8800 	  0.4301 	  0.2142 	  0.2036 
 7.9000 	  0.4519 	  0.2642 	  0.2464 
 7.9200 	  0.4869 	  0.3143 	  0.2931 
 7.9400 	  0.5374 	  0.3744 	  0.3475 
 7.9600 	  0.5973 	  0.4444 	  0.4068 
 7.9800 	  0.6581 	  0.5184 	  0.4652 
 8.0000 	  0.7128 	  0.5851 	  0.5147 
 8.0200 	  0.7577 	  0.6345 	  0.5497 
 8.0400 	  0.7919 	  0.6597 	  0.5671 
 8.0600 	  0.8154 	  0.6600 	  0.5687 
 8.0800 	  0.8281 	  0.6391 	  0.5585 
 8.1000 	  0.8293 	  0.6045 	  0.5425 
 8.1200 	  0.8186 	  0.5632 	  0.5249 
 8.1400 	  0.7962 	  0.5210 	  0.5085 
 8.1600 	  0.7639 	  0.4805 	  0.4929 
 8.1800 	  0.7244 	  0.4422 	  0.4767 
 8.2000 	  0.6810 	  0.4058 	  0.4580 
 8.2200 	  0.6364 	  0.3714 	  0.4365 
 8.2400 	  0.5923 	  0.3405 	  0.4133 
 8.2600 	  0.5493 	  0.3158 	  0.3912 
 8.2800 	  0.5074 	  0.3002 	  0.3731 
 8.3000 	  0.4659 	  0.2953 	  0.3609 
 8.3200 	  0.4244 	  0.3004 	  0.3547 
 8.3400 	  0.3824 	  0.3121 	  0.3525 
 8.3600 	  0.3396 	  0.3249 	  0.3507 
 8.3800 	  0.2951 	  0.3326 	  0.3454 
 8.4000 	  0.2483 	  0.3302 	  0.3334 
 8.4200 	  0.1984 	  0.3148 	  0.3128 
 8.4400 	  0.1450 	  0.2865 	  0.2833 
 8.4600 	  0.0883 	  0.2475 	  0.2460 
 8.4800 	  0.0290 	  0.2014 	  0.2026 
 8.5000 	 -0.0322 	  0.1512 	  0.1550 
 8.5200 	 -0.0948 	  0.0988 	  0.1048 
 8.5400 	 -0.1593 	  0.0445 	  0.0535 
 8.5600 	 -0.2267 	 -0.0124 	  0.0026 
 8.5800 	 -0.2981 	 -0.0725 	 -0.0466 
 8.6000 	 -0.3735 	 -0.1354 	 -0.0932 
 8.6200 	 -0.4505 	 -0.1996 	 -0.1370 
 8.6400 	 -0.5251 	 -0.2631 	 -0.1791 
 8.6600 	 -0.5925 	 -0.3244 	 -0.2223 
 8.6800 	 -0.6499 	 -0.3840 	 -0.2704 
 8.7000 	 -0.6990 	 -0.4452 	 -0.3276 
 8.7200 	 -0.7474 	 -0.5128 	 -0.3966 
 8.7400 	 -0.8066 	 -0.5918 	 -0.4777 
 8.7600 	 -0.8873 	 -0.6834 	 -0.5662 
 8.7800 	 -0.9922 	 -0.7839 	 -0.6543 
 8.8000 	 -1.1106 	 -0.8819 	 -0.7303 
 8.8200 	 -1.2170 	 -0.9616 	 -0.7827 
 8.8400 	 -1.2762 	 -1.0040 	 -0.8019 
 8.8600 	 -1.2545 	 -0.9939 	 -0.7836 
 8.8800 	 -1.1323 	 -0.9223 	 -0.7293 
 8.9000 	 -0.9137 	 -0.7924 	 -0.6467 
 8.9200 	 -0.6278 	 -0.6165 	 -0.5469 
 8.9400 	 -0.3210 	 -0.4158 	 -0.4421 
 8.9600 	 -0.0422 	 -0.2139 	 -0.3426 
 8.9800 	  0.1720 	 -0.0321 	 -0.2555 
 9.0000 	  0.3069 	  0.1162 	 -0.1838 
 9.0200 	  0.3707 	  0.2268 	 -0.1282 
 9.0400 	  0.3873 	  0.3048 	 -0.0875 
 9.0600 	  0.3857 	  0.3621 	 -0.0600 
 9.0800 	  0.3891 	  0.4126 	 -0.0426 
 9.1000 	  0.4103 	  0.4687 	 -0.0311 
 9.1200 	  0.4505 	  0.5373 	 -0.0192 
 9.1400 	  0.5035 	  0.6196 	  0.0001 
 9.1600 	  0.5602 	  0.7093 	  0.0319 
 9.1800 	  0.6127 	  0.7960 	  0.0768 
 9.2000 	  0.6555 	  0.8663 	  0.1273 
 9.2200 	  0.6858 	  0.9078 	  0.1686 
 9.2400 	  0.7026 	  0.9108 	  0.1815 
 9.2600 	  0.7058 	  0.8725 	  0.1500 
 9.2800 	  0.6961 	  0.7958 	  0.0678 
 9.3000 	  0.6751 	  0.6906 	 -0.0551 
 9.3200 	  0.6448 	  0.5719 	 -0.1913 
 9.3400 	  0.6081 	  0.4576 	 -0.3028 
 9.3600 	  0.5679 	  0.3541 	 -0.3503 
 9.3800 	  0.5267 	  0.2710 	 -0.3064 
 9.4000 	  0.4860 	  0.2369 	 -0.1653 
 9.4200 	  0.4467 	  0.1976 	  0.0524 
 9.4400 	  0.4085 	  0.0368 	  0.3070 
 9.4600 	  0.3710 	 -0.1233 	  0.5473 
 9.4800 	  0.3334 	 -0.1455 	  0.7282 
 9.5000 	  0.2948 	 -0.1407 	  0.8208 
 9.5200 	  0.2544 	 -0.1725 	  0.8222 
 9.5400 	  0.2118 	 -0.2107 	  0.7493 
 9.5600 	  0.1667 	 -0.2510 	  0.6356 
 9.5800 	  0.1191 	 -0.2994 	  0.5154 
 9.6000 	  0.0694 	 -0.3514 	  0.4155 
 9.6200 	  0.0178 	 -0.4029 	  0.3463 
 9.6400 	 -0.0359 	 -0.4519 	  0.3046 
 9.6600 	 -0.0924 	 -0.4972 	  0.2750 
 9.6800 	 -0.1529 	 -0.5384 	  0.2415 
 9.7000 	 -0.2187 	 -0.5759 	  0.1917 
 9.7200 	 -0.2898 	 -0.6103 	  0.1236 
 9.7400 	 -0.3645 	 -0.6410 	  0.0427 
 9.7600 	 -0.4393 	 -0.6674 	 -0.0390 
 9.7800 	 -0.5092 	 -0.6892 	 -0.1112 
 9.8000 	 -0.5704 	 -0.7081 	 -0.1679 
 9.8200 	 -0.6227 	 -0.7289 	 -0.2113 
 9.8400 	 -0.6708 	 -0.7589 	 -0.2495 
 9.8600 	 -0.7243 	 -0.8059 	 -0.2932 
 9.8800 	 -0.7938 	 -0.8754 	 -0.3505 
 9.9000 	 -0.8854 	 -0.9655 	 -0.4235 
 9.9200 	 -0.9945 	 -1.0658 	 -0.5050 
 9.9400 	 -1.1031 	 -1.1569 	 -0.5820 
 9.9600 	 -1.1815 	 -1.2145 	 -0.6375 
 9.9800 	 -1.1971 	 -1.2153 	 -0.6569 
 10.0000 	 -1.1251 	 -1.1454 	 -0.6319 
 10.0200 	 -0.9597 	 -1.0039 	 -0.5641 
 10.0400 	 -0.7179 	 -0.8049 	 -0.4624 
 10.0600 	 -0.4361 	 -0.5745 	 -0.3428 
 10.0800 	 -0.1588 	 -0.3426 	 -0.2211 
 10.1000 	  0.0752 	 -0.1351 	 -0.1110 
 10.1200 	  0.2441 	  0.0335 	 -0.0188 
 10.1400 	  0.3467 	  0.1619 	  0.0548 
 10.1600 	  0.3986 	  0.2611 	  0.1149 
 10.1800 	  0.4235 	  0.3474 	  0.1676 
 10.2000 	  0.4435 	  0.4362 	  0.2182 
 10.2200 	  0.4723 	  0.5358 	  0.2685 
 10.2400 	  0.5137 	  0.6456 	  0.3178 
 10.2600 	  0.5642 	  0.7571 	  0.3632 
 10.2800 	  0.6172 	  0.8589 	  0.4025 
 10.3000 	  0.6663 	  0.9413 	  0.4349 
 10.3200 	  0.7078 	  0.9995 	  0.4618 
 10.3400 	  0.7398 	  1.0344 	  0.4849 
 10.3600 	  0.7615 	  1.0504 	  0.5048 
 10.3800 	  0.7726 	  1.0529 	  0.5201 
 10.4000 	  0.7723 	  1.0452 	  0.5264 
 10.4200 	  0.7605 	  1.0283 	  0.5189 
 10.4400 	  0.7381 	  1.0012 	  0.4941 
 10.4600 	  0.7068 	  0.9641 	  0.4530 
 10.4800 	  0.6696 	  0.9187 	  0.4007 
 10.5000 	  0.6292 	  0.8702 	  0.3471 
 10.5200 	  0.5881 	  0.8241 	  0.3020 
 10.5400 	  0.5476 	  0.7858 	  0.2730 
 10.5600 	  0.5078 	  0.7558 	  0.2610 
 10.5800 	  0.4686 	  0.7313 	  0.2607 
 10.6000 	  0.4293 	  0.7050 	  0.2609 
 10.6200 	  0.3894 	  0.6697 	  0.2499 
 10.6400 	  0.3488 	  0.6201 	  0.2183 
 10.6600 	  0.3071 	  0.5563 	  0.1652 
 10.6800 	  0.2640 	  0.4829 	  0.0965 
 10.7000 	  0.2187 	  0.4086 	  0.0254 
 10.7200 	  0.1703 	  0.3418 	 -0.0338 
 10.7400 	  0.1183 	  0.2888 	 -0.0685 
 10.7600 	  0.0625 	  0.2497 	 -0.0750 
 10.7800 	  0.0037 	  0.2203 	 -0.0573 
 10.8000 	 -0.0571 	  0.1917 	 -0.0283 
 10.8200 	 -0.1185 	  0.1545 	 -0.0040 
 10.8400 	 -0.1796 	  0.1004 	 -0.0004 
 10.8600 	 -0.2409 	  0.0255 	 -0.0270 
 10.8800 	 -0.3036 	 -0.0703 	 -0.0858 
 10.9000 	 -0.3693 	 -0.1822 	 -0.1699 
 10.9200 	 -0.4387 	 -0.3033 	 -0.2667 
 10.9400 	 -0.5110 	 -0.4250 	 -0.3614 
 10.9600 	 -0.5829 	 -0.5407 	 -0.4421 
 10.9800 	 -0.6501 	 -0.6458 	 -0.5026 
 11.0000 	 -0.7090 	 -0.7401 	 -0.5445 
 11.0200 	 -0.7600 	 -0.8272 	 -0.5759 
 11.0400 	 -0.8082 	 -0.9139 	 -0.6088 
 11.0600 	 -0.8635 	 -1.0071 	 -0.6542 
 11.0800 	 -0.9360 	 -1.1115 	 -0.7181 
 11.1000 	 -1.0310 	 -1.2254 	 -0.7985 
 11.1200 	 -1.1421 	 -1.3401 	 -0.8842 
 11.1400 	 -1.2494 	 -1.4392 	 -0.9582 
 11.1600 	 -1.3222 	 -1.5025 	 -1.0008 
 11.1800 	 -1.3276 	 -1.5103 	 -0.9959 
 11.2000 	 -1.2428 	 -1.4502 	 -0.9351 
 11.2200 	 -1.0643 	 -1.3202 	 -0.8217 
 11.2400 	 -0.8119 	 -1.1309 	 -0.6676 
 11.2600 	 -0.5240 	 -0.9035 	 -0.4933 
 11.2800 	 -0.2450 	 -0.6640 	 -0.3197 
 11.3000 	 -0.0119 	 -0.4372 	 -0.1651 
 11.3200 	  0.1562 	 -0.2405 	 -0.0394 
 11.3400 	  0.2609 	 -0.0813 	  0.0550 
 11.3600 	  0.3198 	  0.0440 	  0.1243 
 11.3800 	  0.3564 	  0.1453 	  0.1781 
 11.4000 	  0.3913 	  0.2354 	  0.2271 
 11.4200 	  0.4356 	  0.3238 	  0.2789 
 11.4400 	  0.4907 	  0.4156 	  0.3376 
 11.4600 	  0.5516 	  0.5090 	  0.4018 
 11.4800 	  0.6114 	  0.5987 	  0.4676 
 11.5000 	  0.6646 	  0.6768 	  0.5287 
 11.5200 	  0.7089 	  0.7373 	  0.5787 
 11.5400 	  0.7439 	  0.7760 	  0.6124 
 11.5600 	  0.7699 	  0.7927 	  0.6265 
 11.5800 	  0.7869 	  0.7891 	  0.6205 
 11.6000 	  0.7941 	  0.7690 	  0.5967 
 11.6200 	  0.7905 	  0.7366 	  0.5603 
 11.6400 	  0.7765 	  0.6969 	  0.5182 
 11.6600 	  0.7532 	  0.6545 	  0.4782 
 11.6800 	  0.7233 	  0.6140 	  0.4464 
 11.7000 	  0.6898 	  0.5794 	  0.4262 
 11.7200 	  0.6552 	  0.5533 	  0.4171 
 11.7400 	  0.6211 	  0.5362 	  0.4153 
 11.7600 	  0.5880 	  0.5259 	  0.4146 
 11.7800 	  0.5556 	  0.5187 	  0.4091 
 11.8000 	  0.5231 	  0.5091 	  0.3948 
 11.8200 	  0.4899 	  0.4925 	  0.3713 
 11.8400 	  0.4557 	  0.4656 	  0.3409 
 11.8600 	  0.4201 	  0.4279 	  0.3082 
 11.8800 	  0.3828 	  0.3815 	  0.2774 
 11.9000 	  0.3432 	  0.3303 	  0.2514 
 11.9200 	  0.3005 	  0.2787 	  0.2302 
 11.9400 	  0.2539 	  0.2306 	  0.2119 
 11.9600 	  0.2031 	  0.1876 	  0.1932 
 11.9800 	  0.1482 	  0.1495 	  0.1710 
 12.0000 	  0.0903 	  0.1132 	  0.1432 
 12.0200 	  0.0309 	  0.0748 	  0.1091 
 12.0400 	 -0.0285 	  0.0296 	  0.0689 
 12.0600 	 -0.0871 	 -0.0262 	  0.0234 
 12.0800 	 -0.1455 	 -0.0945 	 -0.0266 
 12.1000 	 -0.2052 	 -0.1740 	 -0.0796 
 12.1200 	 -0.2681 	 -0.2607 	 -0.1334 
 12.1400 	 -0.3356 	 -0.3480 	 -0.1847 
 12.1600 	 -0.4069 	 -0.4282 	 -0.2296 
 12.1800 	 -0.4793 	 -0.4948 	 -0.2654 
 12.2000 	 -0.5481 	 -0.5450 	 -0.2911 
 12.2200 	 -0.6094 	 -0.5808 	 -0.3102 
 12.2400 	 -0.6627 	 -0.6091 	 -0.3293 
 12.2600 	 -0.7120 	 -0.6402 	 -0.3576 
 12.2800 	 -0.7666 	 -0.6847 	 -0.4028 
 12.3000 	 -0.8368 	 -0.7487 	 -0.4685 
 12.3200 	 -0.9291 	 -0.8310 	 -0.5506 
 12.3400 	 -1.0393 	 -0.9218 	 -0.6385 
 12.3600 	 -1.1503 	 -1.0034 	 -0.7150 
 12.3800 	 -1.2333 	 -1.0554 	 -0.7630 
 12.4000 	 -1.2561 	 -1.0590 	 -0.7686 
 12.4200 	 -1.1942 	 -1.0037 	 -0.7271 
 12.4400 	 -1.0411 	 -0.8893 	 -0.6425 
 12.4600 	 -0.8128 	 -0.7280 	 -0.5287 
 12.4800 	 -0.5445 	 -0.5393 	 -0.4026 
 12.5000 	 -0.2793 	 -0.3469 	 -0.2821 
 12.5200 	 -0.0551 	 -0.1707 	 -0.1785 
 12.5400 	  0.1066 	 -0.0241 	 -0.0973 
 12.5600 	  0.2046 	  0.0904 	 -0.0350 
 12.5800 	  0.2544 	  0.1774 	  0.0155 
 12.6000 	  0.2794 	  0.2480 	  0.0633 
 12.6200 	  0.3012 	  0.3128 	  0.1144 
 12.6400 	  0.3330 	  0.3804 	  0.1713 
 12.6600 	  0.3780 	  0.4524 	  0.2313 
 12.6800 	  0.4323 	  0.5260 	  0.2893 
 12.7000 	  0.4886 	  0.5938 	  0.3393 
 12.7200 	  0.5403 	  0.6481 	  0.3772 
 12.7400 	  0.5835 	  0.6826 	  0.4015 
 12.7600 	  0.6168 	  0.6960 	  0.4140 
 12.7800 	  0.6402 	  0.6904 	  0.4183 
 12.8000 	  0.6538 	  0.6724 	  0.4187 
 12.8200 	  0.6576 	  0.6497 	  0.4183 
 12.8400 	  0.6517 	  0.6301 	  0.4190 
 12.8600 	  0.6364 	  0.6182 	  0.4205 
 12.8800 	  0.6129 	  0.6157 	  0.4215 
 12.9000 	  0.5834 	  0.6195 	  0.4196 
 12.9200 	  0.5501 	  0.6240 	  0.4131 
 12.9400 	  0.5152 	  0.6217 	  0.4002 
 12.9600 	  0.4805 	  0.6061 	  0.3806 
 12.9800 	  0.4469 	  0.5725 	  0.3542 
 13.0000 	  0.4147 	  0.5201 	  0.3220 
 13.0200 	  0.3836 	  0.4519 	  0.2850 
 13.0400 	  0.3530 	  0.3743 	  0.2445 
 13.0600 	  0.3218 	  0.2951 	  0.2022 
 13.0800 	  0.2889 	  0.2222 	  0.1597 
 13.1000 	  0.2534 	  0.1613 	  0.1192 
 13.1200 	  0.2144 	  0.1150 	  0.0826 
 13.1400 	  0.1721 	  0.0824 	  0.0520 
 13.1600 	  0.1272 	  0.0588 	  0.0285 
 13.1800 	  0.0807 	  0.0376 	  0.0112 
 13.2000 	  0.0336 	  0.0106 	 -0.0028 
 13.2200 	 -0.0138 	 -0.0291 	 -0.0189 
 13.2400 	 -0.0623 	 -0.0865 	 -0.0438 
 13.2600 	 -0.1133 	 -0.1619 	 -0.0833 
 13.2800 	 -0.1682 	 -0.2517 	 -0.1405 
 13.3000 	 -0.2272 	 -0.3468 	 -0.2132 
 13.3200 	 -0.2886 	 -0.4359 	 -0.2934 
 13.3400 	 -0.3485 	 -0.5069 	 -0.3695 
 13.3600 	 -0.4023 	 -0.5525 	 -0.4291 
 13.3800 	 -0.4472 	 -0.5711 	 -0.4638 
 13.4000 	 -0.4837 	 -0.5704 	 -0.4726 
 13.4200 	 -0.5178 	 -0.5642 	 -0.4644 
 13.4400 	 -0.5591 	 -0.5699 	 -0.4543 
 13.4600 	 -0.6175 	 -0.6004 	 -0.4600 
 13.4800 	 -0.6976 	 -0.6613 	 -0.4942 
 13.5000 	 -0.7935 	 -0.7442 	 -0.5593 
 13.5200 	 -0.8870 	 -0.8305 	 -0.6436 
 13.5400 	 -0.9510 	 -0.8935 	 -0.7257 
 13.5600 	 -0.9571 	 -0.9089 	 -0.7780 
 13.5800 	 -0.8866 	 -0.8595 	 -0.7778 
 13.6000 	 -0.7381 	 -0.7443 	 -0.7127 
 13.6200 	 -0.5305 	 -0.5761 	 -0.5876 
 13.6400 	 -0.2974 	 -0.3795 	 -0.4203 
 13.6600 	 -0.0772 	 -0.1827 	 -0.2392 
 13.6800 	  0.0997 	 -0.0107 	 -0.0724 
 13.7000 	  0.2184 	  0.1228 	  0.0584 
 13.7200 	  0.2818 	  0.2149 	  0.1451 
 13.7400 	  0.3062 	  0.2732 	  0.1909 
 13.7600 	  0.3129 	  0.3102 	  0.2097 
 13.7800 	  0.3204 	  0.3386 	  0.2175 
 13.8000 	  0.3396 	  0.3663 	  0.2286 
 13.8200 	  0.3727 	  0.3965 	  0.2504 
 13.8400 	  0.4162 	  0.4282 	  0.2837 
 13.8600 	  0.4635 	  0.4586 	  0.3240 
 13.8800 	  0.5083 	  0.4858 	  0.3650 
 13.9000 	  0.5459 	  0.5092 	  0.4010 
 13.9200 	  0.5736 	  0.5290 	  0.4288 
 13.9400 	  0.5897 	  0.5446 	  0.4471 
 13.9600 	  0.5941 	  0.5530 	  0.4559 
 13.9800 	  0.5871 	  0.5500 	  0.4556 
 14.0000 	  0.5702 	  0.5301 	  0.4468 
 14.0200 	  0.5459 	  0.4911 	  0.4321 
 14.0400 	  0.5168 	  0.4346 	  0.4152 
 14.0600 	  0.4855 	  0.3686 	  0.4029 
 14.0800 	  0.4539 	  0.3047 	  0.4018 
 14.1000 	  0.4230 	  0.2563 	  0.4174 
 14.1200 	  0.3927 	  0.2333 	  0.4495 
 14.1400 	  0.3625 	  0.2399 	  0.4929 
 14.1600 	  0.3316 	  0.2708 	  0.5359 
 14.1800 	  0.2995 	  0.3143 	  0.5661 
 14.2000 	  0.2660 	  0.3530 	  0.5733 
 14.2200 	  0.2312 	  0.3711 	  0.5559 
 14.2400 	  0.1949 	  0.3566 	  0.5197 
 14.2600 	  0.1566 	  0.3074 	  0.4793 
 14.2800 	  0.1160 	  0.2290 	  0.4492 
 14.3000 	  0.0724 	  0.1355 	  0.4397 
 14.3200 	  0.0257 	  0.0424 	  0.4482 
 14.3400 	 -0.0238 	 -0.0358 	  0.4613 
 14.3600 	 -0.0754 	 -0.0929 	  0.4539 
 14.3800 	 -0.1284 	 -0.1299 	  0.4011 
 14.4000 	 -0.1827 	 -0.1572 	  0.2842 
 14.4200 	 -0.2388 	 -0.1878 	  0.1022 
 14.4400 	 -0.2974 	 -0.2350 	 -0.1299 
 14.4600 	 -0.3590 	 -0.3045 	 -0.3790 
 14.4800 	 -0.4225 	 -0.3953 	 -0.6084 
 14.5000 	 -0.4855 	 -0.4973 	 -0.7842 
 14.5200 	 -0.5445 	 -0.5982 	 -0.8898 
 14.5400 	 -0.5969 	 -0.6857 	 -0.9252 
 14.5600 	 -0.6431 	 -0.7554 	 -0.9116 
 14.5800 	 -0.6875 	 -0.8096 	 -0.8782 
 14.6000 	 -0.7384 	 -0.8585 	 -0.8563 
 14.6200 	 -0.8043 	 -0.9124 	 -0.8645 
 14.6400 	 -0.8890 	 -0.9787 	 -0.9083 
 14.6600 	 -0.9867 	 -1.0535 	 -0.9731 
 14.6800 	 -1.0798 	 -1.1240 	 -1.0356 
 14.7000 	 -1.1420 	 -1.1675 	 -1.0672 
 14.7200 	 -1.1458 	 -1.1618 	 -1.0471 
 14.7400 	 -1.0722 	 -1.0889 	 -0.9644 
 14.7600 	 -0.9194 	 -0.9458 	 -0.8255 
 14.7800 	 -0.7050 	 -0.7420 	 -0.6469 
 14.8000 	 -0.4616 	 -0.5023 	 -0.4538 
 14.8200 	 -0.2262 	 -0.2562 	 -0.2698 
 14.8400 	 -0.0288 	 -0.0335 	 -0.1145 
 14.8600 	  0.1159 	  0.1469 	  0.0042 
 14.8800 	  0.2103 	  0.2765 	  0.0865 
 14.9000 	  0.2695 	  0.3622 	  0.1421 
 14.9200 	  0.3128 	  0.4185 	  0.1836 
 14.9400 	  0.3561 	  0.4640 	  0.2240 
 14.9600 	  0.4073 	  0.5134 	  0.2714 
 14.9800 	  0.4665 	  0.5752 	  0.3285 
 15.0000 	  0.5288 	  0.6479 	  0.3917 
 15.0200 	  0.5884 	  0.7241 	  0.4534 
 15.0400 	  0.6409 	  0.7922 	  0.5048 
 15.0600 	  0.6844 	  0.8429 	  0.5393 
 15.0800 	  0.7189 	  0.8703 	  0.5542 
 15.1000 	  0.7446 	  0.8755 	  0.5523 
 15.1200 	  0.7614 	  0.8640 	  0.5401 
 15.1400 	  0.7687 	  0.8442 	  0.5258 
 15.1600 	  0.7663 	  0.8232 	  0.5166 
 15.1800 	  0.7546 	  0.8057 	  0.5161 
 15.2000 	  0.7352 	  0.7914 	  0.5233 
 15.2200 	  0.7106 	  0.7774 	  0.5333 
 15.2400 	  0.6833 	  0.7590 	  0.5390 
 15.2600 	  0.6554 	  0.7335 	  0.5344 
 15.2800 	  0.6280 	  0.7006 	  0.5163 
 15.3000 	  0.6011 	  0.6637 	  0.4858 
 15.3200 	  0.5744 	  0.6271 	  0.4480 
 15.3400 	  0.5469 	  0.5955 	  0.4097 
 15.3600 	  0.5180 	  0.5698 	  0.3774 
 15.3800 	  0.4871 	  0.5482 	  0.3547 
 15.4000 	  0.4537 	  0.5251 	  0.3416 
 15.4200 	  0.4178 	  0.4943 	  0.3344 
 15.4400 	  0.3792 	  0.4506 	  0.3270 
 15.4600 	  0.3381 	  0.3927 	  0.3135 
 15.4800 	  0.2946 	  0.3225 	  0.2891 
 15.5000 	  0.2489 	  0.2456 	  0.2521 
 15.5200 	  0.2015 	  0.1680 	  0.2038 
 15.5400 	  0.1523 	  0.0953 	  0.1476 
 15.5600 	  0.1013 	  0.0299 	  0.0883 
 15.5800 	  0.0485 	 -0.0281 	  0.0304 
 15.6000 	 -0.0059 	 -0.0812 	 -0.0223 
 15.6200 	 -0.0616 	 -0.1320 	 -0.0680 
 15.6400 	 -0.1178 	 -0.1832 	 -0.1066 
 15.6600 	 -0.1736 	 -0.2365 	 -0.1402 
 15.6800 	 -0.2286 	 -0.2932 	 -0.1718 
 15.7000 	 -0.2832 	 -0.3541 	 -0.2054 
 15.7200 	 -0.3385 	 -0.4199 	 -0.2440 
 15.7400 	 -0.3967 	 -0.4910 	 -0.2896 
 15.7600 	 -0.4591 	 -0.5660 	 -0.3412 
 15.7800 	 -0.5260 	 -0.6423 	 -0.3960 
 15.8000 	 -0.5954 	 -0.7152 	 -0.4495 
 15.8200 	 -0.6634 	 -0.7804 	 -0.4979 
 15.8400 	 -0.7258 	 -0.8352 	 -0.5389 
 15.8600 	 -0.7800 	 -0.8815 	 -0.5741 
 15.8800 	 -0.8276 	 -0.9248 	 -0.6078 
 15.9000 	 -0.8753 	 -0.9742 	 -0.6465 
 15.9200 	 -0.9328 	 -1.0375 	 -0.6946 
 15.9400 	 -1.0084 	 -1.1188 	 -0.7537 
 15.9600 	 -1.1037 	 -1.2127 	 -0.8182 
 15.9800 	 -1.2082 	 -1.3069 	 -0.8781 
 16.0000 	 -1.2993 	 -1.3808 	 -0.9193 
 16.0200 	 -1.3472 	 -1.4139 	 -0.9290 
 16.0400 	 -1.3238 	 -1.3884 	 -0.8976 
 16.0600 	 -1.2140 	 -1.2981 	 -0.8244 
 16.0800 	 -1.0224 	 -1.1462 	 -0.7147 
 16.1000 	 -0.7743 	 -0.9484 	 -0.5810 
 16.1200 	 -0.5073 	 -0.7251 	 -0.4371 
 16.1400 	 -0.2603 	 -0.4988 	 -0.2963 
 16.1600 	 -0.0607 	 -0.2866 	 -0.1670 
 16.1800 	  0.0820 	 -0.0997 	 -0.0535 
 16.2000 	  0.1759 	  0.0592 	  0.0450 
 16.2200 	  0.2396 	  0.1928 	  0.1313 
 16.2400 	  0.2933 	  0.3073 	  0.2093 
 16.2600 	  0.3510 	  0.4092 	  0.2819 
 16.2800 	  0.4175 	  0.5041 	  0.3509 
 16.3000 	  0.4897 	  0.5947 	  0.4169 
 16.3200 	  0.5610 	  0.6814 	  0.4797 
 16.3400 	  0.6253 	  0.7622 	  0.5380 
 16.3600 	  0.6797 	  0.8326 	  0.5891 
 16.3800 	  0.7239 	  0.8875 	  0.6297 
 16.4000 	  0.7592 	  0.9213 	  0.6556 
 16.4200 	  0.7868 	  0.9308 	  0.6633 
 16.4400 	  0.8063 	  0.9153 	  0.6515 
 16.4600 	  0.8169 	  0.8795 	  0.6229 
 16.4800 	  0.8175 	  0.8310 	  0.5832 
 16.5000 	  0.8082 	  0.7806 	  0.5411 
 16.5200 	  0.7905 	  0.7373 	  0.5048 
 16.5400 	  0.7668 	  0.7073 	  0.4808 
 16.5600 	  0.7401 	  0.6903 	  0.4698 
 16.5800 	  0.7127 	  0.6812 	  0.4688 
 16.6000 	  0.6860 	  0.6714 	  0.4707 
 16.6200 	  0.6602 	  0.6528 	  0.4682 
 16.6400 	  0.6349 	  0.6206 	  0.4559 
 16.6600 	  0.6091 	  0.5759 	  0.4328 
 16.6800 	  0.5820 	  0.5238 	  0.4013 
 16.7000 	  0.5528 	  0.4723 	  0.3666 
 16.7200 	  0.5211 	  0.4275 	  0.3328 
 16.7400 	  0.4866 	  0.3921 	  0.3028 
 16.7600 	  0.4491 	  0.3632 	  0.2753 
 16.7800 	  0.4088 	  0.3353 	  0.2480 
 16.8000 	  0.3658 	  0.3016 	  0.2172 
 16.8200 	  0.3200 	  0.2589 	  0.1821 
 16.8400 	  0.2717 	  0.2077 	  0.1438 
 16.8600 	  0.2209 	  0.1537 	  0.1065 
 16.8800 	  0.1679 	  0.1043 	  0.0748 
 16.9000 	  0.1129 	  0.0659 	  0.0521 
 16.9200 	  0.0565 	  0.0409 	  0.0382 
 16.9400 	 -0.0003 	  0.0271 	  0.0300 
 16.9600 	 -0.0566 	  0.0173 	  0.0212 
 16.9800 	 -0.1118 	  0.0028 	  0.0060 
 17.0000 	 -0.1658 	 -0.0240 	 -0.0202 
 17.0200 	 -0.2197 	 -0.0674 	 -0.0585 
 17.0400 	 -0.2753 	 -0.1273 	 -0.1069 
 17.0600 	 -0.3350 	 -0.1997 	 -0.1611 
 17.0800 	 -0.3999 	 -0.2789 	 -0.2165 
 17.1000 	 -0.4698 	 -0.3593 	 -0.2698 
 17.1200 	 -0.5418 	 -0.4370 	 -0.3200 
 17.1400 	 -0.6115 	 -0.5106 	 -0.3680 
 17.1600 	 -0.6747 	 -0.5816 	 -0.4164 
 17.1800 	 -0.7299 	 -0.6528 	 -0.4682 
 17.2000 	 -0.7806 	 -0.7276 	 -0.5254 
 17.2200 	 -0.8350 	 -0.8087 	 -0.5882 
 17.2400 	 -0.9033 	 -0.8964 	 -0.6551 
 17.2600 	 -0.9923 	 -0.9871 	 -0.7217 
 17.2800 	 -1.0994 	 -1.0736 	 -0.7820 
 17.3000 	 -1.2089 	 -1.1438 	 -0.8280 
 17.3200 	 -1.2934 	 -1.1842 	 -0.8514 
 17.3400 	 -1.3210 	 -1.1810 	 -0.8447 
 17.3600 	 -1.2659 	 -1.1254 	 -0.8035 
 17.3800 	 -1.1191 	 -1.0149 	 -0.7276 
 17.4000 	 -0.8943 	 -0.8569 	 -0.6218 
 17.4200 	 -0.6244 	 -0.6660 	 -0.4958 
 17.4400 	 -0.3522 	 -0.4627 	 -0.3621 
 17.4600 	 -0.1164 	 -0.2670 	 -0.2336 
 17.4800 	  0.0596 	 -0.0956 	 -0.1205 
 17.5000 	  0.1725 	  0.0434 	 -0.0282 
 17.5200 	  0.2364 	  0.1495 	  0.0434 
 17.5400 	  0.2737 	  0.2297 	  0.0988 
 17.5600 	  0.3057 	  0.2938 	  0.1453 
 17.5800 	  0.3457 	  0.3516 	  0.1901 
 17.6000 	  0.3971 	  0.4087 	  0.2376 
 17.6200 	  0.4559 	  0.4665 	  0.2885 
 17.6400 	  0.5154 	  0.5224 	  0.3399 
 17.6600 	  0.5697 	  0.5716 	  0.3864 
 17.6800 	  0.6158 	  0.6097 	  0.4226 
 17.7000 	  0.6530 	  0.6346 	  0.4444 
 17.7200 	  0.6816 	  0.6466 	  0.4514 
 17.7400 	  0.7016 	  0.6484 	  0.4461 
 17.7600 	  0.7121 	  0.6435 	  0.4337 
 17.7800 	  0.7120 	  0.6353 	  0.4196 
 17.8000 	  0.7012 	  0.6259 	  0.4084 
 17.8200 	  0.6805 	  0.6160 	  0.4020 
 17.8400 	  0.6524 	  0.6057 	  0.3996 
 17.8600 	  0.6198 	  0.5948 	  0.3980 
 17.8800 	  0.5856 	  0.5833 	  0.3934 
 17.9000 	  0.5517 	  0.5721 	  0.3830 
 17.9200 	  0.5191 	  0.5623 	  0.3658 
 17.9400 	  0.4878 	  0.5549 	  0.3433 
 17.9600 	  0.4573 	  0.5492 	  0.3183 
 17.9800 	  0.4269 	  0.5435 	  0.2939 
 18.0000 	  0.3960 	  0.5342 	  0.2719 
 18.0200 	  0.3640 	  0.5170 	  0.2522 
 18.0400 	  0.3304 	  0.4879 	  0.2328 
 18.0600 	  0.2942 	  0.4448 	  0.2110 
 18.0800 	  0.2547 	  0.3879 	  0.1845 
 18.1000 	  0.2111 	  0.3209 	  0.1528 
 18.1200 	  0.1636 	  0.2490 	  0.1170 
 18.1400 	  0.1127 	  0.1781 	  0.0798 
 18.1600 	  0.0596 	  0.1120 	  0.0433 
 18.1800 	  0.0059 	  0.0521 	  0.0085 
 18.2000 	 -0.0477 	 -0.0047 	 -0.0258 
 18.2200 	 -0.1010 	 -0.0630 	 -0.0623 
 18.2400 	 -0.1552 	 -0.1285 	 -0.1040 
 18.2600 	 -0.2120 	 -0.2035 	 -0.1520 
 18.2800 	 -0.2723 	 -0.2870 	 -0.2050 
 18.3000 	 -0.3358 	 -0.3726 	 -0.2582 
 18.3200 	 -0.3998 	 -0.4517 	 -0.3060 
 18.3400 	 -0.4600 	 -0.5160 	 -0.3432 
 18.3600 	 -0.5124 	 -0.5623 	 -0.3688 
 18.3800 	 -0.5557 	 -0.5932 	 -0.3861 
 18.4000 	 -0.5936 	 -0.6192 	 -0.4029 
 18.4200 	 -0.6349 	 -0.6533 	 -0.4283 
 18.4400 	 -0.6903 	 -0.7079 	 -0.4698 
 18.4600 	 -0.7677 	 -0.7862 	 -0.5275 
 18.4800 	 -0.8652 	 -0.8822 	 -0.5950 
 18.5000 	 -0.9684 	 -0.9766 	 -0.6576 
 18.5200 	 -1.0505 	 -1.0448 	 -0.6980 
 18.5400 	 -1.0798 	 -1.0604 	 -0.6997 
 18.5600 	 -1.0305 	 -1.0078 	 -0.6545 
 18.5800 	 -0.8931 	 -0.8828 	 -0.5631 
 18.6000 	 -0.6802 	 -0.7001 	 -0.4371 
 18.6200 	 -0.4243 	 -0.4849 	 -0.2938 
 18.6400 	 -0.1675 	 -0.2700 	 -0.1527 
 18.6600 	  0.0514 	 -0.0834 	 -0.0285 
 18.6800 	  0.2086 	  0.0550 	  0.0705 
 18.7000 	  0.3002 	  0.1410 	  0.1441 
 18.7200 	  0.3400 	  0.1818 	  0.1973 
 18.7400 	  0.3511 	  0.1937 	  0.2369 
 18.7600 	  0.3563 	  0.1945 	  0.2679 
 18.7800 	  0.3714 	  0.1992 	  0.2928 
 18.8000 	  0.4023 	  0.2153 	  0.3112 
 18.8200 	  0.4469 	  0.2439 	  0.3231 
 18.8400 	  0.4986 	  0.2804 	  0.3294 
 18.8600 	  0.5504 	  0.3183 	  0.3344 
 18.8800 	  0.5966 	  0.3515 	  0.3434 
 18.9000 	  0.6337 	  0.3763 	  0.3612 
 18.9200 	  0.6597 	  0.3912 	  0.3891 
 18.9400 	  0.6735 	  0.3968 	  0.4241 
 18.9600 	  0.6749 	  0.3943 	  0.4586 
 18.9800 	  0.6643 	  0.3854 	  0.4843 
 19.0000 	  0.6433 	  0.3715 	  0.4941 
 19.0200 	  0.6144 	  0.3535 	  0.4860 
 19.0400 	  0.5808 	  0.3321 	  0.4623 
 19.0600 	  0.5454 	  0.3075 	  0.4301 
 19.0800 	  0.5105 	  0.2798 	  0.3967 
 19.1000 	  0.4772 	  0.2490 	  0.3676 
 19.1200 	  0.4454 	  0.2161 	  0.3443 
 19.1400 	  0.4145 	  0.1826 	  0.3250 
 19.1600 	  0.3834 	  0.1518 	  0.3056 
 19.1800 	  0.3512 	  0.1277 	  0.2833 
 19.2000 	  0.3174 	  0.1142 	  0.2579 
 19.2200 	  0.2815 	  0.1141 	  0.2327 
 19.2400 	  0.2430 	  0.1274 	  0.2127 
 19.2600 	  0.2013 	  0.1508 	  0.2021 
 19.2800 	  0.1558 	  0.1782 	  0.2016 
 19.3000 	  0.1062 	  0.2016 	  0.2070 
 19.3200 	  0.0527 	  0.2128 	  0.2096 
 19.3400 	 -0.0038 	  0.2043 	  0.1987 
 19.3600 	 -0.0621 	  0.1770 	  0.1650 
 19.3800 	 -0.1212 	  0.1301 	  0.1033 
 19.4000 	 -0.1806 	  0.0516 	  0.0148 
 19.4200 	 -0.2409 	 -0.0255 	 -0.0934 
 19.4400 	 -0.3033 	 -0.0355 	 -0.2100 
 19.4600 	 -0.3690 	 -0.0506 	 -0.3224 
 19.4800 	 -0.4377 	 -0.1498 	 -0.4200 
 19.5000 	 -0.5075 	 -0.2629 	 -0.4963 
 19.5200 	 -0.5745 	 -0.3496 	 -0.5505 
 19.5400 	 -0.6349 	 -0.4272 	 -0.5861 
 19.5600 	 -0.6869 	 -0.4995 	 -0.6111 
 19.5800 	 -0.7332 	 -0.5658 	 -0.6336 
 19.6000 	 -0.7814 	 -0.6337 	 -0.6613 
 19.6200 	 -0.8420 	 -0.7103 	 -0.6973 
 19.6400 	 -0.9231 	 -0.7991 	 -0.7407 
 19.6600 	 -1.0247 	 -0.8961 	 -0.7847 
 19.6800 	 -1.1339 	 -0.9912 	 -0.8190 
 19.7000 	 -1.2254 	 -1.0656 	 -0.8317 
 19.7200 	 -1.2670 	 -1.0995 	 -0.8130 
 19.7400 	 -1.2306 	 -1.0754 	 -0.7572 
 19.7600 	 -1.1029 	 -0.9869 	 -0.6659 
 19.7800 	 -0.8924 	 -0.8385 	 -0.5468 
 19.8000 	 -0.6287 	 -0.6488 	 -0.4128 
 19.8200 	 -0.3534 	 -0.4420 	 -0.2781 
 19.8400 	 -0.1070 	 -0.2448 	 -0.1551 
 19.8600 	  0.0836 	 -0.0747 	 -0.0507 
 19.8800 	  0.2115 	  0.0591 	  0.0340 
 19.9000 	  0.2878 	  0.1615 	  0.1034 
 19.9200 	  0.3342 	  0.2430 	  0.1643 
 19.9400 	  0.3726 	  0.3177 	  0.2232 
 19.9600 	  0.4176 	  0.3945 	  0.2827 
 19.9800 	  0.4735 	  0.4764 	  0.3416 
 20.0000 	  0.5365 	  0.5577 	  0.3942 
 20.0200 	  0.5992 	  0.6295 	  0.4346 
 20.0400 	  0.6550 	  0.6820 	  0.4579 
 20.0600 	  0.7007 	  0.7107 	  0.4643 
 20.0800 	  0.7361 	  0.7155 	  0.4578 
 20.1000 	  0.7626 	  0.7032 	  0.4469 
 20.1200 	  0.7813 	  0.6815 	  0.4401 
 20.1400 	  0.7918 	  0.6587 	  0.4441 
 20.1600 	  0.7932 	  0.6381 	  0.4597 
 20.1800 	  0.7843 	  0.6201 	  0.4831 
 20.2000 	  0.7652 	  0.6007 	  0.5051 
 20.2200 	  0.7372 	  0.5756 	  0.5157 
 20.2400 	  0.7030 	  0.5410 	  0.5062 
 20.2600 	  0.6656 	  0.4969 	  0.4739 
 20.2800 	  0.6277 	  0.4455 	  0.4216 
 20.3000 	  0.5912 	  0.3918 	  0.3582 
 20.3200 	  0.5567 	  0.3409 	  0.2957 
 20.3400 	  0.5243 	  0.2973 	  0.2456 
 20.3600 	  0.4931 	  0.2630 	  0.2152 
 20.3800 	  0.4624 	  0.2382 	  0.2063 
 20.4000 	  0.4309 	  0.2207 	  0.2139 
 20.4200 	  0.3975 	  0.2075 	  0.2285 
 20.4400 	  0.3610 	  0.1947 	  0.2390 
 20.4600 	  0.3206 	  0.1789 	  0.2358 
 20.4800 	  0.2754 	  0.1571 	  0.2138 
 20.5000 	  0.2251 	  0.1278 	  0.1733 
 20.5200 	  0.1702 	  0.0903 	  0.1196 
 20.5400 	  0.1116 	  0.0457 	  0.0610 
 20.5600 	  0.0507 	 -0.0040 	  0.0064 
 20.5800 	 -0.0108 	 -0.0563 	 -0.0378 
 20.6000 	 -0.0713 	 -0.1088 	 -0.0688 
 20.6200 	 -0.1302 	 -0.1600 	 -0.0885 
 20.6400 	 -0.1878 	 -0.2100 	 -0.1019 
 20.6600 	 -0.2457 	 -0.2602 	 -0.1160 
 20.6800 	 -0.3060 	 -0.3125 	 -0.1368 
 20.7000 	 -0.3706 	 -0.3683 	 -0.1684 
 20.7200 	 -0.4400 	 -0.4283 	 -0.2112 
 20.7400 	 -0.5123 	 -0.4914 	 -0.2628 
 20.7600 	 -0.5833 	 -0.5559 	 -0.3189 
 20.7800 	 -0.6482 	 -0.6200 	 -0.3752 
 20.8000 	 -0.7039 	 -0.6835 	 -0.4291 
 20.8200 	 -0.7513 	 -0.7481 	 -0.4805 
 20.8400 	 -0.7967 	 -0.8170 	 -0.5315 
 20.8600 	 -0.8508 	 -0.8932 	 -0.5850 
 20.8800 	 -0.9236 	 -0.9774 	 -0.6423 
 20.9000 	 -1.0193 	 -1.0654 	 -0.7017 
 20.9200 	 -1.1299 	 -1.1475 	 -0.7569 
 20.9400 	 -1.2340 	 -1.2092 	 -0.7985 
 20.9600 	 -1.3007 	 -1.2343 	 -0.8153 
 20.9800 	 -1.2986 	 -1.2089 	 -0.7979 
 21.0000 	 -1.2074 	 -1.1260 	 -0.7414 
 21.0200 	 -1.0271 	 -0.9875 	 -0.6478 
 21.0400 	 -0.7800 	 -0.8050 	 -0.5246 
 21.0600 	 -0.5048 	 -0.5973 	 -0.3847 
 21.0800 	 -0.2441 	 -0.3858 	 -0.2421 
 21.1000 	 -0.0312 	 -0.1897 	 -0.1094 
 21.1200 	  0.1193 	 -0.0217 	  0.0054 
 21.1400 	  0.2121 	  0.1133 	  0.0989 
 21.1600 	  0.2661 	  0.2187 	  0.1728 
 21.1800 	  0.3045 	  0.3022 	  0.2313 
 21.2000 	  0.3453 	  0.3739 	  0.2798 
 21.2200 	  0.3973 	  0.4422 	  0.3230 
 21.2400 	  0.4595 	  0.5126 	  0.3640 
 21.2600 	  0.5254 	  0.5861 	  0.4041 
 21.2800 	  0.5879 	  0.6611 	  0.4433 
 21.3000 	  0.6419 	  0.7333 	  0.4810 
 21.3200 	  0.6857 	  0.7977 	  0.5156 
 21.3400 	  0.7198 	  0.8492 	  0.5454 
 21.3600 	  0.7452 	  0.8833 	  0.5681 
 21.3800 	  0.7621 	  0.8968 	  0.5816 
 21.4000 	  0.7700 	  0.8888 	  0.5840 
 21.4200 	  0.7679 	  0.8608 	  0.5750 
 21.4400 	  0.7561 	  0.8175 	  0.5556 
 21.4600 	  0.7357 	  0.7663 	  0.5290 
 21.4800 	  0.7092 	  0.7155 	  0.4994 
 21.5000 	  0.6795 	  0.6726 	  0.4712 
 21.5200 	  0.6493 	  0.6423 	  0.4471 
 21.5400 	  0.6200 	  0.6252 	  0.4280 
 21.5600 	  0.5920 	  0.6169 	  0.4122 
 21.5800 	  0.5649 	  0.6109 	  0.3962 
 21.6000 	  0.5377 	  0.5996 	  0.3762 
 21.6200 	  0.5096 	  0.5781 	  0.3501 
 21.6400 	  0.4799 	  0.5452 	  0.3175 
 21.6600 	  0.4482 	  0.5044 	  0.2811 
 21.6800 	  0.4143 	  0.4617 	  0.2448 
 21.7000 	  0.3780 	  0.4237 	  0.2127 
 21.7200 	  0.3392 	  0.3942 	  0.1869 
 21.7400 	  0.2977 	  0.3730 	  0.1671 
 21.7600 	  0.2531 	  0.3549 	  0.1498 
 21.7800 	  0.2053 	  0.3323 	  0.1305 
 21.8000 	  0.1543 	  0.2973 	  0.1043 
 21.8200 	  0.1007 	  0.2452 	  0.0693 
 21.8400 	  0.0453 	  0.1757 	  0.0257 
 21.8600 	 -0.0107 	  0.0938 	 -0.0228 
 21.8800 	 -0.0660 	  0.0068 	 -0.0718 
 21.9000 	 -0.1199 	 -0.0777 	 -0.1169 
 21.9200 	 -0.1724 	 -0.1552 	 -0.1565 
 21.9400 	 -0.2247 	 -0.2247 	 -0.1913 
 21.9600 	 -0.2789 	 -0.2894 	 -0.2250 
 21.9800 	 -0.3371 	 -0.3536 	 -0.2614 
 22.0000 	 -0.4007 	 -0.4210 	 -0.3036 
 22.0200 	 -0.4688 	 -0.4924 	 -0.3522 
 22.0400 	 -0.5381 	 -0.5660 	 -0.4059 
 22.0600 	 -0.6042 	 -0.6384 	 -0.4615 
 22.0800 	 -0.6630 	 -0.7071 	 -0.5165 
 22.1000 	 -0.7136 	 -0.7728 	 -0.5697 
 22.1200 	 -0.7604 	 -0.8388 	 -0.6218 
 22.1400 	 -0.8126 	 -0.9104 	 -0.6742 
 22.1600 	 -0.8808 	 -0.9902 	 -0.7274 
 22.1800 	 -0.9717 	 -1.0771 	 -0.7794 
 22.2000 	 -1.0816 	 -1.1620 	 -0.8249 
 22.2200 	 -1.1934 	 -1.2311 	 -0.8559 
 22.2400 	 -1.2782 	 -1.2667 	 -0.8634 
 22.2600 	 -1.3032 	 -1.2546 	 -0.8407 
 22.2800 	 -1.2428 	 -1.1860 	 -0.7847 
 22.3000 	 -1.0894 	 -1.0628 	 -0.6979 
 22.3200 	 -0.8584 	 -0.8952 	 -0.5873 
 22.3400 	 -0.5850 	 -0.7005 	 -0.4629 
 22.3600 	 -0.3130 	 -0.4980 	 -0.3353 
 22.3800 	 -0.0813 	 -0.3054 	 -0.2139 
 22.4000 	  0.0877 	 -0.1345 	 -0.1052 
 22.4200 	  0.1924 	  0.0083 	 -0.0124 
 22.4400 	  0.2486 	  0.1227 	  0.0637 
 22.4600 	  0.2800 	  0.2121 	  0.1247 
 22.4800 	  0.3089 	  0.2820 	  0.1735 
 22.5000 	  0.3483 	  0.3386 	  0.2138 
 22.5200 	  0.4013 	  0.3877 	  0.2496 
 22.5400 	  0.4630 	  0.4342 	  0.2846 
 22.5600 	  0.5255 	  0.4809 	  0.3209 
 22.5800 	  0.5822 	  0.5286 	  0.3588 
 22.6000 	  0.6292 	  0.5751 	  0.3959 
 22.6200 	  0.6659 	  0.6160 	  0.4282 
 22.6400 	  0.6929 	  0.6455 	  0.4508 
 22.6600 	  0.7106 	  0.6592 	  0.4601 
 22.6800 	  0.7191 	  0.6550 	  0.4554 
 22.7000 	  0.7180 	  0.6356 	  0.4393 
 22.7200 	  0.7073 	  0.6071 	  0.4178 
 22.7400 	  0.6878 	  0.5787 	  0.3979 
 22.7600 	  0.6615 	  0.5584 	  0.3857 
 22.7800 	  0.6309 	  0.5518 	  0.3843 
 22.8000 	  0.5981 	  0.5587 	  0.3925 
 22.8200 	  0.5649 	  0.5748 	  0.4059 
 22.8400 	  0.5323 	  0.5919 	  0.4182 
 22.8600 	  0.5003 	  0.6017 	  0.4237 
 22.8800 	  0.4689 	  0.5977 	  0.4192 
 22.9000 	  0.4377 	  0.5777 	  0.4049 
 22.9200 	  0.4062 	  0.5430 	  0.3839 
 22.9400 	  0.3738 	  0.4979 	  0.3604 
 22.9600 	  0.3396 	  0.4470 	  0.3379 
 22.9800 	  0.3026 	  0.3937 	  0.3177 
 23.0000 	  0.2620 	  0.3391 	  0.2986 
 23.0200 	  0.2171 	  0.2824 	  0.2775 
 23.0400 	  0.1683 	  0.2221 	  0.2508 
 23.0600 	  0.1164 	  0.1573 	  0.2161 
 23.0800 	  0.0628 	  0.0882 	  0.1726 
 23.1000 	  0.0086 	  0.0171 	  0.1220 
 23.1200 	 -0.0458 	 -0.0534 	  0.0677 
 23.1400 	 -0.1011 	 -0.1209 	  0.0134 
 23.1600 	 -0.1584 	 -0.1840 	 -0.0375 
 23.1800 	 -0.2190 	 -0.2428 	 -0.0822 
 23.2000 	 -0.2827 	 -0.2983 	 -0.1198 
 23.2200 	 -0.3475 	 -0.3520 	 -0.1505 
 23.2400 	 -0.4095 	 -0.4053 	 -0.1759 
 23.2600 	 -0.4648 	 -0.4596 	 -0.1991 
 23.2800 	 -0.5114 	 -0.5164 	 -0.2243 
 23.3000 	 -0.5516 	 -0.5778 	 -0.2563 
 23.3200 	 -0.5927 	 -0.6457 	 -0.2990 
 23.3400 	 -0.6448 	 -0.7214 	 -0.3540 
 23.3600 	 -0.7166 	 -0.8027 	 -0.4185 
 23.3800 	 -0.8095 	 -0.8842 	 -0.4851 
 23.4000 	 -0.9131 	 -0.9547 	 -0.5422 
 23.4200 	 -1.0050 	 -1.0004 	 -0.5767 
 23.4400 	 -1.0556 	 -1.0064 	 -0.5769 
 23.4600 	 -1.0376 	 -0.9628 	 -0.5371 
 23.4800 	 -0.9366 	 -0.8661 	 -0.4584 
 23.5000 	 -0.7581 	 -0.7237 	 -0.3505 
 23.5200 	 -0.5273 	 -0.5503 	 -0.2280 
 23.5400 	 -0.2822 	 -0.3667 	 -0.1077 
 23.5600 	 -0.0611 	 -0.1924 	 -0.0025 
 23.5800 	  0.1089 	 -0.0427 	  0.0797 
 23.6000 	  0.2186 	  0.0771 	  0.1389 
 23.6200 	  0.2763 	  0.1692 	  0.1803 
 23.6400 	  0.3015 	  0.2430 	  0.2122 
 23.6600 	  0.3156 	  0.3088 	  0.2414 
 23.6800 	  0.3348 	  0.3751 	  0.2719 
 23.7000 	  0.3664 	  0.4442 	  0.3031 
 23.7200 	  0.4099 	  0.5137 	  0.3320 
 23.7400 	  0.4599 	  0.5767 	  0.3545 
 23.7600 	  0.5099 	  0.6265 	  0.3683 
 23.7800 	  0.5546 	  0.6579 	  0.3732 
 23.8000 	  0.5907 	  0.6706 	  0.3717 
 23.8200 	  0.6165 	  0.6672 	  0.3665 
 23.8400 	  0.6312 	  0.6532 	  0.3596 
 23.8600 	  0.6344 	  0.6338 	  0.3500 
 23.8800 	  0.6265 	  0.6132 	  0.3355 
 23.9000 	  0.6087 	  0.5927 	  0.3124 
 23.9200 	  0.5831 	  0.5720 	  0.2790 
 23.9400 	  0.5521 	  0.5492 	  0.2359 
 23.9600 	  0.5184 	  0.5226 	  0.1871 
 23.9800 	  0.4839 	  0.4908 	  0.1380 
 24.0000 	  0.4496 	  0.4534 	  0.0934 
 24.0200 	  0.4157 	  0.4111 	  0.0547 
 24.0400 	  0.3821 	  0.3651 	  0.0195 
 24.0600 	  0.3482 	  0.3179 	 -0.0181 
 24.0800 	  0.3136 	  0.2720 	 -0.0640 
 24.1000 	  0.2778 	  0.2305 	 -0.1214 
 24.1200 	  0.2405 	  0.1959 	 -0.1875 
 24.1400 	  0.2012 	  0.1694 	 -0.2552 
 24.1600 	  0.1595 	  0.1496 	 -0.3141 
 24.1800 	  0.1149 	  0.1332 	 -0.3575 
 24.2000 	  0.0676 	  0.1141 	 -0.3850 
 24.2200 	  0.0177 	  0.0864 	 -0.4065 
 24.2400 	 -0.0343 	  0.0445 	 -0.4379 
 24.2600 	 -0.0884 	 -0.0134 	 -0.4963 
 24.2800 	 -0.1450 	 -0.0857 	 -0.5907 
 24.3000 	 -0.2050 	 -0.1669 	 -0.7160 
 24.3200 	 -0.2692 	 -0.2497 	 -0.8492 
 24.3400 	 -0.3375 	 -0.3263 	 -0.9563 
 24.3600 	 -0.4082 	 -0.3922 	 -1.0001 
 24.3800 	 -0.4779 	 -0.4459 	 -0.9547 
 24.4000 	 -0.5422 	 -0.4916 	 -0.8144 
 24.4200 	 -0.5980 	 -0.5360 	 -0.6008 
 24.4400 	 -0.6454 	 -0.5883 	 -0.3544 
 24.4600 	 -0.6891 	 -0.6554 	 -0.1277 
 24.4800 	 -0.7383 	 -0.7409 	  0.0338 
 24.5000 	 -0.8028 	 -0.8418 	  0.1028 
 24.5200 	 -0.8879 	 -0.9492 	  0.0805 
 24.5400 	 -0.9891 	 -1.0485 	 -0.0091 
 24.5600 	 -1.0893 	 -1.1228 	 -0.1230 
 24.5800 	 -1.1615 	 -1.1558 	 -0.2177 
 24.6000 	 -1.1763 	 -1.1364 	 -0.2585 
 24.6200 	 -1.1121 	 -1.0611 	 -0.2320 
 24.6400 	 -0.9643 	 -0.9348 	 -0.1429 
 24.6600 	 -0.7489 	 -0.7708 	 -0.0145 
 24.6800 	 -0.4983 	 -0.5867 	  0.1254 
 24.7000 	 -0.2512 	 -0.4015 	  0.2499 
 24.7200 	 -0.0403 	 -0.2302 	  0.3438 
 24.7400 	  0.1173 	 -0.0827 	  0.4018 
 24.7600 	  0.2220 	  0.0391 	  0.4311 
 24.7800 	  0.2881 	  0.1384 	  0.4431 
 24.8000 	  0.3354 	  0.2230 	  0.4507 
 24.8200 	  0.3805 	  0.3005 	  0.4624 
 24.8400 	  0.4322 	  0.3769 	  0.4822 
 24.8600 	  0.4911 	  0.4543 	  0.5084 
 24.8800 	  0.5523 	  0.5312 	  0.5371 
 24.9000 	  0.6101 	  0.6031 	  0.5628 
 24.9200 	  0.6603 	  0.6648 	  0.5815 
 24.9400 	  0.7014 	  0.7111 	  0.5908 
 24.9600 	  0.7333 	  0.7395 	  0.5899 
 24.9800 	  0.7564 	  0.7494 	  0.5794 
 25.0000 	  0.7703 	  0.7430 	  0.5602 
 25.0200 	  0.7741 	  0.7241 	  0.5336 
 25.0400 	  0.7673 	  0.6971 	  0.5009 
 25.0600 	  0.7502 	  0.6661 	  0.4642 
 25.0800 	  0.7247 	  0.6343 	  0.4260 
 25.1000 	  0.6937 	  0.6036 	  0.3891 
 25.1200 	  0.6603 	  0.5750 	  0.3561 
 25.1400 	  0.6268 	  0.5489 	  0.3291 
 25.1600 	  0.5944 	  0.5256 	  0.3080 
 25.1800 	  0.5631 	  0.5051 	  0.2916 
 25.2000 	  0.5319 	  0.4872 	  0.2772 
 25.2200 	  0.5001 	  0.4713 	  0.2617 
 25.2400 	  0.4668 	  0.4555 	  0.2422 
 25.2600 	  0.4317 	  0.4371 	  0.2177 
 25.2800 	  0.3947 	  0.4131 	  0.1884 
 25.3000 	  0.3560 	  0.3808 	  0.1558 
 25.3200 	  0.3152 	  0.3388 	  0.1218 
 25.3400 	  0.2720 	  0.2880 	  0.0879 
 25.3600 	  0.2256 	  0.2313 	  0.0539 
 25.3800 	  0.1756 	  0.1725 	  0.0188 
 25.4000 	  0.1219 	  0.1158 	 -0.0195 
 25.4200 	  0.0649 	  0.0634 	 -0.0622 
 25.4400 	  0.0057 	  0.0155 	 -0.1098 
 25.4600 	 -0.0540 	 -0.0307 	 -0.1607 
 25.4800 	 -0.1132 	 -0.0791 	 -0.2122 
 25.5000 	 -0.1712 	 -0.1340 	 -0.2607 
 25.5200 	 -0.2288 	 -0.1977 	 -0.3033 
 25.5400 	 -0.2877 	 -0.2697 	 -0.3380 
 25.5600 	 -0.3498 	 -0.3459 	 -0.3647 
 25.5800 	 -0.4161 	 -0.4201 	 -0.3848 
 25.6000 	 -0.4860 	 -0.4855 	 -0.4008 
 25.6200 	 -0.5564 	 -0.5374 	 -0.4159 
 25.6400 	 -0.6230 	 -0.5747 	 -0.4335 
 25.6600 	 -0.6820 	 -0.6018 	 -0.4571 
 25.6800 	 -0.7330 	 -0.6265 	 -0.4894 
 25.7000 	 -0.7803 	 -0.6589 	 -0.5324 
 25.7200 	 -0.8329 	 -0.7070 	 -0.5853 
 25.7400 	 -0.9009 	 -0.7740 	 -0.6449 
 25.7600 	 -0.9900 	 -0.8546 	 -0.7042 
 25.7800 	 -1.0962 	 -0.9368 	 -0.7536 
 25.8000 	 -1.2025 	 -1.0013 	 -0.7818 
 25.8200 	 -1.2812 	 -1.0291 	 -0.7796 
 25.8400 	 -1.3012 	 -1.0035 	 -0.7410 
 25.8600 	 -1.2394 	 -0.9185 	 -0.6668 
 25.8800 	 -1.0896 	 -0.7777 	 -0.5636 
 25.9000 	 -0.8673 	 -0.5976 	 -0.4437 
 25.9200 	 -0.6059 	 -0.4010 	 -0.3212 
 25.9400 	 -0.3459 	 -0.2135 	 -0.2094 
 25.9600 	 -0.1224 	 -0.0553 	 -0.1165 
 25.9800 	  0.0453 	  0.0611 	 -0.0453 
 26.0000 	  0.1572 	  0.1359 	  0.0076 
 26.0200 	  0.2280 	  0.1786 	  0.0492 
 26.0400 	  0.2789 	  0.2059 	  0.0878 
 26.0600 	  0.3283 	  0.2348 	  0.1296 
 26.0800 	  0.3860 	  0.2791 	  0.1777 
 26.1000 	  0.4526 	  0.3441 	  0.2311 
 26.1200 	  0.5225 	  0.4275 	  0.2862 
 26.1400 	  0.5882 	  0.5195 	  0.3380 
 26.1600 	  0.6447 	  0.6072 	  0.3826 
 26.1800 	  0.6900 	  0.6780 	  0.4176 
 26.2000 	  0.7245 	  0.7234 	  0.4428 
 26.2200 	  0.7498 	  0.7405 	  0.4595 
 26.2400 	  0.7666 	  0.7319 	  0.4693 
 26.2600 	  0.7746 	  0.7042 	  0.4730 
 26.2800 	  0.7734 	  0.6652 	  0.4709 
 26.3000 	  0.7628 	  0.6218 	  0.4620 
 26.3200 	  0.7438 	  0.5789 	  0.4459 
 26.3400 	  0.7184 	  0.5386 	  0.4227 
 26.3600 	  0.6892 	  0.5014 	  0.3944 
 26.3800 	  0.6585 	  0.4669 	  0.3641 
 26.4000 	  0.6279 	  0.4355 	  0.3363 
 26.4200 	  0.5979 	  0.4080 	  0.3145 
 26.4400 	  0.5684 	  0.3856 	  0.3010 
 26.4600 	  0.5389 	  0.3690 	  0.2952 
 26.4800 	  0.5089 	  0.3577 	  0.2945 
 26.5000 	  0.4778 	  0.3492 	  0.2941 
 26.5200 	  0.4453 	  0.3395 	  0.2891 
 26.5400 	  0.4109 	  0.3237 	  0.2753 
 26.5600 	  0.3740 	  0.2976 	  0.2511 
 26.5800 	  0.3342 	  0.2585 	  0.2173 
 26.6000 	  0.2910 	  0.2070 	  0.1774 
 26.6200 	  0.2440 	  0.1463 	  0.1358 
 26.6400 	  0.1935 	  0.0823 	  0.0973 
 26.6600 	  0.1400 	  0.0217 	  0.0650 
 26.6800 	  0.0843 	 -0.0292 	  0.0400 
 26.7000 	  0.0277 	 -0.0669 	  0.0211 
 26.7200 	 -0.0287 	 -0.0917 	  0.0053 
 26.7400 	 -0.0837 	 -0.1085 	 -0.0113 
 26.7600 	 -0.1370 	 -0.1257 	 -0.0324 
 26.7800 	 -0.1893 	 -0.1531 	 -0.0605 
 26.8000 	 -0.2421 	 -0.1992 	 -0.0960 
 26.8200 	 -0.2975 	 -0.2677 	 -0.1374 
 26.8400 	 -0.3574 	 -0.3568 	 -0.1819 
 26.8600 	 -0.4219 	 -0.4577 	 -0.2259 
 26.8800 	 -0.4894 	 -0.5581 	 -0.2665 
 26.9000 	 -0.5558 	 -0.6455 	 -0.3023 
 26.9200 	 -0.6168 	 -0.7120 	 -0.3343 
 26.9400 	 -0.6695 	 -0.7563 	 -0.3652 
 26.9600 	 -0.7151 	 -0.7863 	 -0.3995 
 26.9800 	 -0.7597 	 -0.8140 	 -0.4410 
 27.0000 	 -0.8133 	 -0.8532 	 -0.4919 
 27.0200 	 -0.8850 	 -0.9114 	 -0.5507 
 27.0400 	 -0.9778 	 -0.9874 	 -0.6122 
 27.0600 	 -1.0829 	 -1.0679 	 -0.6673 
 27.0800 	 -1.1793 	 -1.1329 	 -0.7052 
 27.1000 	 -1.2370 	 -1.1588 	 -0.7152 
 27.1200 	 -1.2269 	 -1.1284 	 -0.6904 
 27.1400 	 -1.1314 	 -1.0341 	 -0.6286 
 27.1600 	 -0.9524 	 -0.8837 	 -0.5353 
 27.1800 	 -0.7131 	 -0.6952 	 -0.4205 
 27.2000 	 -0.4511 	 -0.4946 	 -0.2987 
 27.2200 	 -0.2065 	 -0.3061 	 -0.1836 
 27.2400 	 -0.0094 	 -0.1479 	 -0.0866 
 27.2600 	  0.1280 	 -0.0256 	 -0.0120 
 27.2800 	  0.2123 	  0.0643 	  0.0419 
 27.3000 	  0.2621 	  0.1347 	  0.0830 
 27.3200 	  0.2991 	  0.1994 	  0.1213 
 27.3400 	  0.3396 	  0.2712 	  0.1668 
 27.3600 	  0.3907 	  0.3557 	  0.2245 
 27.3800 	  0.4506 	  0.4536 	  0.2943 
 27.4000 	  0.5128 	  0.5594 	  0.3701 
 27.4200 	  0.5704 	  0.6660 	  0.4425 
 27.4400 	  0.6190 	  0.7656 	  0.5015 
 27.4600 	  0.6571 	  0.8521 	  0.5403 
 27.4800 	  0.6852 	  0.9205 	  0.5559 
 27.5000 	  0.7040 	  0.9676 	  0.5510 
 27.5200 	  0.7136 	  0.9913 	  0.5314 
 27.5400 	  0.7136 	  0.9907 	  0.5045 
 27.5600 	  0.7039 	  0.9675 	  0.4764 
 27.5800 	  0.6853 	  0.9258 	  0.4505 
 27.6000 	  0.6596 	  0.8731 	  0.4272 
 27.6200 	  0.6297 	  0.8181 	  0.4048 
 27.6400 	  0.5982 	  0.7697 	  0.3809 
 27.6600 	  0.5668 	  0.7336 	  0.3544 
 27.6800 	  0.5364 	  0.7116 	  0.3258 
 27.7000 	  0.5065 	  0.6996 	  0.2977 
 27.7200 	  0.4763 	  0.6905 	  0.2731 
 27.7400 	  0.4451 	  0.6754 	  0.2548 
 27.7600 	  0.4126 	  0.6474 	  0.2432 
 27.7800 	  0.3787 	  0.6030 	  0.2363 
 27.8000 	  0.3437 	  0.5438 	  0.2301 
 27.8200 	  0.3075 	  0.4746 	  0.2200 
 27.8400 	  0.2694 	  0.4019 	  0.2020 
 27.8600 	  0.2288 	  0.3311 	  0.1747 
 27.8800 	  0.1852 	  0.2653 	  0.1391 
 27.9000 	  0.1385 	  0.2035 	  0.0987 
 27.9200 	  0.0894 	  0.1426 	  0.0571 
 27.9400 	  0.0390 	  0.0780 	  0.0173 
 27.9600 	 -0.0115 	  0.0067 	 -0.0207 
 27.9800 	 -0.0619 	 -0.0724 	 -0.0583 
 28.0000 	 -0.1128 	 -0.1571 	 -0.0990 
 28.0200 	 -0.1658 	 -0.2430 	 -0.1453 
 28.0400 	 -0.2222 	 -0.3244 	 -0.1980 
 28.0600 	 -0.2823 	 -0.3972 	 -0.2548 
 28.0800 	 -0.3442 	 -0.4593 	 -0.3122 
 28.1000 	 -0.4044 	 -0.5129 	 -0.3663 
 28.1200 	 -0.4588 	 -0.5634 	 -0.4154 
 28.1400 	 -0.5050 	 -0.6187 	 -0.4607 
 28.1600 	 -0.5449 	 -0.6856 	 -0.5063 
 28.1800 	 -0.5851 	 -0.7683 	 -0.5559 
 28.2000 	 -0.6357 	 -0.8644 	 -0.6111 
 28.2200 	 -0.7049 	 -0.9652 	 -0.6671 
 28.2400 	 -0.7945 	 -1.0556 	 -0.7143 
 28.2600 	 -0.8944 	 -1.1180 	 -0.7384 
 28.2800 	 -0.9829 	 -1.1363 	 -0.7267 
 28.3000 	 -1.0311 	 -1.1008 	 -0.6706 
 28.3200 	 -1.0126 	 -1.0115 	 -0.5722 
 28.3400 	 -0.9136 	 -0.8782 	 -0.4417 
 28.3600 	 -0.7397 	 -0.7195 	 -0.2982 
 28.3800 	 -0.5162 	 -0.5568 	 -0.1615 
 28.4000 	 -0.2801 	 -0.4097 	 -0.0487 
 28.4200 	 -0.0689 	 -0.2905 	  0.0323 
 28.4400 	  0.0914 	 -0.2029 	  0.0822 
 28.4600 	  0.1927 	 -0.1405 	  0.1110 
 28.4800 	  0.2437 	 -0.0925 	  0.1311 
 28.5000 	  0.2638 	 -0.0460 	  0.1545 
 28.5200 	  0.2743 	  0.0080 	  0.1870 
 28.5400 	  0.2907 	  0.0732 	  0.2291 
 28.5600 	  0.3200 	  0.1463 	  0.2750 
 28.5800 	  0.3613 	  0.2203 	  0.3175 
 28.6000 	  0.4089 	  0.2863 	  0.3500 
 28.6200 	  0.4562 	  0.3375 	  0.3700 
 28.6400 	  0.4979 	  0.3705 	  0.3787 
 28.6600 	  0.5307 	  0.3863 	  0.3804 
 28.6800 	  0.5530 	  0.3881 	  0.3796 
 28.7000 	  0.5642 	  0.3810 	  0.3793 
 28.7200 	  0.5642 	  0.3688 	  0.3797 
 28.7400 	  0.5537 	  0.3543 	  0.3788 
 28.7600 	  0.5342 	  0.3386 	  0.3731 
 28.7800 	  0.5079 	  0.3226 	  0.3607 
 28.8000 	  0.4773 	  0.3074 	  0.3416 
 28.8200 	  0.4450 	  0.2949 	  0.3182 
 28.8400 	  0.4127 	  0.2872 	  0.2946 
 28.8600 	  0.3813 	  0.2856 	  0.2742 
 28.8800 	  0.3508 	  0.2893 	  0.2585 
 28.9000 	  0.3206 	  0.2949 	  0.2460 
 28.9200 	  0.2898 	  0.2975 	  0.2326 
 28.9400 	  0.2578 	  0.2912 	  0.2132 
 28.9600 	  0.2240 	  0.2729 	  0.1845 
 28.9800 	  0.1883 	  0.2422 	  0.1453 
 29.0000 	  0.1509 	  0.2035 	  0.0985 
 29.0200 	  0.1120 	  0.1636 	  0.0488 
 29.0400 	  0.0717 	  0.1305 	  0.0019 
 29.0600 	  0.0297 	  0.1094 	 -0.0388 
 29.0800 	 -0.0146 	  0.1021 	 -0.0727 
 29.1000 	 -0.0626 	  0.1050 	 -0.1025 
 29.1200 	 -0.1154 	  0.1115 	 -0.1322 
 29.1400 	 -0.1736 	  0.1134 	 -0.1661 
 29.1600 	 -0.2363 	  0.1044 	 -0.2062 
 29.1800 	 -0.3005 	  0.0810 	 -0.2530 
 29.2000 	 -0.3622 	  0.0447 	 -0.3053 
 29.2200 	 -0.4171 	 -0.0005 	 -0.3622 
 29.2400 	 -0.4633 	 -0.0484 	 -0.4241 
 29.2600 	 -0.5030 	 -0.0932 	 -0.4931 
 29.2800 	 -0.5430 	 -0.1299 	 -0.5704 
 29.3000 	 -0.5928 	 -0.1558 	 -0.6550 
 29.3200 	 -0.6604 	 -0.1697 	 -0.7403 
 29.3400 	 -0.7472 	 -0.1722 	 -0.8146 
 29.3600 	 -0.8437 	 -0.1623 	 -0.8619 
 29.3800 	 -0.9297 	 -0.1419 	 -0.8671 
 29.4000 	 -0.9783 	 -0.1213 	 -0.8194 
 29.4200 	 -0.9650 	 -0.0909 	 -0.7184 
 29.4400 	 -0.8769 	 -0.0191 	 -0.5725 
 29.4600 	 -0.7189 	  0.1185 	 -0.4003 
 29.4800 	 -0.5131 	  0.3195 	 -0.2231 
 29.5000 	 -0.2927 	  0.5200 	 -0.0614 
 29.5200 	 -0.0909 	  0.6854 	  0.0720 
 29.5400 	  0.0696 	  0.8232 	  0.1721 
 29.5600 	  0.1814 	  0.9341 	  0.2437 
 29.5800 	  0.2520 	  1.0165 	  0.2961 
 29.6000 	  0.2975 	  1.0754 	  0.3405 
 29.6200 	  0.3347 	  1.1159 	  0.3850 
 29.6400 	  0.3749 	  1.1420 	  0.4339 
 29.6600 	  0.4218 	  1.1568 	  0.4855 
 29.6800 	  0.4730 	  1.1627 	  0.5354 
 29.7000 	  0.5236 	  1.1605 	  0.5771 
 29.7200 	  0.5692 	  1.1503 	  0.6054 
 29.7400 	  0.6074 	  1.1316 	  0.6166 
 29.7600 	  0.6377 	  1.1027 	  0.6109 
 29.7800 	  0.6604 	  1.0621 	  0.5906 
 29.8000 	  0.6751 	  1.0086 	  0.5607 
 29.8200 	  0.6812 	  0.9425 	  0.5271 
 29.8400 	  0.6779 	  0.8661 	  0.4954 
 29.8600 	  0.6650 	  0.7841 	  0.4695 
 29.8800 	  0.6436 	  0.7023 	  0.4508 
 29.9000 	  0.6161 	  0.6268 	  0.4375 
 29.9200 	  0.5850 	  0.5617 	  0.4254 
 29.9400 	  0.5526 	  0.5084 	  0.4091 
 29.9600 	  0.5202 	  0.4643 	  0.3845 
 29.9800 	  0.4882 	  0.4250 	  0.3498 
 30.0000 	  0.4563 	  0.3845 	  0.3066 
 30.0200 	  0.4238 	  0.3385 	  0.2593 
 30.0400 	  0.3903 	  0.2850 	  0.2132 
 30.0600 	  0.3552 	  0.2254 	  0.1730 
 30.0800 	  0.3185 	  0.1632 	  0.1405 
 30.1000 	  0.2798 	  0.1027 	  0.1144 
 30.1200 	  0.2385 	  0.0473 	  0.0913 
 30.1400 	  0.1940 	 -0.0016 	  0.0671 
 30.1600 	  0.1458 	 -0.0457 	  0.0391 
 30.1800 	  0.0939 	 -0.0880 	  0.0066 
 30.2000 	  0.0386 	 -0.1331 	 -0.0290 
 30.2200 	 -0.0189 	 -0.1845 	 -0.0658 
 30.2400 	 -0.0772 	 -0.2450 	 -0.1028 
 30.2600 	 -0.1353 	 -0.3149 	 -0.1410 
 30.2800 	 -0.1930 	 -0.3931 	 -0.1830 
 30.3000 	 -0.2509 	 -0.4766 	 -0.2317 
 30.3200 	 -0.3106 	 -0.5612 	 -0.2880 
 30.3400 	 -0.3734 	 -0.6423 	 -0.3501 
 30.3600 	 -0.4398 	 -0.7157 	 -0.4125 
 30.3800 	 -0.5081 	 -0.7783 	 -0.4689 
 30.4000 	 -0.5752 	 -0.8303 	 -0.5136 
 30.4200 	 -0.6374 	 -0.8746 	 -0.5457 
 30.4400 	 -0.6925 	 -0.9177 	 -0.5687 
 30.4600 	 -0.7420 	 -0.9673 	 -0.5908 
 30.4800 	 -0.7915 	 -1.0301 	 -0.6208 
 30.5000 	 -0.8499 	 -1.1081 	 -0.6651 
 30.5200 	 -0.9245 	 -1.1966 	 -0.7229 
 30.5400 	 -1.0165 	 -1.2831 	 -0.7868 
 30.5600 	 -1.1169 	 -1.3491 	 -0.8419 
 30.5800 	 -1.2056 	 -1.3744 	 -0.8720 
 30.6000 	 -1.2559 	 -1.3421 	 -0.8627 
 30.6200 	 -1.2430 	 -1.2441 	 -0.8077 
 30.6400 	 -1.1531 	 -1.0826 	 -0.7086 
 30.6600 	 -0.9903 	 -0.8723 	 -0.5771 
 30.6800 	 -0.7762 	 -0.6346 	 -0.4286 
 30.7000 	 -0.5433 	 -0.3951 	 -0.2809 
 30.7200 	 -0.3250 	 -0.1755 	 -0.1469 
 30.7400 	 -0.1443 	  0.0083 	 -0.0352 
 30.7600 	 -0.0088 	  0.1506 	  0.0535 
 30.7800 	  0.0887 	  0.2530 	  0.1225 
 30.8000 	  0.1639 	  0.3247 	  0.1779 
 30.8200 	  0.2331 	  0.3765 	  0.2255 
 30.8400 	  0.3064 	  0.4197 	  0.2699 
 30.8600 	  0.3859 	  0.4625 	  0.3129 
 30.8800 	  0.4673 	  0.5104 	  0.3551 
 30.9000 	  0.5439 	  0.5645 	  0.3960 
 30.9200 	  0.6104 	  0.6236 	  0.4349 
 30.9400 	  0.6649 	  0.6836 	  0.4712 
 30.9600 	  0.7081 	  0.7391 	  0.5039 
 30.9800 	  0.7421 	  0.7842 	  0.5318 
 31.0000 	  0.7683 	  0.8135 	  0.5531 
 31.0200 	  0.7868 	  0.8237 	  0.5660 
 31.0400 	  0.7970 	  0.8141 	  0.5691 
 31.0600 	  0.7981 	  0.7882 	  0.5623 
 31.0800 	  0.7905 	  0.7517 	  0.5467 
 31.1000 	  0.7757 	  0.7126 	  0.5248 
 31.1200 	  0.7560 	  0.6779 	  0.4997 
 31.1400 	  0.7338 	  0.6523 	  0.4741 
 31.1600 	  0.7109 	  0.6360 	  0.4498 
 31.1800 	  0.6883 	  0.6261 	  0.4276 
 31.2000 	  0.6660 	  0.6163 	  0.4071 
 31.2200 	  0.6433 	  0.6007 	  0.3876 
 31.2400 	  0.6195 	  0.5751 	  0.3681 
 31.2600 	  0.5939 	  0.5388 	  0.3483 
 31.2800 	  0.5661 	  0.4945 	  0.3276 
 31.3000 	  0.5354 	  0.4472 	  0.3058 
 31.3200 	  0.5016 	  0.4019 	  0.2820 
 31.3400 	  0.4644 	  0.3619 	  0.2555 
 31.3600 	  0.4237 	  0.3272 	  0.2254 
 31.3800 	  0.3797 	  0.2958 	  0.1915 
 31.4000 	  0.3330 	  0.2638 	  0.1547 
 31.4200 	  0.2840 	  0.2282 	  0.1171 
 31.4400 	  0.2335 	  0.1879 	  0.0815 
 31.4600 	  0.1817 	  0.1450 	  0.0508 
 31.4800 	  0.1290 	  0.1030 	  0.0269 
 31.5000 	  0.0755 	  0.0658 	  0.0100 
 31.5200 	  0.0213 	  0.0356 	 -0.0018 
 31.5400 	 -0.0331 	  0.0117 	 -0.0121 
 31.5600 	 -0.0874 	 -0.0102 	 -0.0253 
 31.5800 	 -0.1413 	 -0.0363 	 -0.0454 
 31.6000 	 -0.1950 	 -0.0734 	 -0.0752 
 31.6200 	 -0.2494 	 -0.1263 	 -0.1154 
 31.6400 	 -0.3063 	 -0.1966 	 -0.1649 
 31.6600 	 -0.3672 	 -0.2822 	 -0.2208 
 31.6800 	 -0.4331 	 -0.3785 	 -0.2798 
 31.7000 	 -0.5030 	 -0.4792 	 -0.3388 
 31.7200 	 -0.5742 	 -0.5797 	 -0.3960 
 31.7400 	 -0.6422 	 -0.6773 	 -0.4511 
 31.7600 	 -0.7033 	 -0.7729 	 -0.5052 
 31.7800 	 -0.7566 	 -0.8689 	 -0.5601 
 31.8000 	 -0.8058 	 -0.9687 	 -0.6170 
 31.8200 	 -0.8590 	 -1.0732 	 -0.6755 
 31.8400 	 -0.9258 	 -1.1797 	 -0.7333 
 31.8600 	 -1.0121 	 -1.2802 	 -0.7851 
 31.8800 	 -1.1147 	 -1.3631 	 -0.8243 
 31.9000 	 -1.2183 	 -1.4143 	 -0.8436 
 31.9200 	 -1.2971 	 -1.4213 	 -0.8371 
 31.9400 	 -1.3217 	 -1.3753 	 -0.8017 
 31.9600 	 -1.2694 	 -1.2751 	 -0.7381 
 31.9800 	 -1.1335 	 -1.1257 	 -0.6502 
 32.0000 	 -0.9272 	 -0.9396 	 -0.5451 
 32.0200 	 -0.6812 	 -0.7320 	 -0.4305 
 32.0400 	 -0.4334 	 -0.5195 	 -0.3142 
 32.0600 	 -0.2167 	 -0.3157 	 -0.2017 
 32.0800 	 -0.0497 	 -0.1310 	 -0.0969 
 32.1000 	  0.0666 	  0.0298 	 -0.0010 
 32.1200 	  0.1456 	  0.1658 	  0.0858 
 32.1400 	  0.2061 	  0.2797 	  0.1646 
 32.1600 	  0.2645 	  0.3764 	  0.2366 
 32.1800 	  0.3291 	  0.4618 	  0.3029 
 32.2000 	  0.3999 	  0.5419 	  0.3645 
 32.2200 	  0.4714 	  0.6216 	  0.4219 
 32.2400 	  0.5372 	  0.7041 	  0.4755 
 32.2600 	  0.5931 	  0.7893 	  0.5243 
 32.2800 	  0.6379 	  0.8745 	  0.5671 
 32.3000 	  0.6729 	  0.9531 	  0.6016 
 32.3200 	  0.6995 	  1.0174 	  0.6255 
 32.3400 	  0.7181 	  1.0595 	  0.6369 
 32.3600 	  0.7282 	  1.0743 	  0.6353 
 32.3800 	  0.7287 	  1.0603 	  0.6217 
 32.4000 	  0.7195 	  1.0212 	  0.5991 
 32.4200 	  0.7017 	  0.9640 	  0.5711 
 32.4400 	  0.6774 	  0.8980 	  0.5417 
 32.4600 	  0.6496 	  0.8310 	  0.5135 
 32.4800 	  0.6207 	  0.7685 	  0.4875 
 32.5000 	  0.5923 	  0.7116 	  0.4625 
 32.5200 	  0.5648 	  0.6582 	  0.4361 
 32.5400 	  0.5379 	  0.6037 	  0.4053 
 32.5600 	  0.5107 	  0.5439 	  0.3678 
 32.5800 	  0.4824 	  0.4761 	  0.3229 
 32.6000 	  0.4525 	  0.4010 	  0.2719 
 32.6200 	  0.4204 	  0.3218 	  0.2181 
 32.6400 	  0.3856 	  0.2439 	  0.1657 
 32.6600 	  0.3476 	  0.1727 	  0.1188 
 32.6800 	  0.3060 	  0.1130 	  0.0805 
 32.7000 	  0.2606 	  0.0666 	  0.0521 
 32.7200 	  0.2121 	  0.0326 	  0.0322 
 32.7400 	  0.1613 	  0.0069 	  0.0178 
 32.7600 	  0.1097 	 -0.0167 	  0.0040 
 32.7800 	  0.0584 	 -0.0454 	 -0.0139 
 32.8000 	  0.0079 	 -0.0857 	 -0.0401 
 32.8200 	 -0.0427 	 -0.1417 	 -0.0767 
 32.8400 	 -0.0947 	 -0.2139 	 -0.1232 
 32.8600 	 -0.1499 	 -0.2984 	 -0.1765 
 32.8800 	 -0.2091 	 -0.3881 	 -0.2318 
 32.9000 	 -0.2712 	 -0.4739 	 -0.2835 
 32.9200 	 -0.3331 	 -0.5480 	 -0.3276 
 32.9400 	 -0.3906 	 -0.6057 	 -0.3625 
 32.9600 	 -0.4406 	 -0.6486 	 -0.3906 
 32.9800 	 -0.4830 	 -0.6824 	 -0.4166 
 33.0000 	 -0.5226 	 -0.7169 	 -0.4475 
 33.0200 	 -0.5684 	 -0.7606 	 -0.4882 
 33.0400 	 -0.6299 	 -0.8182 	 -0.5408 
 33.0600 	 -0.7121 	 -0.8855 	 -0.6006 
 33.0800 	 -0.8107 	 -0.9516 	 -0.6586 
 33.1000 	 -0.9093 	 -0.9983 	 -0.7010 
 33.1200 	 -0.9820 	 -1.0080 	 -0.7151 
 33.1400 	 -1.0011 	 -0.9659 	 -0.6910 
 33.1600 	 -0.9466 	 -0.8687 	 -0.6272 
 33.1800 	 -0.8151 	 -0.7223 	 -0.5298 
 33.2000 	 -0.6223 	 -0.5445 	 -0.4128 
 33.2200 	 -0.3993 	 -0.3572 	 -0.2929 
 33.2400 	 -0.1827 	 -0.1830 	 -0.1861 
 33.2600 	 -0.0028 	 -0.0363 	 -0.1021 
 33.2800 	  0.1246 	  0.0762 	 -0.0437 
 33.3000 	  0.2007 	  0.1597 	 -0.0052 
 33.3200 	  0.2394 	  0.2247 	  0.0233 
 33.3400 	  0.2599 	  0.2852 	  0.0529 
 33.3600 	  0.2790 	  0.3507 	  0.0908 
 33.3800 	  0.3064 	  0.4254 	  0.1394 
 33.4000 	  0.3440 	  0.5046 	  0.1942 
 33.4200 	  0.3886 	  0.5791 	  0.2477 
 33.4400 	  0.4348 	  0.6370 	  0.2908 
 33.4600 	  0.4777 	  0.6691 	  0.3174 
 33.4800 	  0.5138 	  0.6711 	  0.3248 
 33.5000 	  0.5412 	  0.6460 	  0.3157 
 33.5200 	  0.5584 	  0.6016 	  0.2957 
 33.5400 	  0.5649 	  0.5492 	  0.2716 
 33.5600 	  0.5605 	  0.4989 	  0.2494 
 33.5800 	  0.5463 	  0.4588 	  0.2329 
 33.6000 	  0.5242 	  0.4316 	  0.2229 
 33.6200 	  0.4968 	  0.4167 	  0.2187 
 33.6400 	  0.4669 	  0.4105 	  0.2184 
 33.6600 	  0.4364 	  0.4092 	  0.2206 
 33.6800 	  0.4065 	  0.4094 	  0.2246 
 33.7000 	  0.3774 	  0.4093 	  0.2305 
 33.7200 	  0.3488 	  0.4079 	  0.2383 
 33.7400 	  0.3198 	  0.4042 	  0.2476 
 33.7600 	  0.2900 	  0.3962 	  0.2564 
 33.7800 	  0.2586 	  0.3811 	  0.2620 
 33.8000 	  0.2251 	  0.3557 	  0.2606 
 33.8200 	  0.1889 	  0.3179 	  0.2491 
 33.8400 	  0.1496 	  0.2675 	  0.2259 
 33.8600 	  0.1071 	  0.2069 	  0.1914 
 33.8800 	  0.0618 	  0.1403 	  0.1483 
 33.9000 	  0.0143 	  0.0723 	  0.1007 
 33.9200 	 -0.0346 	  0.0058 	  0.0530 
 33.9400 	 -0.0846 	 -0.0584 	  0.0088 
 33.9600 	 -0.1361 	 -0.1222 	 -0.0300 
 33.9800 	 -0.1903 	 -0.1884 	 -0.0625 
 34.0000 	 -0.2481 	 -0.2598 	 -0.0890 
 34.0200 	 -0.3097 	 -0.3366 	 -0.1092 
 34.0400 	 -0.3733 	 -0.4168 	 -0.1224 
 34.0600 	 -0.4358 	 -0.4969 	 -0.1277 
 34.0800 	 -0.4928 	 -0.5737 	 -0.1258 
 34.1000 	 -0.5416 	 -0.6462 	 -0.1198 
 34.1200 	 -0.5829 	 -0.7166 	 -0.1164 
 34.1400 	 -0.6222 	 -0.7894 	 -0.1243 
 34.1600 	 -0.6685 	 -0.8681 	 -0.1508 
 34.1800 	 -0.7313 	 -0.9536 	 -0.1977 
 34.2000 	 -0.8146 	 -1.0397 	 -0.2577 
 34.2200 	 -0.9125 	 -1.1147 	 -0.3134 
 34.2400 	 -1.0068 	 -1.1621 	 -0.3414 
 34.2600 	 -1.0707 	 -1.1659 	 -0.3191 
 34.2800 	 -1.0766 	 -1.1142 	 -0.2338 
 34.3000 	 -1.0059 	 -1.0045 	 -0.0899 
 34.3200 	 -0.8576 	 -0.8439 	  0.0879 
 34.3400 	 -0.6500 	 -0.6481 	  0.2614 
 34.3600 	 -0.4157 	 -0.4370 	  0.3869 
 34.3800 	 -0.1911 	 -0.2306 	  0.4306 
 34.4000 	 -0.0049 	 -0.0434 	  0.3784 
 34.4200 	  0.1302 	  0.1168 	  0.2440 
 34.4400 	  0.2181 	  0.2494 	  0.0612 
 34.4600 	  0.2743 	  0.3590 	 -0.1217 
 34.4800 	  0.3178 	  0.4523 	 -0.2609 
 34.5000 	  0.3627 	  0.5351 	 -0.3268 
 34.5200 	  0.4151 	  0.6105 	 -0.3151 
 34.5400 	  0.4733 	  0.6787 	 -0.2412 
 34.5600 	  0.5318 	  0.7374 	 -0.1369 
 34.5800 	  0.5848 	  0.7832 	 -0.0346 
 34.6000 	  0.6290 	  0.8135 	  0.0406 
 34.6200 	  0.6641 	  0.8269 	  0.0801 
 34.6400 	  0.6911 	  0.8240 	  0.0885 
 34.6600 	  0.7107 	  0.8075 	  0.0821 
 34.6800 	  0.7228 	  0.7808 	  0.0775 
 34.7000 	  0.7263 	  0.7479 	  0.0870 
 34.7200 	  0.7202 	  0.7122 	  0.1133 
 34.7400 	  0.7048 	  0.6757 	  0.1515 
 34.7600 	  0.6817 	  0.6393 	  0.1911 
 34.7800 	  0.6535 	  0.6024 	  0.2218 
 34.8000 	  0.6233 	  0.5639 	  0.2368 
 34.8200 	  0.5933 	  0.5230 	  0.2350 
 34.8400 	  0.5648 	  0.4797 	  0.2196 
 34.8600 	  0.5375 	  0.4358 	  0.1969 
 34.8800 	  0.5106 	  0.3940 	  0.1732 
 34.9000 	  0.4830 	  0.3574 	  0.1533 
 34.9200 	  0.4536 	  0.3283 	  0.1398 
 34.9400 	  0.4221 	  0.3070 	  0.1332 
 34.9600 	  0.3881 	  0.2913 	  0.1325 
 34.9800 	  0.3518 	  0.2770 	  0.1356 
 35.0000 	  0.3132 	  0.2582 	  0.1395 
 35.0200 	  0.2720 	  0.2303 	  0.1406 
 35.0400 	  0.2280 	  0.1900 	  0.1350 
 35.0600 	  0.1807 	  0.1374 	  0.1193 
 35.0800 	  0.1298 	  0.0753 	  0.0916 
 35.1000 	  0.0757 	  0.0089 	  0.0523 
 35.1200 	  0.0192 	 -0.0564 	  0.0051 
 35.1400 	 -0.0383 	 -0.1165 	 -0.0448 
 35.1600 	 -0.0953 	 -0.1700 	 -0.0907 
 35.1800 	 -0.1504 	 -0.2184 	 -0.1275 
 35.2000 	 -0.2033 	 -0.2660 	 -0.1525 
 35.2200 	 -0.2547 	 -0.3172 	 -0.1669 
 35.2400 	 -0.3067 	 -0.3759 	 -0.1751 
 35.2600 	 -0.3620 	 -0.4428 	 -0.1838 
 35.2800 	 -0.4224 	 -0.5158 	 -0.1995 
 35.3000 	 -0.4880 	 -0.5901 	 -0.2274 
 35.3200 	 -0.5562 	 -0.6611 	 -0.2693 
 35.3400 	 -0.6226 	 -0.7253 	 -0.3247 
 35.3600 	 -0.6824 	 -0.7838 	 -0.3902 
 35.3800 	 -0.7337 	 -0.8405 	 -0.4619 
 35.4000 	 -0.7791 	 -0.9026 	 -0.5355 
 35.4200 	 -0.8264 	 -0.9752 	 -0.6073 
 35.4400 	 -0.8862 	 -1.0604 	 -0.6737 
 35.4600 	 -0.9667 	 -1.1516 	 -0.7306 
 35.4800 	 -1.0675 	 -1.2365 	 -0.7733 
 35.5000 	 -1.1753 	 -1.2963 	 -0.7961 
 35.5200 	 -1.2647 	 -1.3128 	 -0.7938 
 35.5400 	 -1.3037 	 -1.2711 	 -0.7622 
 35.5600 	 -1.2651 	 -1.1672 	 -0.7006 
 35.5800 	 -1.1369 	 -1.0062 	 -0.6113 
 35.6000 	 -0.9286 	 -0.8049 	 -0.5006 
 35.6200 	 -0.6702 	 -0.5843 	 -0.3768 
 35.6400 	 -0.4027 	 -0.3668 	 -0.2492 
 35.6600 	 -0.1647 	 -0.1686 	 -0.1256 
 35.6800 	  0.0191 	  0.0010 	 -0.0117 
 35.7000 	  0.1439 	  0.1427 	  0.0902 
 35.7200 	  0.2222 	  0.2629 	  0.1802 
 35.7400 	  0.2756 	  0.3715 	  0.2599 
 35.7600 	  0.3247 	  0.4765 	  0.3321 
 35.7800 	  0.3819 	  0.5826 	  0.3988 
 35.8000 	  0.4493 	  0.6884 	  0.4611 
 35.8200 	  0.5216 	  0.7888 	  0.5189 
 35.8400 	  0.5908 	  0.8760 	  0.5708 
 35.8600 	  0.6507 	  0.9430 	  0.6147 
 35.8800 	  0.6991 	  0.9847 	  0.6482 
 35.9000 	  0.7369 	  1.0002 	  0.6691 
 35.9200 	  0.7663 	  0.9922 	  0.6766 
 35.9400 	  0.7883 	  0.9664 	  0.6709 
 35.9600 	  0.8027 	  0.9301 	  0.6542 
 35.9800 	  0.8080 	  0.8904 	  0.6296 
 36.0000 	  0.8032 	  0.8530 	  0.6014 
 36.0200 	  0.7885 	  0.8211 	  0.5730 
 36.0400 	  0.7657 	  0.7950 	  0.5474 
 36.0600 	  0.7378 	  0.7726 	  0.5252 
 36.0800 	  0.7078 	  0.7498 	  0.5056 
 36.1000 	  0.6776 	  0.7222 	  0.4861 
 36.1200 	  0.6481 	  0.6862 	  0.4641 
 36.1400 	  0.6189 	  0.6399 	  0.4370 
 36.1600 	  0.5890 	  0.5840 	  0.4041 
 36.1800 	  0.5573 	  0.5209 	  0.3658 
 36.2000 	  0.5232 	  0.4550 	  0.3245 
 36.2200 	  0.4866 	  0.3905 	  0.2829 
 36.2400 	  0.4477 	  0.3308 	  0.2440 
 36.2600 	  0.4063 	  0.2776 	  0.2094 
 36.2800 	  0.3622 	  0.2307 	  0.1796 
 36.3000 	  0.3150 	  0.1879 	  0.1532 
 36.3200 	  0.2643 	  0.1466 	  0.1278 
 36.3400 	  0.2099 	  0.1040 	  0.1005 
 36.3600 	  0.1525 	  0.0581 	  0.0691 
 36.3800 	  0.0932 	  0.0077 	  0.0323 
 36.4000 	  0.0334 	 -0.0475 	 -0.0095 
 36.4200 	 -0.0261 	 -0.1075 	 -0.0550 
 36.4400 	 -0.0850 	 -0.1720 	 -0.1022 
 36.4600 	 -0.1446 	 -0.2407 	 -0.1494 
 36.4800 	 -0.2065 	 -0.3130 	 -0.1953 
 36.5000 	 -0.2726 	 -0.3878 	 -0.2396 
 36.5200 	 -0.3432 	 -0.4636 	 -0.2834 
 36.5400 	 -0.4163 	 -0.5386 	 -0.3278 
 36.5600 	 -0.4879 	 -0.6118 	 -0.3749 
 36.5800 	 -0.5536 	 -0.6831 	 -0.4263 
 36.6000 	 -0.6108 	 -0.7545 	 -0.4830 
 36.6200 	 -0.6612 	 -0.8283 	 -0.5449 
 36.6400 	 -0.7120 	 -0.9068 	 -0.6103 
 36.6600 	 -0.7742 	 -0.9886 	 -0.6750 
 36.6800 	 -0.8571 	 -1.0691 	 -0.7330 
 36.7000 	 -0.9627 	 -1.1376 	 -0.7764 
 36.7200 	 -1.0802 	 -1.1808 	 -0.7972 
 36.7400 	 -1.1853 	 -1.1839 	 -0.7886 
 36.7600 	 -1.2456 	 -1.1368 	 -0.7474 
 36.7800 	 -1.2305 	 -1.0352 	 -0.6747 
 36.8000 	 -1.1234 	 -0.8850 	 -0.5769 
 36.8200 	 -0.9298 	 -0.6998 	 -0.4638 
 36.8400 	 -0.6774 	 -0.4989 	 -0.3470 
 36.8600 	 -0.4084 	 -0.3022 	 -0.2366 
 36.8800 	 -0.1655 	 -0.1260 	 -0.1396 
 36.9000 	  0.0210 	  0.0213 	 -0.0581 
 36.9200 	  0.1411 	  0.1389 	  0.0101 
 36.9400 	  0.2047 	  0.2332 	  0.0699 
 36.9600 	  0.2340 	  0.3139 	  0.1269 
 36.9800 	  0.2529 	  0.3905 	  0.1854 
 37.0000 	  0.2787 	  0.4687 	  0.2468 
 37.0200 	  0.3181 	  0.5492 	  0.3093 
 37.0400 	  0.3688 	  0.6277 	  0.3687 
 37.0600 	  0.4236 	  0.6967 	  0.4198 
 37.0800 	  0.4751 	  0.7482 	  0.4578 
 37.1000 	  0.5190 	  0.7764 	  0.4796 
 37.1200 	  0.5536 	  0.7797 	  0.4851 
 37.1400 	  0.5792 	  0.7607 	  0.4764 
 37.1600 	  0.5962 	  0.7265 	  0.4586 
 37.1800 	  0.6043 	  0.6860 	  0.4373 
 37.2000 	  0.6026 	  0.6479 	  0.4183 
 37.2200 	  0.5910 	  0.6180 	  0.4053 
 37.2400 	  0.5700 	  0.5983 	  0.3995 
 37.2600 	  0.5416 	  0.5858 	  0.3984 
 37.2800 	  0.5085 	  0.5745 	  0.3972 
 37.3000 	  0.4735 	  0.5566 	  0.3895 
 37.3200 	  0.4386 	  0.5261 	  0.3703 
 37.3400 	  0.4049 	  0.4798 	  0.3365 
 37.3600 	  0.3724 	  0.4194 	  0.2897 
 37.3800 	  0.3404 	  0.3497 	  0.2343 
 37.4000 	  0.3079 	  0.2783 	  0.1777 
 37.4200 	  0.2740 	  0.2122 	  0.1266 
 37.4400 	  0.2379 	  0.1560 	  0.0862 
 37.4600 	  0.1993 	  0.1101 	  0.0570 
 37.4800 	  0.1582 	  0.0709 	  0.0360 
 37.5000 	  0.1148 	  0.0315 	  0.0166 
 37.5200 	  0.0694 	 -0.0154 	 -0.0083 
 37.5400 	  0.0219 	 -0.0763 	 -0.0447 
 37.5600 	 -0.0284 	 -0.1535 	 -0.0946 
 37.5800 	 -0.0828 	 -0.2454 	 -0.1561 
 37.6000 	 -0.1423 	 -0.3457 	 -0.2236 
 37.6200 	 -0.2068 	 -0.4463 	 -0.2901 
 37.6400 	 -0.2747 	 -0.5386 	 -0.3496 
 37.6600 	 -0.3422 	 -0.6180 	 -0.3995 
 37.6800 	 -0.4046 	 -0.6836 	 -0.4413 
 37.7000 	 -0.4581 	 -0.7411 	 -0.4801 
 37.7200 	 -0.5025 	 -0.7984 	 -0.5223 
 37.7400 	 -0.5425 	 -0.8649 	 -0.5733 
 37.7600 	 -0.5872 	 -0.9445 	 -0.6332 
 37.7800 	 -0.6472 	 -1.0354 	 -0.6974 
 37.8000 	 -0.7285 	 -1.1257 	 -0.7552 
 37.8200 	 -0.8277 	 -1.1978 	 -0.7938 
 37.8400 	 -0.9283 	 -1.2304 	 -0.8007 
 37.8600 	 -1.0039 	 -1.2070 	 -0.7687 
 37.8800 	 -1.0247 	 -1.1179 	 -0.6968 
 37.9000 	 -0.9686 	 -0.9674 	 -0.5921 
 37.9200 	 -0.8301 	 -0.7700 	 -0.4667 
 37.9400 	 -0.6242 	 -0.5490 	 -0.3355 
 37.9600 	 -0.3830 	 -0.3293 	 -0.2113 
 37.9800 	 -0.1450 	 -0.1326 	 -0.1029 
 38.0000 	  0.0567 	  0.0292 	 -0.0131 
 38.0200 	  0.2042 	  0.1534 	  0.0600 
 38.0400 	  0.2974 	  0.2466 	  0.1216 
 38.0600 	  0.3505 	  0.3205 	  0.1775 
 38.0800 	  0.3833 	  0.3878 	  0.2320 
 38.1000 	  0.4136 	  0.4576 	  0.2873 
 38.1200 	  0.4513 	  0.5340 	  0.3431 
 38.1400 	  0.4982 	  0.6155 	  0.3974 
 38.1600 	  0.5505 	  0.6964 	  0.4476 
 38.1800 	  0.6024 	  0.7687 	  0.4907 
 38.2000 	  0.6492 	  0.8245 	  0.5242 
 38.2200 	  0.6881 	  0.8583 	  0.5461 
 38.2400 	  0.7181 	  0.8674 	  0.5550 
 38.2600 	  0.7385 	  0.8531 	  0.5510 
 38.2800 	  0.7486 	  0.8196 	  0.5354 
 38.3000 	  0.7475 	  0.7739 	  0.5110 
 38.3200 	  0.7352 	  0.7236 	  0.4820 
 38.3400 	  0.7126 	  0.6756 	  0.4527 
 38.3600 	  0.6820 	  0.6341 	  0.4265 
 38.3800 	  0.6463 	  0.6009 	  0.4052 
 38.4000 	  0.6083 	  0.5741 	  0.3883 
 38.4200 	  0.5703 	  0.5502 	  0.3737 
 38.4400 	  0.5332 	  0.5247 	  0.3585 
 38.4600 	  0.4968 	  0.4943 	  0.3401 
 38.4800 	  0.4604 	  0.4570 	  0.3173 
 38.5000 	  0.4234 	  0.4127 	  0.2906 
 38.5200 	  0.3849 	  0.3626 	  0.2616 
 38.5400 	  0.3445 	  0.3083 	  0.2324 
 38.5600 	  0.3018 	  0.2512 	  0.2043 
 38.5800 	  0.2563 	  0.1927 	  0.1778 
 38.6000 	  0.2076 	  0.1338 	  0.1522 
 38.6200 	  0.1551 	  0.0763 	  0.1262 
 38.6400 	  0.0989 	  0.0223 	  0.0983 
 38.6600 	  0.0394 	 -0.0261 	  0.0675 
 38.6800 	 -0.0225 	 -0.0679 	  0.0334 
 38.7000 	 -0.0857 	 -0.1037 	 -0.0036 
 38.7200 	 -0.1498 	 -0.1360 	 -0.0422 
 38.7400 	 -0.2148 	 -0.1687 	 -0.0807 
 38.7600 	 -0.2818 	 -0.2046 	 -0.1167 
 38.7800 	 -0.3521 	 -0.2450 	 -0.1479 
 38.8000 	 -0.4265 	 -0.2880 	 -0.1728 
 38.8200 	 -0.5038 	 -0.3299 	 -0.1915 
 38.8400 	 -0.5813 	 -0.3667 	 -0.2062 
 38.8600 	 -0.6548 	 -0.3973 	 -0.2220 
 38.8800 	 -0.7209 	 -0.4238 	 -0.2451 
 38.9000 	 -0.7796 	 -0.4532 	 -0.2816 
 38.9200 	 -0.8352 	 -0.4930 	 -0.3341 
 38.9400 	 -0.8967 	 -0.5492 	 -0.4011 
 38.9600 	 -0.9739 	 -0.6201 	 -0.4736 
 38.9800 	 -1.0721 	 -0.6971 	 -0.5391 
 39.0000 	 -1.1868 	 -0.7629 	 -0.5820 
 39.0200 	 -1.3006 	 -0.7985 	 -0.5905 
 39.0400 	 -1.3858 	 -0.7862 	 -0.5576 
 39.0600 	 -1.4119 	 -0.7188 	 -0.4863 
 39.0800 	 -1.3563 	 -0.5984 	 -0.3867 
 39.1000 	 -1.2139 	 -0.4404 	 -0.2751 
 39.1200 	 -1.0007 	 -0.2654 	 -0.1676 
 39.1400 	 -0.7498 	 -0.0966 	 -0.0776 
 39.1600 	 -0.5010 	  0.0485 	 -0.0110 
 39.1800 	 -0.2879 	  0.1590 	  0.0327 
 39.2000 	 -0.1282 	  0.2334 	  0.0599 
 39.2200 	 -0.0210 	  0.2756 	  0.0784 
 39.2400 	  0.0488 	  0.2931 	  0.0951 
 39.2600 	  0.1013 	  0.2929 	  0.1129 
 39.2800 	  0.1534 	  0.2807 	  0.1317 
 39.3000 	  0.2130 	  0.2602 	  0.1477 
 39.3200 	  0.2791 	  0.2345 	  0.1572 
 39.3400 	  0.3453 	  0.2064 	  0.1566 
 39.3600 	  0.4050 	  0.1788 	  0.1452 
 39.3800 	  0.4540 	  0.1542 	  0.1237 
 39.4000 	  0.4919 	  0.1327 	  0.0950 
 39.4200 	  0.5203 	  0.1145 	  0.0622 


==> result/raw_static_medium.txt <==
time 		  signal 	 mrc 		 old 
 0.0200 	 -0.3333 	 -0.3581 	 -0.1981 
 0.0400 	 -0.1259 	 -0.2763 	 -0.1694 
 0.0600 	  0.1040 	 -0.1858 	 -0.1425 
 0.0800 	  0.3126 	 -0.0908 	 -0.1132 
 0.1000 	  0.4705 	  0.0041 	 -0.0775 
 0.1200 	  0.5685 	  0.0940 	 -0.0340 
 0.1400 	  0.6154 	  0.1732 	  0.0148 
 0.1600 	  0.6306 	  0.2359 	  0.0640 
 0.1800 	  0.6337 	  0.2779 	  0.1070 
 0.2000 	  0.6373 	  0.2980 	  0.1387 
 0.2200 	  0.6448 	  0.2993 	  0.1573 
 0.2400 	  0.6532 	  0.2890 	  0.1648 
 0.2600 	  0.6579 	  0.2772 	  0.1666 
 0.2800 	  0.6566 	  0.2734 	  0.1690 
 0.3000 	  0.6504 	  0.2847 	  0.1768 
 0.3200 	  0.6425 	  0.3121 	  0.1916 
 0.3400 	  0.6352 	  0.3507 	  0.2109 
 0.3600 	  0.6280 	  0.3908 	  0.2291 
 0.3800 	  0.6168 	  0.4205 	  0.2395 
 0.4000 	  0.5959 	  0.4297 	  0.2369 
 0.4200 	  0.5601 	  0.4132 	  0.2195 
 0.4400 	  0.5073 	  0.3719 	  0.1899 
 0.4600 	  0.4391 	  0.3124 	  0.1537 
 0.4800 	  0.3603 	  0.2442 	  0.1182 
 0.5000 	  0.2772 	  0.1766 	  0.0891 
 0.5200 	  0.1952 	  0.1157 	  0.0692 
 0.5400 	  0.1173 	  0.0627 	  0.0568 
 0.5600 	  0.0433 	  0.0152 	  0.0475 
 0.5800 	 -0.0295 	 -0.0316 	  0.0350 
 0.6000 	 -0.1042 	 -0.0816 	  0.0144 
 0.6200 	 -0.1823 	 -0.1359 	 -0.0164 
 0.6400 	 -0.2623 	 -0.1926 	 -0.0556 
 0.6600 	 -0.3396 	 -0.2472 	 -0.0986 
 0.6800 	 -0.4091 	 -0.2963 	 -0.1394 
 0.7000 	 -0.4680 	 -0.3383 	 -0.1732 
 0.7200 	 -0.5193 	 -0.3755 	 -0.1975 
 0.7400 	 -0.5727 	 -0.4124 	 -0.2131 
 0.7600 	 -0.6417 	 -0.4540 	 -0.2231 
 0.7800 	 -0.7382 	 -0.5016 	 -0.2305 
 0.8000 	 -0.8638 	 -0.5522 	 -0.2374 
 0.8200 	 -1.0053 	 -0.5965 	 -0.2428 
 0.8400 	 -1.1333 	 -0.6226 	 -0.2434 
 0.8600 	 -1.2094 	 -0.6180 	 -0.2344 
 0.8800 	 -1.1984 	 -0.5759 	 -0.2120 
 0.9000 	 -1.0820 	 -0.4952 	 -0.1745 
 0.9200 	 -0.8670 	 -0.3837 	 -0.1239 
 0.9400 	 -0.5860 	 -0.2537 	 -0.0646 
 0.9600 	 -0.2870 	 -0.1206 	 -0.0032 
 0.9800 	 -0.0185 	  0.0029 	  0.0542 
 1.0000 	  0.1857 	  0.1080 	  0.1029 
 1.0200 	  0.3145 	  0.1920 	  0.1407 
 1.0400 	  0.3788 	  0.2566 	  0.1677 
 1.0600 	  0.4026 	  0.3061 	  0.1853 
 1.0800 	  0.4108 	  0.3455 	  0.1961 
 1.1000 	  0.4207 	  0.3790 	  0.2024 
 1.1200 	  0.4380 	  0.4093 	  0.2064 
 1.1400 	  0.4594 	  0.4383 	  0.2104 
 1.1600 	  0.4785 	  0.4673 	  0.2161 
 1.1800 	  0.4908 	  0.4968 	  0.2248 
 1.2000 	  0.4966 	  0.5262 	  0.2367 
 1.2200 	  0.4993 	  0.5531 	  0.2508 
 1.2400 	  0.5029 	  0.5732 	  0.2641 
 1.2600 	  0.5086 	  0.5813 	  0.2731 
 1.2800 	  0.5135 	  0.5726 	  0.2742 
 1.3000 	  0.5121 	  0.5448 	  0.2654 
 1.3200 	  0.4983 	  0.4994 	  0.2470 
 1.3400 	  0.4681 	  0.4416 	  0.2222 
 1.3600 	  0.4213 	  0.3795 	  0.1952 
 1.3800 	  0.3612 	  0.3206 	  0.1706 
 1.4000 	  0.2932 	  0.2700 	  0.1512 
 1.4200 	  0.2224 	  0.2285 	  0.1366 
 1.4400 	  0.1522 	  0.1926 	  0.1241 
 1.4600 	  0.0834 	  0.1560 	  0.1090 
 1.4800 	  0.0153 	  0.1127 	  0.0866 
 1.5000 	 -0.0531 	  0.0586 	  0.0541 
 1.5200 	 -0.1213 	 -0.0064 	  0.0117 
 1.5400 	 -0.1869 	 -0.0793 	 -0.0381 
 1.5600 	 -0.2466 	 -0.1549 	 -0.0907 
 1.5800 	 -0.2981 	 -0.2284 	 -0.1414 
 1.6000 	 -0.3434 	 -0.2963 	 -0.1863 
 1.6200 	 -0.3895 	 -0.3576 	 -0.2236 
 1.6400 	 -0.4480 	 -0.4122 	 -0.2530 
 1.6600 	 -0.5301 	 -0.4604 	 -0.2753 
 1.6800 	 -0.6406 	 -0.5005 	 -0.2916 
 1.7000 	 -0.7715 	 -0.5296 	 -0.3025 
 1.7200 	 -0.9005 	 -0.5428 	 -0.3080 
 1.7400 	 -0.9944 	 -0.5363 	 -0.3069 
 1.7600 	 -1.0187 	 -0.5076 	 -0.2979 
 1.7800 	 -0.9503 	 -0.4580 	 -0.2795 
 1.8000 	 -0.7865 	 -0.3913 	 -0.2510 
 1.8200 	 -0.5486 	 -0.3138 	 -0.2126 
 1.8400 	 -0.2762 	 -0.2320 	 -0.1661 
 1.8600 	 -0.0140 	 -0.1517 	 -0.1145 
 1.8800 	  0.2014 	 -0.0765 	 -0.0628 
 1.9000 	  0.3517 	 -0.0083 	 -0.0158 
 1.9200 	  0.4391 	  0.0523 	  0.0216 
 1.9400 	  0.4804 	  0.1051 	  0.0469 
 1.9600 	  0.4974 	  0.1494 	  0.0601 
 1.9800 	  0.5077 	  0.1848 	  0.0646 
 2.0000 	  0.5202 	  0.2109 	  0.0660 
 2.0200 	  0.5354 	  0.2287 	  0.0707 
 2.0400 	  0.5496 	  0.2402 	  0.0830 
 2.0600 	  0.5597 	  0.2483 	  0.1042 
 2.0800 	  0.5651 	  0.2551 	  0.1309 
 2.1000 	  0.5683 	  0.2615 	  0.1567 
 2.1200 	  0.5717 	  0.2657 	  0.1734 
 2.1400 	  0.5757 	  0.2642 	  0.1747 
 2.1600 	  0.5776 	  0.2527 	  0.1576 
 2.1800 	  0.5722 	  0.2288 	  0.1250 
 2.2000 	  0.5541 	  0.1930 	  0.0834 
 2.2200 	  0.5195 	  0.1502 	  0.0424 
 2.2400 	  0.4684 	  0.1081 	  0.0104 
 2.2600 	  0.4037 	  0.0755 	 -0.0067 
 2.2800 	  0.3306 	  0.0582 	 -0.0091 
 2.3000 	  0.2551 	  0.0580 	 -0.0009 
 2.3200 	  0.1818 	  0.0698 	  0.0101 
 2.3400 	  0.1131 	  0.0845 	  0.0160 
 2.3600 	  0.0487 	  0.0907 	  0.0105 
 2.3800 	 -0.0137 	  0.0796 	 -0.0077 
 2.4000 	 -0.0776 	  0.0465 	 -0.0362 
 2.4200 	 -0.1454 	 -0.0059 	 -0.0689 
 2.4400 	 -0.2174 	 -0.0707 	 -0.0993 
 2.4600 	 -0.2912 	 -0.1378 	 -0.1220 
 2.4800 	 -0.3623 	 -0.1998 	 -0.1360 
 2.5000 	 -0.4270 	 -0.2525 	 -0.1435 
 2.5200 	 -0.4848 	 -0.2983 	 -0.1505 
 2.5400 	 -0.5406 	 -0.3424 	 -0.1631 
 2.5600 	 -0.6048 	 -0.3916 	 -0.1863 
 2.5800 	 -0.6893 	 -0.4486 	 -0.2203 
 2.6000 	 -0.8013 	 -0.5121 	 -0.2615 
 2.6200 	 -0.9372 	 -0.5739 	 -0.3016 
 2.6400 	 -1.0780 	 -0.6228 	 -0.3316 
 2.6600 	 -1.1916 	 -0.6468 	 -0.3426 
 2.6800 	 -1.2414 	 -0.6380 	 -0.3304 
 2.7000 	 -1.1981 	 -0.5938 	 -0.2948 
 2.7200 	 -1.0515 	 -0.5187 	 -0.2409 
 2.7400 	 -0.8169 	 -0.4214 	 -0.1762 
 2.7600 	 -0.5308 	 -0.3132 	 -0.1095 
 2.7800 	 -0.2404 	 -0.2034 	 -0.0474 
 2.8000 	  0.0118 	 -0.0991 	  0.0060 
 2.8200 	  0.2007 	 -0.0031 	  0.0500 
 2.8400 	  0.3234 	  0.0839 	  0.0861 
 2.8600 	  0.3950 	  0.1623 	  0.1171 
 2.8800 	  0.4388 	  0.2315 	  0.1452 
 2.9000 	  0.4754 	  0.2901 	  0.1715 
 2.9200 	  0.5157 	  0.3361 	  0.1959 
 2.9400 	  0.5596 	  0.3683 	  0.2173 
 2.9600 	  0.6002 	  0.3874 	  0.2347 
 2.9800 	  0.6304 	  0.3970 	  0.2477 
 3.0000 	  0.6473 	  0.4019 	  0.2565 
 3.0200 	  0.6531 	  0.4073 	  0.2623 
 3.0400 	  0.6535 	  0.4163 	  0.2663 
 3.0600 	  0.6539 	  0.4294 	  0.2696 
 3.0800 	  0.6560 	  0.4431 	  0.2723 
 3.1000 	  0.6576 	  0.4525 	  0.2739 
 3.1200 	  0.6532 	  0.4522 	  0.2732 
 3.1400 	  0.6368 	  0.4391 	  0.2692 
 3.1600 	  0.6045 	  0.4129 	  0.2608 
 3.1800 	  0.5559 	  0.3770 	  0.2478 
 3.2000 	  0.4941 	  0.3361 	  0.2306 
 3.2200 	  0.4245 	  0.2949 	  0.2102 
 3.2400 	  0.3534 	  0.2561 	  0.1879 
 3.2600 	  0.2858 	  0.2202 	  0.1651 
 3.2800 	  0.2246 	  0.1849 	  0.1428 
 3.3000 	  0.1695 	  0.1476 	  0.1215 
 3.3200 	  0.1176 	  0.1064 	  0.1015 
 3.3400 	  0.0648 	  0.0615 	  0.0826 
 3.3600 	  0.0072 	  0.0151 	  0.0644 
 3.3800 	 -0.0572 	 -0.0294 	  0.0461 
 3.4000 	 -0.1270 	 -0.0694 	  0.0270 
 3.4200 	 -0.1982 	 -0.1043 	  0.0063 
 3.4400 	 -0.2655 	 -0.1359 	 -0.0169 
 3.4600 	 -0.3255 	 -0.1683 	 -0.0433 
 3.4800 	 -0.3797 	 -0.2055 	 -0.0730 
 3.5000 	 -0.4349 	 -0.2503 	 -0.1056 
 3.5200 	 -0.5023 	 -0.3017 	 -0.1394 
 3.5400 	 -0.5921 	 -0.3560 	 -0.1723 
 3.5600 	 -0.7077 	 -0.4066 	 -0.2014 
 3.5800 	 -0.8398 	 -0.4462 	 -0.2237 
 3.6000 	 -0.9655 	 -0.4687 	 -0.2365 
 3.6200 	 -1.0523 	 -0.4709 	 -0.2380 
 3.6400 	 -1.0679 	 -0.4519 	 -0.2279 
 3.6600 	 -0.9923 	 -0.4135 	 -0.2066 
 3.6800 	 -0.8257 	 -0.3589 	 -0.1761 
 3.7000 	 -0.5910 	 -0.2915 	 -0.1389 
 3.7200 	 -0.3271 	 -0.2143 	 -0.0980 
 3.7400 	 -0.0766 	 -0.1308 	 -0.0566 
 3.7600 	  0.1274 	 -0.0448 	 -0.0177 
 3.7800 	  0.2700 	  0.0387 	  0.0162 
 3.8000 	  0.3554 	  0.1141 	  0.0431 
 3.8200 	  0.4003 	  0.1760 	  0.0620 
 3.8400 	  0.4251 	  0.2208 	  0.0729 
 3.8600 	  0.4446 	  0.2475 	  0.0772 
 3.8800 	  0.4651 	  0.2594 	  0.0778 
 3.9000 	  0.4855 	  0.2621 	  0.0777 
 3.9200 	  0.5014 	  0.2632 	  0.0801 
 3.9400 	  0.5103 	  0.2689 	  0.0864 
 3.9600 	  0.5131 	  0.2831 	  0.0959 
 3.9800 	  0.5138 	  0.3050 	  0.1049 
 4.0000 	  0.5160 	  0.3306 	  0.1086 
 4.0200 	  0.5211 	  0.3531 	  0.1012 
 4.0400 	  0.5261 	  0.3661 	  0.0797 
 4.0600 	  0.5255 	  0.3649 	  0.0442 
 4.0800 	  0.5127 	  0.3491 	  0.0002 
 4.1000 	  0.4831 	  0.3213 	 -0.0446 
 4.1200 	  0.4356 	  0.2871 	 -0.0808 
 4.1400 	  0.3728 	  0.2519 	 -0.1030 
 4.1600 	  0.3005 	  0.2198 	 -0.1106 
 4.1800 	  0.2252 	  0.1911 	 -0.1110 
 4.2000 	  0.1530 	  0.1633 	 -0.1155 
 4.2200 	  0.0872 	  0.1314 	 -0.1368 
 4.2400 	  0.0283 	  0.0907 	 -0.1819 
 4.2600 	 -0.0263 	  0.0381 	 -0.2499 
 4.2800 	 -0.0805 	 -0.0252 	 -0.3279 
 4.3000 	 -0.1384 	 -0.0952 	 -0.3966 
 4.3200 	 -0.2021 	 -0.1653 	 -0.4332 
 4.3400 	 -0.2704 	 -0.2295 	 -0.4225 
 4.3600 	 -0.3397 	 -0.2833 	 -0.3587 
 4.3800 	 -0.4051 	 -0.3270 	 -0.2530 
 4.4000 	 -0.4635 	 -0.3639 	 -0.1268 
 4.4200 	 -0.5167 	 -0.4000 	 -0.0093 
 4.4400 	 -0.5720 	 -0.4404 	  0.0749 
 4.4600 	 -0.6408 	 -0.4882 	  0.1089 
 4.4800 	 -0.7334 	 -0.5410 	  0.0930 
 4.5000 	 -0.8523 	 -0.5928 	  0.0383 
 4.5200 	 -0.9866 	 -0.6337 	 -0.0325 
 4.5400 	 -1.1109 	 -0.6539 	 -0.0969 
 4.5600 	 -1.1905 	 -0.6453 	 -0.1353 
 4.5800 	 -1.1917 	 -0.6049 	 -0.1394 
 4.6000 	 -1.0942 	 -0.5344 	 -0.1095 
 4.6200 	 -0.9005 	 -0.4408 	 -0.0553 
 4.6400 	 -0.6366 	 -0.3335 	  0.0106 
 4.6600 	 -0.3449 	 -0.2233 	  0.0753 
 4.6800 	 -0.0705 	 -0.1192 	  0.1300 
 4.7000 	  0.1529 	 -0.0277 	  0.1697 
 4.7200 	  0.3117 	  0.0481 	  0.1943 
 4.7400 	  0.4127 	  0.1084 	  0.2059 
 4.7600 	  0.4757 	  0.1559 	  0.2084 
 4.7800 	  0.5230 	  0.1949 	  0.2057 
 4.8000 	  0.5695 	  0.2295 	  0.2015 
 4.8200 	  0.6194 	  0.2633 	  0.1989 
 4.8400 	  0.6679 	  0.2977 	  0.2003 
 4.8600 	  0.7071 	  0.3323 	  0.2067 
 4.8800 	  0.7319 	  0.3644 	  0.2169 
 4.9000 	  0.7425 	  0.3901 	  0.2285 
 4.9200 	  0.7441 	  0.4056 	  0.2374 
 4.9400 	  0.7432 	  0.4082 	  0.2398 
 4.9600 	  0.7444 	  0.3978 	  0.2331 
 4.9800 	  0.7475 	  0.3773 	  0.2179 
 5.0000 	  0.7482 	  0.3516 	  0.1970 
 5.0200 	  0.7405 	  0.3273 	  0.1759 
 5.0400 	  0.7192 	  0.3099 	  0.1598 
 5.0600 	  0.6821 	  0.3034 	  0.1527 
 5.0800 	  0.6307 	  0.3076 	  0.1546 
 5.1000 	  0.5694 	  0.3197 	  0.1622 
 5.1200 	  0.5035 	  0.3335 	  0.1693 
 5.1400 	  0.4378 	  0.3424 	  0.1695 
 5.1600 	  0.3752 	  0.3400 	  0.1577 
 5.1800 	  0.3167 	  0.3226 	  0.1331 
 5.2000 	  0.2615 	  0.2893 	  0.0983 
 5.2200 	  0.2084 	  0.2427 	  0.0593 
 5.2400 	  0.1561 	  0.1873 	  0.0226 
 5.2600 	  0.1037 	  0.1287 	 -0.0061 
 5.2800 	  0.0505 	  0.0714 	 -0.0251 
 5.3000 	 -0.0049 	  0.0189 	 -0.0355 
 5.3200 	 -0.0645 	 -0.0277 	 -0.0417 
 5.3400 	 -0.1306 	 -0.0689 	 -0.0490 
 5.3600 	 -0.2051 	 -0.1062 	 -0.0620 
 5.3800 	 -0.2878 	 -0.1414 	 -0.0825 
 5.4000 	 -0.3757 	 -0.1764 	 -0.1104 
 5.4200 	 -0.4632 	 -0.2127 	 -0.1430 
 5.4400 	 -0.5439 	 -0.2523 	 -0.1773 
 5.4600 	 -0.6142 	 -0.2967 	 -0.2106 
 5.4800 	 -0.6755 	 -0.3475 	 -0.2417 
 5.5000 	 -0.7362 	 -0.4050 	 -0.2703 
 5.5200 	 -0.8090 	 -0.4669 	 -0.2966 
 5.5400 	 -0.9055 	 -0.5281 	 -0.3202 
 5.5600 	 -1.0286 	 -0.5804 	 -0.3394 
 5.5800 	 -1.1666 	 -0.6140 	 -0.3513 
 5.6000 	 -1.2918 	 -0.6198 	 -0.3522 
 5.6200 	 -1.3664 	 -0.5925 	 -0.3391 
 5.6400 	 -1.3542 	 -0.5327 	 -0.3115 
 5.6600 	 -1.2343 	 -0.4469 	 -0.2711 
 5.6800 	 -1.0109 	 -0.3467 	 -0.2228 
 5.7000 	 -0.7145 	 -0.2451 	 -0.1725 
 5.7200 	 -0.3935 	 -0.1534 	 -0.1263 
 5.7400 	 -0.0984 	 -0.0775 	 -0.0878 
 5.7600 	  0.1337 	 -0.0178 	 -0.0582 
 5.7800 	  0.2889 	  0.0309 	 -0.0346 
 5.8000 	  0.3765 	  0.0754 	 -0.0129 
 5.8200 	  0.4210 	  0.1216 	  0.0119 
 5.8400 	  0.4491 	  0.1715 	  0.0423 
 5.8600 	  0.4793 	  0.2230 	  0.0781 
 5.8800 	  0.5177 	  0.2706 	  0.1150 
 5.9000 	  0.5595 	  0.3084 	  0.1472 
 5.9200 	  0.5962 	  0.3323 	  0.1683 
 5.9400 	  0.6214 	  0.3420 	  0.1748 
 5.9600 	  0.6346 	  0.3408 	  0.1666 
 5.9800 	  0.6405 	  0.3344 	  0.1485 
 6.0000 	  0.6453 	  0.3284 	  0.1276 
 6.0200 	  0.6528 	  0.3263 	  0.1124 
 6.0400 	  0.6620 	  0.3287 	  0.1086 
 6.0600 	  0.6678 	  0.3334 	  0.1184 
 6.0800 	  0.6631 	  0.3368 	  0.1385 
 6.1000 	  0.6419 	  0.3352 	  0.1627 
 6.1200 	  0.6020 	  0.3265 	  0.1825 
 6.1400 	  0.5450 	  0.3104 	  0.1917 
 6.1600 	  0.4762 	  0.2884 	  0.1865 
 6.1800 	  0.4024 	  0.2625 	  0.1685 
 6.2000 	  0.3301 	  0.2345 	  0.1420 
 6.2200 	  0.2638 	  0.2056 	  0.1140 
 6.2400 	  0.2057 	  0.1759 	  0.0900 
 6.2600 	  0.1547 	  0.1450 	  0.0740 
 6.2800 	  0.1078 	  0.1128 	  0.0656 
 6.3000 	  0.0604 	  0.0795 	  0.0621 
 6.3200 	  0.0076 	  0.0461 	  0.0587 
 6.3400 	 -0.0535 	  0.0137 	  0.0512 
 6.3600 	 -0.1235 	 -0.0169 	  0.0364 
 6.3800 	 -0.1992 	 -0.0462 	  0.0140 
 6.4000 	 -0.2752 	 -0.0763 	 -0.0150 
 6.4200 	 -0.3457 	 -0.1112 	 -0.0481 
 6.4400 	 -0.4072 	 -0.1550 	 -0.0832 
 6.4600 	 -0.4622 	 -0.2118 	 -0.1184 
 6.4800 	 -0.5190 	 -0.2823 	 -0.1531 
 6.5000 	 -0.5902 	 -0.3638 	 -0.1865 
 6.5200 	 -0.6871 	 -0.4490 	 -0.2175 
 6.5400 	 -0.8121 	 -0.5275 	 -0.2442 
 6.5600 	 -0.9540 	 -0.5873 	 -0.2638 
 6.5800 	 -1.0859 	 -0.6190 	 -0.2737 
 6.6000 	 -1.1711 	 -0.6168 	 -0.2717 
 6.6200 	 -1.1737 	 -0.5815 	 -0.2575 
 6.6400 	 -1.0723 	 -0.5194 	 -0.2323 
 6.6600 	 -0.8690 	 -0.4409 	 -0.1986 
 6.6800 	 -0.5912 	 -0.3572 	 -0.1595 
 6.7000 	 -0.2843 	 -0.2776 	 -0.1177 
 6.7200 	  0.0028 	 -0.2072 	 -0.0753 
 6.7400 	  0.2332 	 -0.1463 	 -0.0331 
 6.7600 	  0.3910 	 -0.0918 	  0.0084 
 6.7800 	  0.4828 	 -0.0391 	  0.0482 
 6.8000 	  0.5298 	  0.0159 	  0.0856 
 6.8200 	  0.5569 	  0.0747 	  0.1189 
 6.8400 	  0.5822 	  0.1362 	  0.1471 
 6.8600 	  0.6126 	  0.1972 	  0.1695 
 6.8800 	  0.6452 	  0.2537 	  0.1872 
 6.9000 	  0.6729 	  0.3021 	  0.2015 
 6.9200 	  0.6904 	  0.3407 	  0.2148 
 6.9400 	  0.6974 	  0.3693 	  0.2281 
 6.9600 	  0.6982 	  0.3894 	  0.2416 
 6.9800 	  0.6981 	  0.4031 	  0.2532 
 7.0000 	  0.7005 	  0.4122 	  0.2601 
 7.0200 	  0.7040 	  0.4181 	  0.2595 
 7.0400 	  0.7038 	  0.4206 	  0.2499 
 7.0600 	  0.6932 	  0.4190 	  0.2319 
 7.0800 	  0.6672 	  0.4117 	  0.2090 
 7.1000 	  0.6239 	  0.3970 	  0.1857 
 7.1200 	  0.5655 	  0.3737 	  0.1670 
 7.1400 	  0.4969 	  0.3420 	  0.1560 
 7.1600 	  0.4239 	  0.3031 	  0.1534 
 7.1800 	  0.3517 	  0.2600 	  0.1561 
 7.2000 	  0.2834 	  0.2161 	  0.1593 
 7.2200 	  0.2202 	  0.1753 	  0.1567 
 7.2400 	  0.1617 	  0.1400 	  0.1435 
 7.2600 	  0.1064 	  0.1112 	  0.1172 
 7.2800 	  0.0528 	  0.0876 	  0.0791 
 7.3000 	 -0.0009 	  0.0661 	  0.0337 
 7.3200 	 -0.0572 	  0.0429 	 -0.0124 
 7.3400 	 -0.1187 	  0.0146 	 -0.0527 
 7.3600 	 -0.1879 	 -0.0210 	 -0.0821 
 7.3800 	 -0.2664 	 -0.0640 	 -0.0996 
 7.4000 	 -0.3537 	 -0.1132 	 -0.1075 
 7.4200 	 -0.4460 	 -0.1666 	 -0.1115 
 7.4400 	 -0.5372 	 -0.2227 	 -0.1186 
 7.4600 	 -0.6205 	 -0.2807 	 -0.1353 
 7.4800 	 -0.6918 	 -0.3412 	 -0.1648 
 7.5000 	 -0.7532 	 -0.4044 	 -0.2068 
 7.5200 	 -0.8137 	 -0.4699 	 -0.2568 
 7.5400 	 -0.8871 	 -0.5350 	 -0.3078 
 7.5600 	 -0.9860 	 -0.5947 	 -0.3524 
 7.5800 	 -1.1136 	 -0.6429 	 -0.3850 
 7.6000 	 -1.2574 	 -0.6734 	 -0.4028 
 7.6200 	 -1.3872 	 -0.6819 	 -0.4064 
 7.6400 	 -1.4620 	 -0.6670 	 -0.3984 
 7.6600 	 -1.4424 	 -0.6303 	 -0.3822 
 7.6800 	 -1.3054 	 -0.5755 	 -0.3593 
 7.7000 	 -1.0557 	 -0.5064 	 -0.3294 
 7.7200 	 -0.7267 	 -0.4261 	 -0.2903 
 7.7400 	 -0.3714 	 -0.3361 	 -0.2402 
 7.7600 	 -0.0457 	 -0.2374 	 -0.1783 
 7.7800 	  0.2093 	 -0.1316 	 -0.1084 
 7.8000 	  0.3778 	 -0.0223 	 -0.0366 
 7.8200 	  0.4701 	  0.0842 	  0.0280 
 7.8400 	  0.5134 	  0.1802 	  0.0778 
 7.8600 	  0.5378 	  0.2582 	  0.1077 
 7.8800 	  0.5649 	  0.3145 	  0.1191 
 7.9000 	  0.6024 	  0.3495 	  0.1174 
 7.9200 	  0.6455 	  0.3691 	  0.1126 
 7.9400 	  0.6842 	  0.3820 	  0.1133 
 7.9600 	  0.7105 	  0.3975 	  0.1261 
 7.9800 	  0.7227 	  0.4206 	  0.1511 
 8.0000 	  0.7254 	  0.4525 	  0.1840 
 8.0200 	  0.7257 	  0.4877 	  0.2161 
 8.0400 	  0.7290 	  0.5184 	  0.2393 
 8.0600 	  0.7359 	  0.5360 	  0.2472 
 8.0800 	  0.7419 	  0.5355 	  0.2392 
 8.1000 	  0.7399 	  0.5162 	  0.2183 
 8.1200 	  0.7227 	  0.4829 	  0.1912 
 8.1400 	  0.6866 	  0.4431 	  0.1642 
 8.1600 	  0.6322 	  0.4051 	  0.1427 
 8.1800 	  0.5638 	  0.3745 	  0.1279 
 8.2000 	  0.4882 	  0.3539 	  0.1189 
 8.2200 	  0.4120 	  0.3411 	  0.1123 
 8.2400 	  0.3406 	  0.3320 	  0.1052 
 8.2600 	  0.2769 	  0.3209 	  0.0952 
 8.2800 	  0.2211 	  0.3031 	  0.0820 
 8.3000 	  0.1719 	  0.2758 	  0.0663 
 8.3200 	  0.1263 	  0.2386 	  0.0496 
 8.3400 	  0.0807 	  0.1927 	  0.0327 
 8.3600 	  0.0310 	  0.1412 	  0.0159 
 8.3800 	 -0.0261 	  0.0870 	 -0.0015 
 8.4000 	 -0.0927 	  0.0330 	 -0.0204 
 8.4200 	 -0.1687 	 -0.0193 	 -0.0419 
 8.4400 	 -0.2510 	 -0.0702 	 -0.0671 
 8.4600 	 -0.3340 	 -0.1217 	 -0.0962 
 8.4800 	 -0.4117 	 -0.1776 	 -0.1296 
 8.5000 	 -0.4802 	 -0.2414 	 -0.1665 
 8.5200 	 -0.5411 	 -0.3158 	 -0.2056 
 8.5400 	 -0.6023 	 -0.4000 	 -0.2442 
 8.5600 	 -0.6763 	 -0.4895 	 -0.2787 
 8.5800 	 -0.7749 	 -0.5756 	 -0.3045 
 8.6000 	 -0.9011 	 -0.6475 	 -0.3178 
 8.6200 	 -1.0434 	 -0.6942 	 -0.3159 
 8.6400 	 -1.1735 	 -0.7084 	 -0.2989 
 8.6600 	 -1.2520 	 -0.6871 	 -0.2690 
 8.6800 	 -1.2403 	 -0.6339 	 -0.2305 
 8.7000 	 -1.1151 	 -0.5567 	 -0.1879 
 8.7200 	 -0.8796 	 -0.4661 	 -0.1451 
 8.7400 	 -0.5650 	 -0.3719 	 -0.1037 
 8.7600 	 -0.2228 	 -0.2817 	 -0.0636 
 8.7800 	  0.0919 	 -0.1989 	 -0.0230 
 8.8000 	  0.3369 	 -0.1246 	  0.0194 
 8.8200 	  0.4946 	 -0.0579 	  0.0639 
 8.8400 	  0.5727 	  0.0011 	  0.1085 
 8.8600 	  0.5965 	  0.0515 	  0.1503 
 8.8800 	  0.5959 	  0.0911 	  0.1858 
 8.9000 	  0.5941 	  0.1178 	  0.2127 
 8.9200 	  0.6018 	  0.1314 	  0.2312 
 8.9400 	  0.6183 	  0.1343 	  0.2441 
 8.9600 	  0.6372 	  0.1313 	  0.2558 
 8.9800 	  0.6524 	  0.1285 	  0.2710 
 9.0000 	  0.6620 	  0.1313 	  0.2931 
 9.0200 	  0.6681 	  0.1418 	  0.3226 
 9.0400 	  0.6743 	  0.1590 	  0.3567 
 9.0600 	  0.6819 	  0.1785 	  0.3899 
 9.0800 	  0.6888 	  0.1945 	  0.4159 
 9.1000 	  0.6896 	  0.2020 	  0.4290 
 9.1200 	  0.6776 	  0.1988 	  0.4265 
 9.1400 	  0.6481 	  0.1859 	  0.4103 
 9.1600 	  0.5996 	  0.1671 	  0.3862 
 9.1800 	  0.5342 	  0.1477 	  0.3632 
 9.2000 	  0.4571 	  0.1324 	  0.3505 
 9.2200 	  0.3741 	  0.1236 	  0.3547 
 9.2400 	  0.2906 	  0.1211 	  0.3756 
 9.2600 	  0.2106 	  0.1223 	  0.4069 
 9.2800 	  0.1363 	  0.1230 	  0.4342 
 9.3000 	  0.0683 	  0.1196 	  0.4409 
 9.3200 	  0.0063 	  0.1097 	  0.4107 
 9.3400 	 -0.0513 	  0.0920 	  0.3350 
 9.3600 	 -0.1071 	  0.0670 	  0.2141 
 9.3800 	 -0.1646 	  0.0427 	  0.0610 
 9.4000 	 -0.2279 	  0.0123 	 -0.1047 
 9.4200 	 -0.2999 	 -0.0676 	 -0.2591 
 9.4400 	 -0.3810 	 -0.1844 	 -0.3836 
 9.4600 	 -0.4684 	 -0.2785 	 -0.4670 
 9.4800 	 -0.5560 	 -0.3427 	 -0.5114 
 9.5000 	 -0.6368 	 -0.3879 	 -0.5270 
 9.5200 	 -0.7062 	 -0.4200 	 -0.5309 
 9.5400 	 -0.7657 	 -0.4484 	 -0.5381 
 9.5600 	 -0.8243 	 -0.4858 	 -0.5588 
 9.5800 	 -0.8966 	 -0.5384 	 -0.5929 
 9.6000 	 -0.9961 	 -0.6064 	 -0.6336 
 9.6200 	 -1.1272 	 -0.6814 	 -0.6683 
 9.6400 	 -1.2770 	 -0.7500 	 -0.6856 
 9.6600 	 -1.4142 	 -0.7959 	 -0.6772 
 9.6800 	 -1.4946 	 -0.8058 	 -0.6426 
 9.7000 	 -1.4745 	 -0.7718 	 -0.5862 
 9.7200 	 -1.3274 	 -0.6949 	 -0.5169 
 9.7400 	 -1.0565 	 -0.5836 	 -0.4430 
 9.7600 	 -0.6965 	 -0.4524 	 -0.3713 
 9.7800 	 -0.3051 	 -0.3172 	 -0.3041 
 9.8000 	  0.0554 	 -0.1925 	 -0.2415 
 9.8200 	  0.3378 	 -0.0876 	 -0.1817 
 9.8400 	  0.5222 	 -0.0062 	 -0.1236 
 9.8600 	  0.6182 	  0.0537 	 -0.0671 
 9.8800 	  0.6555 	  0.0979 	 -0.0135 
 9.9000 	  0.6689 	  0.1334 	  0.0356 
 9.9200 	  0.6848 	  0.1671 	  0.0796 
 9.9400 	  0.7140 	  0.2034 	  0.1192 
 9.9600 	  0.7529 	  0.2443 	  0.1564 
 9.9800 	  0.7909 	  0.2885 	  0.1927 
 10.0000 	  0.8182 	  0.3325 	  0.2285 
 10.0200 	  0.8312 	  0.3712 	  0.2613 
 10.0400 	  0.8334 	  0.3993 	  0.2874 
 10.0600 	  0.8316 	  0.4127 	  0.3020 
 10.0800 	  0.8316 	  0.4101 	  0.3029 
 10.1000 	  0.8344 	  0.3929 	  0.2906 
 10.1200 	  0.8358 	  0.3661 	  0.2699 
 10.1400 	  0.8287 	  0.3363 	  0.2477 
 10.1600 	  0.8060 	  0.3106 	  0.2315 
 10.1800 	  0.7641 	  0.2936 	  0.2254 
 10.2000 	  0.7036 	  0.2870 	  0.2295 
 10.2200 	  0.6288 	  0.2878 	  0.2388 
 10.2400 	  0.5463 	  0.2905 	  0.2465 
 10.2600 	  0.4623 	  0.2882 	  0.2452 
 10.2800 	  0.3816 	  0.2758 	  0.2321 
 10.3000 	  0.3067 	  0.2507 	  0.2077 
 10.3200 	  0.2381 	  0.2146 	  0.1779 
 10.3400 	  0.1750 	  0.1716 	  0.1490 
 10.3600 	  0.1162 	  0.1274 	  0.1271 
 10.3800 	  0.0598 	  0.0860 	  0.1128 
 10.4000 	  0.0038 	  0.0498 	  0.1035 
 10.4200 	 -0.0545 	  0.0175 	  0.0923 
 10.4400 	 -0.1182 	 -0.0132 	  0.0732 
 10.4600 	 -0.1899 	 -0.0459 	  0.0426 
 10.4800 	 -0.2706 	 -0.0822 	  0.0026 
 10.5000 	 -0.3588 	 -0.1223 	 -0.0408 
 10.5200 	 -0.4496 	 -0.1646 	 -0.0783 
 10.5400 	 -0.5364 	 -0.2071 	 -0.1033 
 10.5600 	 -0.6132 	 -0.2486 	 -0.1123 
 10.5800 	 -0.6789 	 -0.2898 	 -0.1088 
 10.6000 	 -0.7389 	 -0.3322 	 -0.1004 
 10.6200 	 -0.8055 	 -0.3783 	 -0.0971 
 10.6400 	 -0.8927 	 -0.4282 	 -0.1062 
 10.6600 	 -1.0094 	 -0.4800 	 -0.1307 
 10.6800 	 -1.1504 	 -0.5273 	 -0.1661 
 10.7000 	 -1.2921 	 -0.5620 	 -0.2041 
 10.7200 	 -1.3954 	 -0.5748 	 -0.2334 
 10.7400 	 -1.4157 	 -0.5593 	 -0.2451 
 10.7600 	 -1.3190 	 -0.5121 	 -0.2345 
 10.7800 	 -1.0964 	 -0.4365 	 -0.2034 
 10.8000 	 -0.7705 	 -0.3395 	 -0.1576 
 10.8200 	 -0.3914 	 -0.2321 	 -0.1060 
 10.8400 	 -0.0212 	 -0.1253 	 -0.0557 
 10.8600 	  0.2849 	 -0.0287 	 -0.0117 
 10.8800 	  0.4952 	  0.0520 	  0.0259 
 10.9000 	  0.6075 	  0.1152 	  0.0590 
 10.9200 	  0.6443 	  0.1628 	  0.0913 
 10.9400 	  0.6398 	  0.1988 	  0.1245 
 10.9600 	  0.6256 	  0.2279 	  0.1582 
 10.9800 	  0.6209 	  0.2536 	  0.1887 
 11.0000 	  0.6305 	  0.2780 	  0.2113 
 11.0200 	  0.6487 	  0.3016 	  0.2218 
 11.0400 	  0.6671 	  0.3239 	  0.2188 
 11.0600 	  0.6803 	  0.3438 	  0.2042 
 11.0800 	  0.6882 	  0.3606 	  0.1834 
 11.1000 	  0.6941 	  0.3737 	  0.1631 
 11.1200 	  0.7010 	  0.3823 	  0.1497 
 11.1400 	  0.7090 	  0.3856 	  0.1460 
 11.1600 	  0.7136 	  0.3824 	  0.1521 
 11.1800 	  0.7079 	  0.3711 	  0.1635 
 11.2000 	  0.6848 	  0.3511 	  0.1745 
 11.2200 	  0.6404 	  0.3227 	  0.1792 
 11.2400 	  0.5746 	  0.2881 	  0.1740 
 11.2600 	  0.4917 	  0.2509 	  0.1584 
 11.2800 	  0.3986 	  0.2151 	  0.1354 
 11.3000 	  0.3031 	  0.1840 	  0.1094 
 11.3200 	  0.2116 	  0.1582 	  0.0854 
 11.3400 	  0.1285 	  0.1356 	  0.0663 
 11.3600 	  0.0550 	  0.1116 	  0.0527 
 11.3800 	 -0.0108 	  0.0808 	  0.0425 
 11.4000 	 -0.0728 	  0.0392 	  0.0319 
 11.4200 	 -0.1359 	 -0.0138 	  0.0169 
 11.4400 	 -0.2046 	 -0.0745 	 -0.0049 
 11.4600 	 -0.2806 	 -0.1358 	 -0.0341 
 11.4800 	 -0.3623 	 -0.1898 	 -0.0688 
 11.5000 	 -0.4448 	 -0.2304 	 -0.1060 
 11.5200 	 -0.5218 	 -0.2562 	 -0.1421 
 11.5400 	 -0.5892 	 -0.2711 	 -0.1748 
 11.5600 	 -0.6480 	 -0.2830 	 -0.2031 
 11.5800 	 -0.7068 	 -0.3003 	 -0.2278 
 11.6000 	 -0.7793 	 -0.3293 	 -0.2503 
 11.6200 	 -0.8791 	 -0.3702 	 -0.2716 
 11.6400 	 -1.0112 	 -0.4171 	 -0.2915 
 11.6600 	 -1.1644 	 -0.4591 	 -0.3082 
 11.6800 	 -1.3087 	 -0.4842 	 -0.3182 
 11.7000 	 -1.4007 	 -0.4829 	 -0.3181 
 11.7200 	 -1.3962 	 -0.4521 	 -0.3056 
 11.7400 	 -1.2664 	 -0.3949 	 -0.2806 
 11.7600 	 -1.0111 	 -0.3202 	 -0.2457 
 11.7800 	 -0.6626 	 -0.2387 	 -0.2053 
 11.8000 	 -0.2768 	 -0.1601 	 -0.1644 
 11.8200 	  0.0837 	 -0.0895 	 -0.1272 
 11.8400 	  0.3694 	 -0.0281 	 -0.0950 
 11.8600 	  0.5574 	  0.0268 	 -0.0670 
 11.8800 	  0.6546 	  0.0783 	 -0.0401 
 11.9000 	  0.6890 	  0.1284 	 -0.0109 
 11.9200 	  0.6953 	  0.1761 	  0.0233 
 11.9400 	  0.7009 	  0.2181 	  0.0623 
 11.9600 	  0.7187 	  0.2504 	  0.1037 
 11.9800 	  0.7469 	  0.2710 	  0.1430 
 12.0000 	  0.7763 	  0.2803 	  0.1752 
 12.0200 	  0.7976 	  0.2828 	  0.1962 
 12.0400 	  0.8072 	  0.2843 	  0.2043 
 12.0600 	  0.8079 	  0.2907 	  0.2003 
 12.0800 	  0.8058 	  0.3049 	  0.1876 
 12.1000 	  0.8056 	  0.3264 	  0.1703 
 12.1200 	  0.8077 	  0.3504 	  0.1529 
 12.1400 	  0.8076 	  0.3707 	  0.1385 
 12.1600 	  0.7977 	  0.3805 	  0.1287 
 12.1800 	  0.7713 	  0.3757 	  0.1233 
 12.2000 	  0.7250 	  0.3556 	  0.1208 
 12.2200 	  0.6597 	  0.3237 	  0.1193 
 12.2400 	  0.5800 	  0.2857 	  0.1173 
 12.2600 	  0.4926 	  0.2489 	  0.1137 
 12.2800 	  0.4036 	  0.2190 	  0.1087 
 12.3000 	  0.3175 	  0.1993 	  0.1026 
 12.3200 	  0.2370 	  0.1890 	  0.0959 
 12.3400 	  0.1624 	  0.1838 	  0.0884 
 12.3600 	  0.0933 	  0.1765 	  0.0793 
 12.3800 	  0.0280 	  0.1595 	  0.0666 
 12.4000 	 -0.0356 	  0.1263 	  0.0489 
 12.4200 	 -0.1005 	  0.0745 	  0.0252 
 12.4400 	 -0.1698 	  0.0064 	 -0.0037 
 12.4600 	 -0.2461 	 -0.0714 	 -0.0354 
 12.4800 	 -0.3301 	 -0.1495 	 -0.0660 
 12.5000 	 -0.4195 	 -0.2188 	 -0.0918 
 12.5200 	 -0.5093 	 -0.2737 	 -0.1106 
 12.5400 	 -0.5932 	 -0.3142 	 -0.1233 
 12.5600 	 -0.6669 	 -0.3454 	 -0.1330 
 12.5800 	 -0.7317 	 -0.3760 	 -0.1453 
 12.6000 	 -0.7959 	 -0.4144 	 -0.1649 
 12.6200 	 -0.8731 	 -0.4652 	 -0.1947 
 12.6400 	 -0.9767 	 -0.5259 	 -0.2329 
 12.6600 	 -1.1112 	 -0.5877 	 -0.2737 
 12.6800 	 -1.2650 	 -0.6374 	 -0.3083 
 12.7000 	 -1.4078 	 -0.6615 	 -0.3280 
 12.7200 	 -1.4961 	 -0.6511 	 -0.3265 
 12.7400 	 -1.4862 	 -0.6047 	 -0.3026 
 12.7600 	 -1.3505 	 -0.5283 	 -0.2597 
 12.7800 	 -1.0904 	 -0.4337 	 -0.2054 
 12.8000 	 -0.7390 	 -0.3340 	 -0.1479 
 12.8200 	 -0.3534 	 -0.2399 	 -0.0939 
 12.8400 	  0.0037 	 -0.1562 	 -0.0465 
 12.8600 	  0.2830 	 -0.0826 	 -0.0053 
 12.8800 	  0.4626 	 -0.0144 	  0.0324 
 12.9000 	  0.5501 	  0.0533 	  0.0696 
 12.9200 	  0.5746 	  0.1227 	  0.1074 
 12.9400 	  0.5716 	  0.1922 	  0.1443 
 12.9600 	  0.5694 	  0.2559 	  0.1765 
 12.9800 	  0.5814 	  0.3066 	  0.2001 
 13.0000 	  0.6064 	  0.3384 	  0.2123 
 13.0200 	  0.6351 	  0.3497 	  0.2134 
 13.0400 	  0.6578 	  0.3436 	  0.2066 
 13.0600 	  0.6702 	  0.3272 	  0.1970 
 13.0800 	  0.6744 	  0.3090 	  0.1897 
 13.1000 	  0.6760 	  0.2957 	  0.1879 
 13.1200 	  0.6796 	  0.2898 	  0.1919 
 13.1400 	  0.6857 	  0.2896 	  0.1991 
 13.1600 	  0.6895 	  0.2895 	  0.2054 
 13.1800 	  0.6835 	  0.2840 	  0.2066 
 13.2000 	  0.6603 	  0.2691 	  0.1999 
 13.2200 	  0.6158 	  0.2456 	  0.1852 
 13.2400 	  0.5509 	  0.2177 	  0.1648 
 13.2600 	  0.4713 	  0.1922 	  0.1423 
 13.2800 	  0.3850 	  0.1746 	  0.1214 
 13.3000 	  0.2999 	  0.1675 	  0.1048 
 13.3200 	  0.2212 	  0.1677 	  0.0931 
 13.3400 	  0.1502 	  0.1681 	  0.0851 
 13.3600 	  0.0844 	  0.1595 	  0.0783 
 13.3800 	  0.0194 	  0.1350 	  0.0697 
 13.4000 	 -0.0489 	  0.0913 	  0.0567 
 13.4200 	 -0.1220 	  0.0317 	  0.0377 
 13.4400 	 -0.1975 	 -0.0371 	  0.0125 
 13.4600 	 -0.2704 	 -0.1058 	 -0.0184 
 13.4800 	 -0.3358 	 -0.1675 	 -0.0536 
 13.5000 	 -0.3920 	 -0.2187 	 -0.0915 
 13.5200 	 -0.4441 	 -0.2609 	 -0.1302 
 13.5400 	 -0.5035 	 -0.2976 	 -0.1677 
 13.5600 	 -0.5842 	 -0.3331 	 -0.2015 
 13.5800 	 -0.6961 	 -0.3678 	 -0.2290 
 13.6000 	 -0.8369 	 -0.3989 	 -0.2471 
 13.6200 	 -0.9871 	 -0.4193 	 -0.2532 
 13.6400 	 -1.1118 	 -0.4219 	 -0.2455 
 13.6600 	 -1.1690 	 -0.4006 	 -0.2239 
 13.6800 	 -1.1238 	 -0.3542 	 -0.1899 
 13.7000 	 -0.9621 	 -0.2860 	 -0.1469 
 13.7200 	 -0.6986 	 -0.2032 	 -0.0993 
 13.7400 	 -0.3743 	 -0.1137 	 -0.0517 
 13.7600 	 -0.0442 	 -0.0250 	 -0.0077 
 13.7800 	  0.2398 	  0.0589 	  0.0304 
 13.8000 	  0.4442 	  0.1356 	  0.0619 
 13.8200 	  0.5615 	  0.2047 	  0.0877 
 13.8400 	  0.6073 	  0.2651 	  0.1091 
 13.8600 	  0.6100 	  0.3150 	  0.1274 
 13.8800 	  0.5980 	  0.3516 	  0.1431 
 13.9000 	  0.5903 	  0.3728 	  0.1561 
 13.9200 	  0.5937 	  0.3787 	  0.1653 
 13.9400 	  0.6052 	  0.3723 	  0.1698 
 13.9600 	  0.6184 	  0.3595 	  0.1686 
 13.9800 	  0.6284 	  0.3472 	  0.1615 
 14.0000 	  0.6344 	  0.3411 	  0.1491 
 14.0200 	  0.6384 	  0.3435 	  0.1326 
 14.0400 	  0.6422 	  0.3523 	  0.1137 
 14.0600 	  0.6454 	  0.3623 	  0.0947 
 14.0800 	  0.6438 	  0.3670 	  0.0773 
 14.1000 	  0.6315 	  0.3608 	  0.0632 
 14.1200 	  0.6023 	  0.3418 	  0.0531 
 14.1400 	  0.5531 	  0.3114 	  0.0464 
 14.1600 	  0.4843 	  0.2742 	  0.0412 
 14.1800 	  0.4004 	  0.2353 	  0.0346 
 14.2000 	  0.3082 	  0.1985 	  0.0229 
 14.2200 	  0.2150 	  0.1643 	  0.0032 
 14.2400 	  0.1266 	  0.1307 	 -0.0256 
 14.2600 	  0.0459 	  0.0935 	 -0.0622 
 14.2800 	 -0.0277 	  0.0491 	 -0.1021 
 14.3000 	 -0.0974 	 -0.0041 	 -0.1387 
 14.3200 	 -0.1677 	 -0.0642 	 -0.1648 
 14.3400 	 -0.2423 	 -0.1268 	 -0.1749 
 14.3600 	 -0.3221 	 -0.1862 	 -0.1668 
 14.3800 	 -0.4043 	 -0.2384 	 -0.1434 
 14.4000 	 -0.4836 	 -0.2819 	 -0.1117 
 14.4200 	 -0.5545 	 -0.3200 	 -0.0821 
 14.4400 	 -0.6149 	 -0.3584 	 -0.0649 
 14.4600 	 -0.6696 	 -0.4043 	 -0.0684 
 14.4800 	 -0.7301 	 -0.4621 	 -0.0948 
 14.5000 	 -0.8115 	 -0.5323 	 -0.1412 
 14.5200 	 -0.9249 	 -0.6091 	 -0.1981 
 14.5400 	 -1.0693 	 -0.6821 	 -0.2538 
 14.5600 	 -1.2257 	 -0.7384 	 -0.2960 
 14.5800 	 -1.3577 	 -0.7663 	 -0.3165 
 14.6000 	 -1.4205 	 -0.7579 	 -0.3121 
 14.6200 	 -1.3753 	 -0.7121 	 -0.2868 
 14.6400 	 -1.2047 	 -0.6337 	 -0.2484 
 14.6600 	 -0.9219 	 -0.5327 	 -0.2069 
 14.6800 	 -0.5692 	 -0.4206 	 -0.1702 
 14.7000 	 -0.2053 	 -0.3084 	 -0.1419 
 14.7200 	  0.1130 	 -0.2038 	 -0.1200 
 14.7400 	  0.3483 	 -0.1110 	 -0.0984 
 14.7600 	  0.4916 	 -0.0311 	 -0.0698 
 14.7800 	  0.5591 	  0.0372 	 -0.0294 
 14.8000 	  0.5820 	  0.0954 	  0.0233 
 14.8200 	  0.5915 	  0.1452 	  0.0830 
 14.8400 	  0.6075 	  0.1880 	  0.1412 
 14.8600 	  0.6356 	  0.2253 	  0.1885 
 14.8800 	  0.6696 	  0.2590 	  0.2192 
 14.9000 	  0.6993 	  0.2914 	  0.2320 
 14.9200 	  0.7175 	  0.3243 	  0.2320 
 14.9400 	  0.7233 	  0.3582 	  0.2268 
 14.9600 	  0.7215 	  0.3919 	  0.2249 
 14.9800 	  0.7186 	  0.4217 	  0.2303 
 15.0000 	  0.7188 	  0.4431 	  0.2431 
 15.0200 	  0.7212 	  0.4519 	  0.2581 
 15.0400 	  0.7204 	  0.4465 	  0.2686 
 15.0600 	  0.7091 	  0.4278 	  0.2682 
 15.0800 	  0.6806 	  0.4006 	  0.2548 
 15.1000 	  0.6319 	  0.3705 	  0.2299 
 15.1200 	  0.5644 	  0.3431 	  0.1988 
 15.1400 	  0.4836 	  0.3208 	  0.1670 
 15.1600 	  0.3969 	  0.3030 	  0.1391 
 15.1800 	  0.3116 	  0.2851 	  0.1160 
 15.2000 	  0.2327 	  0.2615 	  0.0963 
 15.2200 	  0.1620 	  0.2274 	  0.0767 
 15.2400 	  0.0975 	  0.1816 	  0.0551 
 15.2600 	  0.0351 	  0.1265 	  0.0311 
 15.2800 	 -0.0303 	  0.0683 	  0.0071 
 15.3000 	 -0.1021 	  0.0139 	 -0.0139 
 15.3200 	 -0.1801 	 -0.0311 	 -0.0291 
 15.3400 	 -0.2605 	 -0.0658 	 -0.0389 
 15.3600 	 -0.3373 	 -0.0937 	 -0.0457 
 15.3800 	 -0.4049 	 -0.1223 	 -0.0549 
 15.4000 	 -0.4623 	 -0.1602 	 -0.0715 
 15.4200 	 -0.5156 	 -0.2135 	 -0.0987 
 15.4400 	 -0.5770 	 -0.2829 	 -0.1359 
 15.4600 	 -0.6609 	 -0.3632 	 -0.1791 
 15.4800 	 -0.7765 	 -0.4432 	 -0.2213 
 15.5000 	 -0.9201 	 -0.5096 	 -0.2552 
 15.5200 	 -1.0708 	 -0.5497 	 -0.2743 
 15.5400 	 -1.1924 	 -0.5559 	 -0.2753 
 15.5600 	 -1.2437 	 -0.5263 	 -0.2574 
 15.5800 	 -1.1918 	 -0.4659 	 -0.2231 
 15.6000 	 -1.0259 	 -0.3836 	 -0.1764 
 15.6200 	 -0.7634 	 -0.2903 	 -0.1225 
 15.6400 	 -0.4468 	 -0.1951 	 -0.0666 
 15.6600 	 -0.1301 	 -0.1042 	 -0.0136 
 15.6800 	  0.1379 	 -0.0200 	  0.0322 
 15.7000 	  0.3283 	  0.0572 	  0.0678 
 15.7200 	  0.4374 	  0.1282 	  0.0915 
 15.7400 	  0.4833 	  0.1931 	  0.1041 
 15.7600 	  0.4941 	  0.2507 	  0.1078 
 15.7800 	  0.4957 	  0.2987 	  0.1065 
 15.8000 	  0.5036 	  0.3351 	  0.1043 
 15.8200 	  0.5208 	  0.3592 	  0.1049 
 15.8400 	  0.5420 	  0.3723 	  0.1096 
 15.8600 	  0.5599 	  0.3775 	  0.1181 
 15.8800 	  0.5703 	  0.3789 	  0.1281 
 15.9000 	  0.5739 	  0.3797 	  0.1369 
 15.9200 	  0.5745 	  0.3809 	  0.1417 
 15.9400 	  0.5753 	  0.3815 	  0.1413 
 15.9600 	  0.5767 	  0.3785 	  0.1359 
 15.9800 	  0.5750 	  0.3687 	  0.1273 
 16.0000 	  0.5641 	  0.3498 	  0.1175 
 16.0200 	  0.5384 	  0.3218 	  0.1087 
 16.0400 	  0.4946 	  0.2868 	  0.1022 
 16.0600 	  0.4337 	  0.2484 	  0.0981 
 16.0800 	  0.3601 	  0.2097 	  0.0957 
 16.1000 	  0.2802 	  0.1731 	  0.0935 
 16.1200 	  0.2000 	  0.1386 	  0.0896 
 16.1400 	  0.1230 	  0.1051 	  0.0824 
 16.1600 	  0.0500 	  0.0703 	  0.0705 
 16.1800 	 -0.0207 	  0.0330 	  0.0535 
 16.2000 	 -0.0916 	 -0.0077 	  0.0316 
 16.2200 	 -0.1637 	 -0.0511 	  0.0058 
 16.2400 	 -0.2354 	 -0.0970 	 -0.0228 
 16.2600 	 -0.3034 	 -0.1456 	 -0.0533 
 16.2800 	 -0.3639 	 -0.1987 	 -0.0853 
 16.3000 	 -0.4168 	 -0.2585 	 -0.1194 
 16.3200 	 -0.4674 	 -0.3268 	 -0.1563 
 16.3400 	 -0.5266 	 -0.4025 	 -0.1960 
 16.3600 	 -0.6075 	 -0.4813 	 -0.2371 
 16.3800 	 -0.7185 	 -0.5543 	 -0.2757 
 16.4000 	 -0.8563 	 -0.6109 	 -0.3065 
 16.4200 	 -1.0014 	 -0.6405 	 -0.3230 
 16.4400 	 -1.1199 	 -0.6364 	 -0.3205 
 16.4600 	 -1.1726 	 -0.5972 	 -0.2969 
 16.4800 	 -1.1276 	 -0.5285 	 -0.2550 
 16.5000 	 -0.9734 	 -0.4404 	 -0.2010 
 16.5200 	 -0.7256 	 -0.3457 	 -0.1439 
 16.5400 	 -0.4232 	 -0.2551 	 -0.0919 
 16.5600 	 -0.1169 	 -0.1764 	 -0.0513 
 16.5800 	  0.1474 	 -0.1113 	 -0.0232 
 16.6000 	  0.3419 	 -0.0578 	 -0.0050 
 16.6200 	  0.4626 	 -0.0106 	  0.0090 
 16.6400 	  0.5257 	  0.0352 	  0.0248 
 16.6600 	  0.5566 	  0.0834 	  0.0470 
 16.6800 	  0.5787 	  0.1345 	  0.0764 
 16.7000 	  0.6047 	  0.1872 	  0.1112 
 16.7200 	  0.6359 	  0.2382 	  0.1467 
 16.7400 	  0.6660 	  0.2838 	  0.1780 
 16.7600 	  0.6876 	  0.3207 	  0.2005 
 16.7800 	  0.6972 	  0.3459 	  0.2119 
 16.8000 	  0.6971 	  0.3576 	  0.2114 
 16.8200 	  0.6927 	  0.3547 	  0.2001 
 16.8400 	  0.6892 	  0.3378 	  0.1802 
 16.8600 	  0.6882 	  0.3090 	  0.1550 
 16.8800 	  0.6871 	  0.2730 	  0.1283 
 16.9000 	  0.6797 	  0.2361 	  0.1041 
 16.9200 	  0.6597 	  0.2054 	  0.0865 
 16.9400 	  0.6228 	  0.1866 	  0.0781 
 16.9600 	  0.5683 	  0.1830 	  0.0801 
 16.9800 	  0.4992 	  0.1928 	  0.0902 
 17.0000 	  0.4209 	  0.2105 	  0.1042 
 17.0200 	  0.3395 	  0.2271 	  0.1154 
 17.0400 	  0.2604 	  0.2330 	  0.1179 
 17.0600 	  0.1869 	  0.2204 	  0.1070 
 17.0800 	  0.1200 	  0.1862 	  0.0821 
 17.1000 	  0.0585 	  0.1321 	  0.0459 
 17.1200 	 -0.0007 	  0.0656 	  0.0050 
 17.1400 	 -0.0618 	 -0.0035 	 -0.0332 
 17.1600 	 -0.1286 	 -0.0643 	 -0.0615 
 17.1800 	 -0.2037 	 -0.1095 	 -0.0765 
 17.2000 	 -0.2867 	 -0.1361 	 -0.0785 
 17.2200 	 -0.3741 	 -0.1478 	 -0.0722 
 17.2400 	 -0.4599 	 -0.1533 	 -0.0655 
 17.2600 	 -0.5382 	 -0.1651 	 -0.0672 
 17.2800 	 -0.6067 	 -0.1944 	 -0.0843 
 17.3000 	 -0.6690 	 -0.2488 	 -0.1205 
 17.3200 	 -0.7352 	 -0.3282 	 -0.1742 
 17.3400 	 -0.8193 	 -0.4238 	 -0.2386 
 17.3600 	 -0.9319 	 -0.5199 	 -0.3033 
 17.3800 	 -1.0729 	 -0.5971 	 -0.3558 
 17.4000 	 -1.2257 	 -0.6373 	 -0.3856 
 17.4200 	 -1.3574 	 -0.6290 	 -0.3857 
 17.4400 	 -1.4264 	 -0.5709 	 -0.3558 
 17.4600 	 -1.3959 	 -0.4715 	 -0.3009 
 17.4800 	 -1.2480 	 -0.3480 	 -0.2314 
 17.5000 	 -0.9932 	 -0.2200 	 -0.1593 
 17.5200 	 -0.6692 	 -0.1050 	 -0.0955 
 17.5400 	 -0.3299 	 -0.0134 	 -0.0462 
 17.5600 	 -0.0282 	  0.0527 	 -0.0129 
 17.5800 	  0.2003 	  0.0997 	  0.0090 
 17.6000 	  0.3455 	  0.1372 	  0.0266 
 17.6200 	  0.4219 	  0.1752 	  0.0477 
 17.6400 	  0.4572 	  0.2194 	  0.0771 
 17.6600 	  0.4796 	  0.2703 	  0.1160 
 17.6800 	  0.5073 	  0.3231 	  0.1606 
 17.7000 	  0.5447 	  0.3710 	  0.2050 
 17.7200 	  0.5858 	  0.4075 	  0.2418 
 17.7400 	  0.6209 	  0.4295 	  0.2659 
 17.7600 	  0.6437 	  0.4375 	  0.2745 
 17.7800 	  0.6540 	  0.4356 	  0.2690 
 17.8000 	  0.6566 	  0.4292 	  0.2532 
 17.8200 	  0.6581 	  0.4227 	  0.2323 
 17.8400 	  0.6623 	  0.4180 	  0.2110 
 17.8600 	  0.6680 	  0.4143 	  0.1927 
 17.8800 	  0.6703 	  0.4082 	  0.1785 
 17.9000 	  0.6621 	  0.3958 	  0.1680 
 17.9200 	  0.6378 	  0.3741 	  0.1593 
 17.9400 	  0.5955 	  0.3422 	  0.1511 
 17.9600 	  0.5372 	  0.3017 	  0.1423 
 17.9800 	  0.4682 	  0.2565 	  0.1329 
 18.0000 	  0.3952 	  0.2113 	  0.1237 
 18.0200 	  0.3244 	  0.1699 	  0.1155 
 18.0400 	  0.2597 	  0.1346 	  0.1086 
 18.0600 	  0.2024 	  0.1052 	  0.1023 
 18.0800 	  0.1507 	  0.0791 	  0.0948 
 18.1000 	  0.1007 	  0.0528 	  0.0837 
 18.1200 	  0.0477 	  0.0225 	  0.0666 
 18.1400 	 -0.0123 	 -0.0137 	  0.0424 
 18.1600 	 -0.0807 	 -0.0564 	  0.0113 
 18.1800 	 -0.1557 	 -0.1040 	 -0.0247 
 18.2000 	 -0.2323 	 -0.1545 	 -0.0626 
 18.2200 	 -0.3047 	 -0.2060 	 -0.0992 
 18.2400 	 -0.3688 	 -0.2584 	 -0.1324 
 18.2600 	 -0.4256 	 -0.3127 	 -0.1614 
 18.2800 	 -0.4827 	 -0.3704 	 -0.1871 
 18.3000 	 -0.5521 	 -0.4320 	 -0.2110 
 18.3200 	 -0.6462 	 -0.4954 	 -0.2347 
 18.3400 	 -0.7697 	 -0.5552 	 -0.2584 
 18.3600 	 -0.9132 	 -0.6032 	 -0.2804 
 18.3800 	 -1.0518 	 -0.6308 	 -0.2974 
 18.4000 	 -1.1485 	 -0.6310 	 -0.3052 
 18.4200 	 -1.1657 	 -0.6015 	 -0.2999 
 18.4400 	 -1.0783 	 -0.5450 	 -0.2796 
 18.4600 	 -0.8849 	 -0.4688 	 -0.2442 
 18.4800 	 -0.6105 	 -0.3824 	 -0.1965 
 18.5000 	 -0.3004 	 -0.2950 	 -0.1406 
 18.5200 	 -0.0052 	 -0.2127 	 -0.0815 
 18.5400 	  0.2344 	 -0.1379 	 -0.0239 
 18.5600 	  0.3991 	 -0.0698 	  0.0288 
 18.5800 	  0.4929 	 -0.0065 	  0.0745 
 18.6000 	  0.5368 	  0.0529 	  0.1123 
 18.6200 	  0.5567 	  0.1071 	  0.1422 
 18.6400 	  0.5734 	  0.1528 	  0.1645 
 18.6600 	  0.5963 	  0.1860 	  0.1797 
 18.6800 	  0.6243 	  0.2041 	  0.1882 
 18.7000 	  0.6512 	  0.2074 	  0.1906 
 18.7200 	  0.6713 	  0.1999 	  0.1876 
 18.7400 	  0.6831 	  0.1876 	  0.1804 
 18.7600 	  0.6894 	  0.1773 	  0.1704 
 18.7800 	  0.6944 	  0.1734 	  0.1594 
 18.8000 	  0.7006 	  0.1775 	  0.1489 
 18.8200 	  0.7066 	  0.1871 	  0.1405 
 18.8400 	  0.7076 	  0.1980 	  0.1351 
 18.8600 	  0.6975 	  0.2053 	  0.1331 
 18.8800 	  0.6715 	  0.2057 	  0.1341 
 18.9000 	  0.6281 	  0.1982 	  0.1371 
 18.9200 	  0.5694 	  0.1844 	  0.1400 
 18.9400 	  0.5004 	  0.1674 	  0.1408 
 18.9600 	  0.4266 	  0.1508 	  0.1375 
 18.9800 	  0.3529 	  0.1370 	  0.1287 
 19.0000 	  0.2825 	  0.1274 	  0.1142 
 19.0200 	  0.2163 	  0.1213 	  0.0953 
 19.0400 	  0.1544 	  0.1176 	  0.0739 
 19.0600 	  0.0957 	  0.1143 	  0.0521 
 19.0800 	  0.0391 	  0.1098 	  0.0316 
 19.1000 	 -0.0170 	  0.1031 	  0.0129 
 19.1200 	 -0.0746 	  0.0938 	 -0.0049 
 19.1400 	 -0.1362 	  0.0826 	 -0.0232 
 19.1600 	 -0.2048 	  0.0705 	 -0.0435 
 19.1800 	 -0.2821 	  0.0595 	 -0.0663 
 19.2000 	 -0.3676 	  0.0511 	 -0.0911 
 19.2200 	 -0.4580 	  0.0464 	 -0.1163 
 19.2400 	 -0.5473 	  0.0454 	 -0.1407 
 19.2600 	 -0.6296 	  0.0465 	 -0.1637 
 19.2800 	 -0.7025 	  0.0465 	 -0.1865 
 19.3000 	 -0.7693 	  0.0425 	 -0.2114 
 19.3200 	 -0.8402 	  0.0334 	 -0.2411 
 19.3400 	 -0.9286 	  0.0152 	 -0.2765 
 19.3600 	 -1.0444 	 -0.0142 	 -0.3163 
 19.3800 	 -1.1861 	 -0.0329 	 -0.3555 
 19.4000 	 -1.3351 	 -0.0239 	 -0.3875 
 19.4200 	 -1.4572 	 -0.0009 	 -0.4047 
 19.4400 	 -1.5104 	  0.0285 	 -0.4022 
 19.4600 	 -1.4591 	  0.0671 	 -0.3782 
 19.4800 	 -1.2882 	  0.1170 	 -0.3361 
 19.5000 	 -1.0118 	  0.1779 	 -0.2819 
 19.5200 	 -0.6708 	  0.2450 	 -0.2240 
 19.5400 	 -0.3210 	  0.3122 	 -0.1688 
 19.5600 	 -0.0152 	  0.3735 	 -0.1210 
 19.5800 	  0.2130 	  0.4248 	 -0.0809 
 19.6000 	  0.3564 	  0.4638 	 -0.0464 
 19.6200 	  0.4320 	  0.4909 	 -0.0134 
 19.6400 	  0.4693 	  0.5075 	  0.0214 
 19.6600 	  0.4968 	  0.5158 	  0.0604 
 19.6800 	  0.5316 	  0.5180 	  0.1030 
 19.7000 	  0.5765 	  0.5161 	  0.1471 
 19.7200 	  0.6238 	  0.5120 	  0.1892 
 19.7400 	  0.6627 	  0.5074 	  0.2256 
 19.7600 	  0.6866 	  0.5039 	  0.2531 
 19.7800 	  0.6957 	  0.5024 	  0.2706 
 19.8000 	  0.6962 	  0.5025 	  0.2779 
 19.8200 	  0.6954 	  0.5028 	  0.2772 
 19.8400 	  0.6980 	  0.5007 	  0.2712 
 19.8600 	  0.7036 	  0.4932 	  0.2634 
 19.8800 	  0.7067 	  0.4777 	  0.2564 
 19.9000 	  0.6998 	  0.4529 	  0.2516 
 19.9200 	  0.6765 	  0.4196 	  0.2485 
 19.9400 	  0.6340 	  0.3799 	  0.2451 
 19.9600 	  0.5741 	  0.3373 	  0.2383 
 19.9800 	  0.5021 	  0.2953 	  0.2255 
 20.0000 	  0.4255 	  0.2564 	  0.2053 
 20.0200 	  0.3512 	  0.2214 	  0.1784 
 20.0400 	  0.2841 	  0.1892 	  0.1476 
 20.0600 	  0.2256 	  0.1574 	  0.1167 
 20.0800 	  0.1739 	  0.1235 	  0.0894 
 20.1000 	  0.1246 	  0.0854 	  0.0683 
 20.1200 	  0.0726 	  0.0434 	  0.0536 
 20.1400 	  0.0137 	 -0.0010 	  0.0437 
 20.1600 	 -0.0535 	 -0.0449 	  0.0359 
 20.1800 	 -0.1265 	 -0.0861 	  0.0267 
 20.2000 	 -0.2001 	 -0.1235 	  0.0136 
 20.2200 	 -0.2686 	 -0.1590 	 -0.0049 
 20.2400 	 -0.3286 	 -0.1962 	 -0.0290 
 20.2600 	 -0.3822 	 -0.2399 	 -0.0578 
 20.2800 	 -0.4382 	 -0.2928 	 -0.0899 
 20.3000 	 -0.5092 	 -0.3551 	 -0.1233 
 20.3200 	 -0.6066 	 -0.4218 	 -0.1556 
 20.3400 	 -0.7330 	 -0.4849 	 -0.1840 
 20.3600 	 -0.8766 	 -0.5342 	 -0.2053 
 20.3800 	 -1.0100 	 -0.5605 	 -0.2163 
 20.4000 	 -1.0961 	 -0.5579 	 -0.2144 
 20.4200 	 -1.0987 	 -0.5254 	 -0.1984 
 20.4400 	 -0.9963 	 -0.4669 	 -0.1692 
 20.4600 	 -0.7918 	 -0.3900 	 -0.1294 
 20.4800 	 -0.5133 	 -0.3036 	 -0.0840 
 20.5000 	 -0.2072 	 -0.2163 	 -0.0384 
 20.5200 	  0.0771 	 -0.1347 	  0.0018 
 20.5400 	  0.3020 	 -0.0633 	  0.0329 
 20.5600 	  0.4513 	 -0.0046 	  0.0529 
 20.5800 	  0.5314 	  0.0407 	  0.0624 
 20.6000 	  0.5636 	  0.0728 	  0.0639 
 20.6200 	  0.5734 	  0.0929 	  0.0610 
 20.6400 	  0.5802 	  0.1034 	  0.0571 
 20.6600 	  0.5927 	  0.1075 	  0.0549 
 20.6800 	  0.6102 	  0.1087 	  0.0550 
 20.7000 	  0.6276 	  0.1100 	  0.0570 
 20.7200 	  0.6403 	  0.1132 	  0.0592 
 20.7400 	  0.6471 	  0.1188 	  0.0602 
 20.7600 	  0.6505 	  0.1256 	  0.0593 
 20.7800 	  0.6534 	  0.1321 	  0.0570 
 20.8000 	  0.6570 	  0.1374 	  0.0550 
 20.8200 	  0.6592 	  0.1413 	  0.0553 
 20.8400 	  0.6550 	  0.1451 	  0.0590 
 20.8600 	  0.6389 	  0.1504 	  0.0661 
 20.8800 	  0.6069 	  0.1578 	  0.0749 
 20.9000 	  0.5578 	  0.1668 	  0.0826 
 20.9200 	  0.4938 	  0.1746 	  0.0865 
 20.9400 	  0.4194 	  0.1778 	  0.0853 
 20.9600 	  0.3399 	  0.1724 	  0.0792 
 20.9800 	  0.2603 	  0.1563 	  0.0708 
 21.0000 	  0.1844 	  0.1289 	  0.0631 
 21.0200 	  0.1142 	  0.0923 	  0.0591 
 21.0400 	  0.0503 	  0.0496 	  0.0592 
 21.0600 	 -0.0083 	  0.0047 	  0.0619 
 21.0800 	 -0.0640 	 -0.0387 	  0.0630 
 21.1000 	 -0.1202 	 -0.0779 	  0.0575 
 21.1200 	 -0.1809 	 -0.1106 	  0.0415 
 21.1400 	 -0.2495 	 -0.1352 	  0.0139 
 21.1600 	 -0.3277 	 -0.1510 	 -0.0236 
 21.1800 	 -0.4137 	 -0.1588 	 -0.0660 
 21.2000 	 -0.5027 	 -0.1616 	 -0.1078 
 21.2200 	 -0.5881 	 -0.1653 	 -0.1443 
 21.2400 	 -0.6646 	 -0.1778 	 -0.1738 
 21.2600 	 -0.7316 	 -0.2076 	 -0.1976 
 21.2800 	 -0.7954 	 -0.2599 	 -0.2196 
 21.3000 	 -0.8686 	 -0.3359 	 -0.2440 
 21.3200 	 -0.9649 	 -0.4290 	 -0.2738 
 21.3400 	 -1.0914 	 -0.5272 	 -0.3083 
 21.3600 	 -1.2408 	 -0.6140 	 -0.3438 
 21.3800 	 -1.3878 	 -0.6735 	 -0.3742 
 21.4000 	 -1.4926 	 -0.6936 	 -0.3930 
 21.4200 	 -1.5121 	 -0.6704 	 -0.3953 
 21.4400 	 -1.4148 	 -0.6074 	 -0.3795 
 21.4600 	 -1.1948 	 -0.5148 	 -0.3470 
 21.4800 	 -0.8768 	 -0.4059 	 -0.3015 
 21.5000 	 -0.5103 	 -0.2938 	 -0.2474 
 21.5200 	 -0.1546 	 -0.1881 	 -0.1885 
 21.5400 	  0.1403 	 -0.0941 	 -0.1272 
 21.5600 	  0.3479 	 -0.0132 	 -0.0650 
 21.5800 	  0.4696 	  0.0553 	 -0.0031 
 21.6000 	  0.5285 	  0.1131 	  0.0563 
 21.6200 	  0.5564 	  0.1614 	  0.1101 
 21.6400 	  0.5802 	  0.2010 	  0.1544 
 21.6600 	  0.6133 	  0.2327 	  0.1861 
 21.6800 	  0.6552 	  0.2584 	  0.2043 
 21.7000 	  0.6966 	  0.2809 	  0.2107 
 21.7200 	  0.7276 	  0.3040 	  0.2097 
 21.7400 	  0.7437 	  0.3306 	  0.2071 
 21.7600 	  0.7471 	  0.3628 	  0.2080 
 21.7800 	  0.7444 	  0.3998 	  0.2150 
 21.8000 	  0.7425 	  0.4392 	  0.2274 
 21.8200 	  0.7442 	  0.4768 	  0.2416 
 21.8400 	  0.7473 	  0.5081 	  0.2529 
 21.8600 	  0.7453 	  0.5293 	  0.2572 
 21.8800 	  0.7310 	  0.5387 	  0.2539 
 21.9000 	  0.6989 	  0.5359 	  0.2450 
 21.9200 	  0.6476 	  0.5226 	  0.2355 
 21.9400 	  0.5798 	  0.5010 	  0.2306 
 21.9600 	  0.5015 	  0.4735 	  0.2338 
 21.9800 	  0.4197 	  0.4415 	  0.2442 
 22.0000 	  0.3409 	  0.4058 	  0.2574 
 22.0200 	  0.2694 	  0.3658 	  0.2651 
 22.0400 	  0.2065 	  0.3205 	  0.2592 
 22.0600 	  0.1506 	  0.2690 	  0.2332 
 22.0800 	  0.0977 	  0.2113 	  0.1862 
 22.1000 	  0.0428 	  0.1485 	  0.1216 
 22.1200 	 -0.0182 	  0.0828 	  0.0477 
 22.1400 	 -0.0873 	  0.0166 	 -0.0261 
 22.1600 	 -0.1628 	 -0.0480 	 -0.0909 
 22.1800 	 -0.2400 	 -0.1105 	 -0.1426 
 22.2000 	 -0.3133 	 -0.1721 	 -0.1807 
 22.2200 	 -0.3786 	 -0.2351 	 -0.2094 
 22.2400 	 -0.4373 	 -0.3018 	 -0.2342 
 22.2600 	 -0.4970 	 -0.3730 	 -0.2603 
 22.2800 	 -0.5701 	 -0.4457 	 -0.2893 
 22.3000 	 -0.6684 	 -0.5140 	 -0.3192 
 22.3200 	 -0.7957 	 -0.5686 	 -0.3443 
 22.3400 	 -0.9414 	 -0.5996 	 -0.3575 
 22.3600 	 -1.0785 	 -0.5984 	 -0.3524 
 22.3800 	 -1.1685 	 -0.5612 	 -0.3258 
 22.4000 	 -1.1732 	 -0.4893 	 -0.2783 
 22.4200 	 -1.0685 	 -0.3902 	 -0.2150 
 22.4400 	 -0.8553 	 -0.2750 	 -0.1432 
 22.4600 	 -0.5620 	 -0.1570 	 -0.0713 
 22.4800 	 -0.2371 	 -0.0478 	 -0.0060 
 22.5000 	  0.0659 	  0.0441 	  0.0483 
 22.5200 	  0.3051 	  0.1148 	  0.0903 
 22.5400 	  0.4612 	  0.1647 	  0.1211 
 22.5600 	  0.5396 	  0.1974 	  0.1434 
 22.5800 	  0.5633 	  0.2179 	  0.1597 
 22.6000 	  0.5604 	  0.2316 	  0.1722 
 22.6200 	  0.5539 	  0.2426 	  0.1820 
 22.6400 	  0.5552 	  0.2540 	  0.1898 
 22.6600 	  0.5649 	  0.2678 	  0.1961 
 22.6800 	  0.5778 	  0.2850 	  0.2017 
 22.7000 	  0.5883 	  0.3059 	  0.2080 
 22.7200 	  0.5946 	  0.3303 	  0.2164 
 22.7400 	  0.5984 	  0.3568 	  0.2274 
 22.7600 	  0.6025 	  0.3827 	  0.2402 
 22.7800 	  0.6080 	  0.4039 	  0.2520 
 22.8000 	  0.6127 	  0.4159 	  0.2591 
 22.8200 	  0.6112 	  0.4142 	  0.2578 
 22.8400 	  0.5967 	  0.3967 	  0.2459 
 22.8600 	  0.5640 	  0.3635 	  0.2234 
 22.8800 	  0.5111 	  0.3186 	  0.1937 
 22.9000 	  0.4401 	  0.2674 	  0.1615 
 22.9200 	  0.3563 	  0.2163 	  0.1322 
 22.9400 	  0.2671 	  0.1694 	  0.1090 
 22.9600 	  0.1792 	  0.1276 	  0.0923 
 22.9800 	  0.0980 	  0.0878 	  0.0786 
 23.0000 	  0.0252 	  0.0446 	  0.0629 
 23.0200 	 -0.0405 	 -0.0078 	  0.0395 
 23.0400 	 -0.1034 	 -0.0720 	  0.0060 
 23.0600 	 -0.1686 	 -0.1467 	 -0.0374 
 23.0800 	 -0.2399 	 -0.2254 	 -0.0860 
 23.1000 	 -0.3182 	 -0.2999 	 -0.1340 
 23.1200 	 -0.4004 	 -0.3624 	 -0.1758 
 23.1400 	 -0.4805 	 -0.4098 	 -0.2093 
 23.1600 	 -0.5528 	 -0.4442 	 -0.2356 
 23.1800 	 -0.6151 	 -0.4738 	 -0.2593 
 23.2000 	 -0.6723 	 -0.5078 	 -0.2855 
 23.2200 	 -0.7358 	 -0.5539 	 -0.3178 
 23.2400 	 -0.8202 	 -0.6128 	 -0.3553 
 23.2600 	 -0.9355 	 -0.6780 	 -0.3937 
 23.2800 	 -1.0791 	 -0.7362 	 -0.4253 
 23.3000 	 -1.2303 	 -0.7717 	 -0.4431 
 23.3200 	 -1.3521 	 -0.7714 	 -0.4420 
 23.3400 	 -1.4003 	 -0.7297 	 -0.4218 
 23.3600 	 -1.3387 	 -0.6490 	 -0.3859 
 23.3800 	 -1.1530 	 -0.5409 	 -0.3407 
 23.4000 	 -0.8599 	 -0.4199 	 -0.2922 
 23.4200 	 -0.5034 	 -0.3011 	 -0.2443 
 23.4400 	 -0.1421 	 -0.1946 	 -0.1977 
 23.4600 	  0.1693 	 -0.1048 	 -0.1508 
 23.4800 	  0.3969 	 -0.0302 	 -0.1008 
 23.5000 	  0.5345 	  0.0338 	 -0.0464 
 23.5200 	  0.6005 	  0.0922 	  0.0115 
 23.5400 	  0.6260 	  0.1480 	  0.0695 
 23.5600 	  0.6407 	  0.2018 	  0.1229 
 23.5800 	  0.6625 	  0.2521 	  0.1673 
 23.6000 	  0.6950 	  0.2973 	  0.2001 
 23.6200 	  0.7309 	  0.3365 	  0.2215 
 23.6400 	  0.7602 	  0.3703 	  0.2337 
 23.6600 	  0.7767 	  0.4002 	  0.2404 
 23.6800 	  0.7807 	  0.4278 	  0.2448 
 23.7000 	  0.7776 	  0.4531 	  0.2487 
 23.7200 	  0.7742 	  0.4746 	  0.2523 
 23.7400 	  0.7739 	  0.4897 	  0.2538 
 23.7600 	  0.7752 	  0.4952 	  0.2508 
 23.7800 	  0.7722 	  0.4894 	  0.2409 
 23.8000 	  0.7575 	  0.4723 	  0.2228 
 23.8200 	  0.7250 	  0.4459 	  0.1971 
 23.8400 	  0.6725 	  0.4135 	  0.1663 
 23.8600 	  0.6020 	  0.3792 	  0.1347 
 23.8800 	  0.5190 	  0.3461 	  0.1074 
 23.9000 	  0.4304 	  0.3160 	  0.0892 
 23.9200 	  0.3429 	  0.2893 	  0.0832 
 23.9400 	  0.2613 	  0.2646 	  0.0886 
 23.9600 	  0.1882 	  0.2399 	  0.1015 
 23.9800 	  0.1234 	  0.2125 	  0.1142 
 24.0000 	  0.0643 	  0.1802 	  0.1182 
 24.0200 	  0.0066 	  0.1414 	  0.1063 
 24.0400 	 -0.0546 	  0.0957 	  0.0758 
 24.0600 	 -0.1234 	  0.0439 	  0.0287 
 24.0800 	 -0.2016 	 -0.0124 	 -0.0267 
 24.1000 	 -0.2875 	 -0.0709 	 -0.0810 
 24.1200 	 -0.3762 	 -0.1299 	 -0.1250 
 24.1400 	 -0.4609 	 -0.1888 	 -0.1550 
 24.1600 	 -0.5363 	 -0.2480 	 -0.1726 
 24.1800 	 -0.6019 	 -0.3090 	 -0.1861 
 24.2000 	 -0.6641 	 -0.3729 	 -0.2048 
 24.2200 	 -0.7357 	 -0.4393 	 -0.2366 
 24.2400 	 -0.8308 	 -0.5051 	 -0.2820 
 24.2600 	 -0.9573 	 -0.5648 	 -0.3353 
 24.2800 	 -1.1091 	 -0.6106 	 -0.3832 
 24.3000 	 -1.2620 	 -0.6344 	 -0.4112 
 24.3200 	 -1.3767 	 -0.6296 	 -0.4070 
 24.3400 	 -1.4094 	 -0.5929 	 -0.3665 
 24.3600 	 -1.3269 	 -0.5248 	 -0.2932 
 24.3800 	 -1.1208 	 -0.4300 	 -0.1990 
 24.4000 	 -0.8134 	 -0.3157 	 -0.0987 
 24.4200 	 -0.4532 	 -0.1914 	 -0.0066 
 24.4400 	 -0.1003 	 -0.0665 	  0.0686 
 24.4600 	  0.1928 	  0.0496 	  0.1235 
 24.4800 	  0.3958 	  0.1491 	  0.1616 
 24.5000 	  0.5072 	  0.2258 	  0.1885 
 24.5200 	  0.5484 	  0.2762 	  0.2102 
 24.5400 	  0.5519 	  0.3003 	  0.2305 
 24.5600 	  0.5467 	  0.3016 	  0.2504 
 24.5800 	  0.5501 	  0.2879 	  0.2685 
 24.6000 	  0.5650 	  0.2690 	  0.2831 
 24.6200 	  0.5856 	  0.2556 	  0.2926 
 24.6400 	  0.6035 	  0.2557 	  0.2971 
 24.6600 	  0.6146 	  0.2736 	  0.2976 
 24.6800 	  0.6197 	  0.3073 	  0.2957 
 24.7000 	  0.6233 	  0.3506 	  0.2924 
 24.7200 	  0.6293 	  0.3933 	  0.2879 
 24.7400 	  0.6377 	  0.4264 	  0.2816 
 24.7600 	  0.6437 	  0.4424 	  0.2727 
 24.7800 	  0.6397 	  0.4395 	  0.2604 
 24.8000 	  0.6179 	  0.4197 	  0.2448 
 24.8200 	  0.5741 	  0.3888 	  0.2264 
 24.8400 	  0.5087 	  0.3527 	  0.2060 
 24.8600 	  0.4272 	  0.3163 	  0.1847 
 24.8800 	  0.3374 	  0.2807 	  0.1632 
 24.9000 	  0.2472 	  0.2449 	  0.1422 
 24.9200 	  0.1620 	  0.2056 	  0.1220 
 24.9400 	  0.0834 	  0.1602 	  0.1026 
 24.9600 	  0.0098 	  0.1079 	  0.0835 
 24.9800 	 -0.0624 	  0.0503 	  0.0634 
 25.0000 	 -0.1358 	 -0.0092 	  0.0401 
 25.0200 	 -0.2103 	 -0.0672 	  0.0110 
 25.0400 	 -0.2829 	 -0.1225 	 -0.0267 
 25.0600 	 -0.3493 	 -0.1765 	 -0.0751 
 25.0800 	 -0.4072 	 -0.2335 	 -0.1340 
 25.1000 	 -0.4595 	 -0.2982 	 -0.2014 
 25.1200 	 -0.5156 	 -0.3738 	 -0.2727 
 25.1400 	 -0.5890 	 -0.4586 	 -0.3417 
 25.1600 	 -0.6919 	 -0.5465 	 -0.4015 
 25.1800 	 -0.8265 	 -0.6258 	 -0.4462 
 25.2000 	 -0.9789 	 -0.6835 	 -0.4711 
 25.2200 	 -1.1183 	 -0.7076 	 -0.4744 
 25.2400 	 -1.2029 	 -0.6918 	 -0.4564 
 25.2600 	 -1.1931 	 -0.6356 	 -0.4196 
 25.2800 	 -1.0661 	 -0.5465 	 -0.3680 
 25.3000 	 -0.8267 	 -0.4363 	 -0.3065 
 25.3200 	 -0.5082 	 -0.3195 	 -0.2404 
 25.3400 	 -0.1635 	 -0.2085 	 -0.1747 
 25.3600 	  0.1518 	 -0.1127 	 -0.1138 
 25.3800 	  0.3965 	 -0.0353 	 -0.0610 
 25.4000 	  0.5539 	  0.0242 	 -0.0182 
 25.4200 	  0.6330 	  0.0707 	  0.0144 
 25.4400 	  0.6592 	  0.1099 	  0.0383 
 25.4600 	  0.6621 	  0.1478 	  0.0564 
 25.4800 	  0.6636 	  0.1878 	  0.0719 
 25.5000 	  0.6733 	  0.2314 	  0.0877 
 25.5200 	  0.6895 	  0.2765 	  0.1053 
 25.5400 	  0.7056 	  0.3192 	  0.1242 
 25.5600 	  0.7159 	  0.3540 	  0.1423 
 25.5800 	  0.7192 	  0.3759 	  0.1561 
 25.6000 	  0.7184 	  0.3813 	  0.1621 
 25.6200 	  0.7176 	  0.3700 	  0.1577 
 25.6400 	  0.7190 	  0.3448 	  0.1426 
 25.6600 	  0.7202 	  0.3113 	  0.1182 
 25.6800 	  0.7155 	  0.2761 	  0.0881 
 25.7000 	  0.6980 	  0.2449 	  0.0562 
 25.7200 	  0.6619 	  0.2202 	  0.0262 
 25.7400 	  0.6051 	  0.2009 	 -0.0001 
 25.7600 	  0.5296 	  0.1827 	 -0.0221 
 25.7800 	  0.4404 	  0.1600 	 -0.0406 
 25.8000 	  0.3445 	  0.1283 	 -0.0564 
 25.8200 	  0.2488 	  0.0867 	 -0.0696 
 25.8400 	  0.1589 	  0.0384 	 -0.0784 
 25.8600 	  0.0776 	 -0.0094 	 -0.0800 
 25.8800 	  0.0053 	 -0.0481 	 -0.0709 
 25.9000 	 -0.0605 	 -0.0706 	 -0.0489 
 25.9200 	 -0.1243 	 -0.0733 	 -0.0141 
 25.9400 	 -0.1912 	 -0.0584 	  0.0302 
 25.9600 	 -0.2650 	 -0.0325 	  0.0778 
 25.9800 	 -0.3467 	 -0.0065 	  0.1204 
 26.0000 	 -0.4336 	  0.0083 	  0.1499 
 26.0200 	 -0.5198 	  0.0021 	  0.1594 
 26.0400 	 -0.5991 	 -0.0310 	  0.1458 
 26.0600 	 -0.6686 	 -0.0920 	  0.1094 
 26.0800 	 -0.7318 	 -0.1756 	  0.0545 
 26.1000 	 -0.7995 	 -0.2727 	 -0.0120 
 26.1200 	 -0.8863 	 -0.3705 	 -0.0815 
 26.1400 	 -1.0038 	 -0.4556 	 -0.1457 
 26.1600 	 -1.1514 	 -0.5160 	 -0.1969 
 26.1800 	 -1.3108 	 -0.5442 	 -0.2303 
 26.2000 	 -1.4454 	 -0.5377 	 -0.2433 
 26.2200 	 -1.5097 	 -0.5001 	 -0.2361 
 26.2400 	 -1.4636 	 -0.4391 	 -0.2110 
 26.2600 	 -1.2884 	 -0.3645 	 -0.1719 
 26.2800 	 -0.9971 	 -0.2845 	 -0.1235 
 26.3000 	 -0.6326 	 -0.2048 	 -0.0704 
 26.3200 	 -0.2561 	 -0.1270 	 -0.0168 
 26.3400 	  0.0731 	 -0.0504 	  0.0340 
 26.3600 	  0.3151 	  0.0262 	  0.0793 
 26.3800 	  0.4594 	  0.1014 	  0.1166 
 26.4000 	  0.5228 	  0.1711 	  0.1444 
 26.4200 	  0.5379 	  0.2280 	  0.1615 
 26.4400 	  0.5382 	  0.2659 	  0.1681 
 26.4600 	  0.5459 	  0.2806 	  0.1656 
 26.4800 	  0.5678 	  0.2752 	  0.1572 
 26.5000 	  0.5982 	  0.2576 	  0.1467 
 26.5200 	  0.6267 	  0.2407 	  0.1383 
 26.5400 	  0.6457 	  0.2357 	  0.1345 
 26.5600 	  0.6540 	  0.2502 	  0.1366 
 26.5800 	  0.6561 	  0.2826 	  0.1426 
 26.6000 	  0.6579 	  0.3251 	  0.1492 
 26.6200 	  0.6626 	  0.3637 	  0.1521 
 26.6400 	  0.6680 	  0.3857 	  0.1483 
 26.6600 	  0.6677 	  0.3826 	  0.1364 
 26.6800 	  0.6537 	  0.3553 	  0.1184 
 26.7000 	  0.6200 	  0.3110 	  0.0975 
 26.7200 	  0.5653 	  0.2629 	  0.0784 
 26.7400 	  0.4933 	  0.2231 	  0.0644 
 26.7600 	  0.4112 	  0.1997 	  0.0569 
 26.7800 	  0.3266 	  0.1925 	  0.0548 
 26.8000 	  0.2452 	  0.1956 	  0.0550 
 26.8200 	  0.1687 	  0.1979 	  0.0537 
 26.8400 	  0.0956 	  0.1899 	  0.0481 
 26.8600 	  0.0229 	  0.1649 	  0.0366 
 26.8800 	 -0.0516 	  0.1225 	  0.0199 
 26.9000 	 -0.1274 	  0.0663 	 -0.0007 
 26.9200 	 -0.2007 	  0.0029 	 -0.0233 
 26.9400 	 -0.2665 	 -0.0626 	 -0.0471 
 26.9600 	 -0.3221 	 -0.1271 	 -0.0724 
 26.9800 	 -0.3707 	 -0.1908 	 -0.1001 
 27.0000 	 -0.4221 	 -0.2549 	 -0.1308 
 27.0200 	 -0.4906 	 -0.3195 	 -0.1640 
 27.0400 	 -0.5892 	 -0.3814 	 -0.1976 
 27.0600 	 -0.7206 	 -0.4341 	 -0.2278 
 27.0800 	 -0.8715 	 -0.4689 	 -0.2502 
 27.1000 	 -1.0116 	 -0.4781 	 -0.2610 
 27.1200 	 -1.0997 	 -0.4577 	 -0.2577 
 27.1400 	 -1.0967 	 -0.4096 	 -0.2396 
 27.1600 	 -0.9805 	 -0.3407 	 -0.2080 
 27.1800 	 -0.7558 	 -0.2617 	 -0.1657 
 27.2000 	 -0.4551 	 -0.1828 	 -0.1160 
 27.2200 	 -0.1295 	 -0.1113 	 -0.0629 
 27.2400 	  0.1673 	 -0.0492 	 -0.0103 
 27.2600 	  0.3960 	  0.0053 	  0.0378 
 27.2800 	  0.5412 	  0.0565 	  0.0777 
 27.3000 	  0.6118 	  0.1077 	  0.1064 
 27.3200 	  0.6325 	  0.1587 	  0.1223 
 27.3400 	  0.6317 	  0.2052 	  0.1261 
 27.3600 	  0.6305 	  0.2401 	  0.1207 
 27.3800 	  0.6380 	  0.2563 	  0.1111 
 27.4000 	  0.6532 	  0.2498 	  0.1026 
 27.4200 	  0.6700 	  0.2226 	  0.1002 
 27.4400 	  0.6829 	  0.1823 	  0.1057 
 27.4600 	  0.6904 	  0.1407 	  0.1185 
 27.4800 	  0.6942 	  0.1102 	  0.1348 
 27.5000 	  0.6972 	  0.0999 	  0.1496 
 27.5200 	  0.7000 	  0.1125 	  0.1578 
 27.5400 	  0.6999 	  0.1439 	  0.1567 
 27.5600 	  0.6916 	  0.1842 	  0.1459 
 27.5800 	  0.6691 	  0.2209 	  0.1280 
 27.6000 	  0.6279 	  0.2431 	  0.1070 
 27.6200 	  0.5674 	  0.2442 	  0.0874 
 27.6400 	  0.4902 	  0.2238 	  0.0722 
 27.6600 	  0.4018 	  0.1865 	  0.0628 
 27.6800 	  0.3089 	  0.1405 	  0.0579 
 27.7000 	  0.2178 	  0.0935 	  0.0551 
 27.7200 	  0.1331 	  0.0506 	  0.0505 
 27.7400 	  0.0573 	  0.0133 	  0.0408 
 27.7600 	 -0.0100 	 -0.0207 	  0.0233 
 27.7800 	 -0.0718 	 -0.0547 	 -0.0027 
 27.8000 	 -0.1327 	 -0.0920 	 -0.0362 
 27.8200 	 -0.1982 	 -0.1328 	 -0.0741 
 27.8400 	 -0.2725 	 -0.1753 	 -0.1116 
 27.8600 	 -0.3572 	 -0.2158 	 -0.1433 
 27.8800 	 -0.4494 	 -0.2518 	 -0.1649 
 27.9000 	 -0.5432 	 -0.2827 	 -0.1744 
 27.9200 	 -0.6310 	 -0.3120 	 -0.1734 
 27.9400 	 -0.7076 	 -0.3449 	 -0.1670 
 27.9600 	 -0.7743 	 -0.3870 	 -0.1627 
 27.9800 	 -0.8398 	 -0.4401 	 -0.1677 
 28.0000 	 -0.9189 	 -0.5016 	 -0.1865 
 28.0200 	 -1.0255 	 -0.5626 	 -0.2185 
 28.0400 	 -1.1642 	 -0.6111 	 -0.2573 
 28.0600 	 -1.3226 	 -0.6340 	 -0.2927 
 28.0800 	 -1.4692 	 -0.6227 	 -0.3134 
 28.1000 	 -1.5595 	 -0.5742 	 -0.3107 
 28.1200 	 -1.5497 	 -0.4935 	 -0.2818 
 28.1400 	 -1.4132 	 -0.3904 	 -0.2308 
 28.1600 	 -1.1528 	 -0.2783 	 -0.1668 
 28.1800 	 -0.8033 	 -0.1687 	 -0.1014 
 28.2000 	 -0.4219 	 -0.0701 	 -0.0443 
 28.2200 	 -0.0701 	  0.0146 	 -0.0007 
 28.2400 	  0.2056 	  0.0861 	  0.0305 
 28.2600 	  0.3862 	  0.1476 	  0.0542 
 28.2800 	  0.4816 	  0.2019 	  0.0770 
 28.3000 	  0.5210 	  0.2500 	  0.1036 
 28.3200 	  0.5381 	  0.2905 	  0.1345 
 28.3400 	  0.5579 	  0.3205 	  0.1659 
 28.3600 	  0.5900 	  0.3374 	  0.1915 
 28.3800 	  0.6303 	  0.3412 	  0.2056 
 28.4000 	  0.6678 	  0.3342 	  0.2055 
 28.4200 	  0.6933 	  0.3229 	  0.1935 
 28.4400 	  0.7039 	  0.3148 	  0.1760 
 28.4600 	  0.7039 	  0.3175 	  0.1611 
 28.4800 	  0.7008 	  0.3351 	  0.1549 
 28.5000 	  0.7010 	  0.3678 	  0.1602 
 28.5200 	  0.7058 	  0.4104 	  0.1741 
 28.5400 	  0.7109 	  0.4546 	  0.1904 
 28.5600 	  0.7087 	  0.4908 	  0.2010 
 28.5800 	  0.6913 	  0.5120 	  0.2007 
 28.6000 	  0.6537 	  0.5149 	  0.1873 
 28.6200 	  0.5960 	  0.5019 	  0.1640 
 28.6400 	  0.5223 	  0.4790 	  0.1365 
 28.6600 	  0.4402 	  0.4539 	  0.1113 
 28.6800 	  0.3574 	  0.4312 	  0.0924 
 28.7000 	  0.2801 	  0.4121 	  0.0804 
 28.7200 	  0.2110 	  0.3914 	  0.0718 
 28.7400 	  0.1490 	  0.3615 	  0.0615 
 28.7600 	  0.0902 	  0.3139 	  0.0445 
 28.7800 	  0.0299 	  0.2447 	  0.0190 
 28.8000 	 -0.0356 	  0.1550 	 -0.0139 
 28.8200 	 -0.1065 	  0.0533 	 -0.0500 
 28.8400 	 -0.1798 	 -0.0490 	 -0.0847 
 28.8600 	 -0.2499 	 -0.1400 	 -0.1139 
 28.8800 	 -0.3120 	 -0.2131 	 -0.1373 
 28.9000 	 -0.3657 	 -0.2671 	 -0.1569 
 28.9200 	 -0.4171 	 -0.3087 	 -0.1768 
 28.9400 	 -0.4784 	 -0.3469 	 -0.2001 
 28.9600 	 -0.5631 	 -0.3911 	 -0.2285 
 28.9800 	 -0.6793 	 -0.4443 	 -0.2595 
 29.0000 	 -0.8219 	 -0.5037 	 -0.2882 
 29.0200 	 -0.9688 	 -0.5582 	 -0.3078 
 29.0400 	 -1.0840 	 -0.5941 	 -0.3127 
 29.0600 	 -1.1269 	 -0.5974 	 -0.2995 
 29.0800 	 -1.0666 	 -0.5604 	 -0.2684 
 29.1000 	 -0.8942 	 -0.4821 	 -0.2227 
 29.1200 	 -0.6289 	 -0.3716 	 -0.1676 
 29.1400 	 -0.3133 	 -0.2431 	 -0.1083 
 29.1600 	 -0.0003 	 -0.1151 	 -0.0493 
 29.1800 	  0.2633 	 -0.0038 	  0.0074 
 29.2000 	  0.4502 	  0.0783 	  0.0609 
 29.2200 	  0.5579 	  0.1257 	  0.1117 
 29.2400 	  0.6035 	  0.1397 	  0.1597 
 29.2600 	  0.6137 	  0.1269 	  0.2040 
 29.2800 	  0.6127 	  0.0963 	  0.2426 
 29.3000 	  0.6150 	  0.0582 	  0.2727 
 29.3200 	  0.6243 	  0.0232 	  0.2916 
 29.3400 	  0.6372 	 -0.0094 	  0.2979 
 29.3600 	  0.6490 	 -0.0448 	  0.2913 
 29.3800 	  0.6576 	 -0.0524 	  0.2740 
 29.4000 	  0.6639 	 -0.0164 	  0.2492 
 29.4200 	  0.6704 	  0.0174 	  0.2209 
 29.4400 	  0.6781 	  0.0356 	  0.1927 
 29.4600 	  0.6846 	  0.0594 	  0.1677 
 29.4800 	  0.6847 	  0.0894 	  0.1470 
 29.5000 	  0.6718 	  0.1194 	  0.1311 
 29.5200 	  0.6412 	  0.1460 	  0.1193 
 29.5400 	  0.5914 	  0.1648 	  0.1108 
 29.5600 	  0.5245 	  0.1716 	  0.1047 
 29.5800 	  0.4455 	  0.1648 	  0.1003 
 29.6000 	  0.3604 	  0.1452 	  0.0969 
 29.6200 	  0.2746 	  0.1164 	  0.0938 
 29.6400 	  0.1923 	  0.0825 	  0.0898 
 29.6600 	  0.1157 	  0.0478 	  0.0831 
 29.6800 	  0.0453 	  0.0146 	  0.0723 
 29.7000 	 -0.0197 	 -0.0164 	  0.0560 
 29.7200 	 -0.0818 	 -0.0466 	  0.0338 
 29.7400 	 -0.1442 	 -0.0777 	  0.0064 
 29.7600 	 -0.2108 	 -0.1112 	 -0.0247 
 29.7800 	 -0.2848 	 -0.1473 	 -0.0573 
 29.8000 	 -0.3674 	 -0.1854 	 -0.0896 
 29.8200 	 -0.4562 	 -0.2239 	 -0.1205 
 29.8400 	 -0.5462 	 -0.2619 	 -0.1497 
 29.8600 	 -0.6308 	 -0.2996 	 -0.1781 
 29.8800 	 -0.7054 	 -0.3390 	 -0.2065 
 29.9000 	 -0.7711 	 -0.3825 	 -0.2356 
 29.9200 	 -0.8362 	 -0.4322 	 -0.2650 
 29.9400 	 -0.9147 	 -0.4877 	 -0.2933 
 29.9600 	 -1.0201 	 -0.5459 	 -0.3182 
 29.9800 	 -1.1572 	 -0.5994 	 -0.3371 
 30.0000 	 -1.3145 	 -0.6394 	 -0.3479 
 30.0200 	 -1.4613 	 -0.6566 	 -0.3492 
 30.0400 	 -1.5540 	 -0.6440 	 -0.3410 
 30.0600 	 -1.5484 	 -0.5984 	 -0.3236 
 30.0800 	 -1.4164 	 -0.5223 	 -0.2978 
 30.1000 	 -1.1589 	 -0.4218 	 -0.2642 
 30.1200 	 -0.8088 	 -0.3068 	 -0.2230 
 30.1400 	 -0.4222 	 -0.1877 	 -0.1748 
 30.1600 	 -0.0611 	 -0.0741 	 -0.1205 
 30.1800 	  0.2263 	  0.0270 	 -0.0624 
 30.2000 	  0.4187 	  0.1115 	 -0.0042 
 30.2200 	  0.5237 	  0.1785 	  0.0493 
 30.2400 	  0.5695 	  0.2293 	  0.0936 
 30.2600 	  0.5899 	  0.2671 	  0.1252 
 30.2800 	  0.6111 	  0.2956 	  0.1434 
 30.3000 	  0.6440 	  0.3187 	  0.1500 
 30.3200 	  0.6857 	  0.3394 	  0.1495 
 30.3400 	  0.7256 	  0.3596 	  0.1475 
 30.3600 	  0.7541 	  0.3797 	  0.1489 
 30.3800 	  0.7675 	  0.3992 	  0.1563 
 30.4000 	  0.7693 	  0.4167 	  0.1699 
 30.4200 	  0.7667 	  0.4306 	  0.1867 
 30.4400 	  0.7660 	  0.4402 	  0.2023 
 30.4600 	  0.7691 	  0.4450 	  0.2123 
 30.4800 	  0.7723 	  0.4453 	  0.2144 
 30.5000 	  0.7683 	  0.4414 	  0.2080 
 30.5200 	  0.7495 	  0.4331 	  0.1954 
 30.5400 	  0.7110 	  0.4195 	  0.1801 
 30.5600 	  0.6522 	  0.3994 	  0.1657 
 30.5800 	  0.5770 	  0.3718 	  0.1544 
 30.6000 	  0.4924 	  0.3364 	  0.1468 
 30.6200 	  0.4062 	  0.2942 	  0.1415 
 30.6400 	  0.3248 	  0.2472 	  0.1360 
 30.6600 	  0.2521 	  0.1981 	  0.1278 
 30.6800 	  0.1882 	  0.1494 	  0.1152 
 30.7000 	  0.1302 	  0.1028 	  0.0973 
 30.7200 	  0.0732 	  0.0589 	  0.0748 
 30.7400 	  0.0119 	  0.0178 	  0.0488 
 30.7600 	 -0.0571 	 -0.0209 	  0.0205 
 30.7800 	 -0.1338 	 -0.0575 	 -0.0091 
 30.8000 	 -0.2146 	 -0.0927 	 -0.0395 
 30.8200 	 -0.2935 	 -0.1277 	 -0.0707 
 30.8400 	 -0.3650 	 -0.1651 	 -0.1029 
 30.8600 	 -0.4277 	 -0.2082 	 -0.1362 
 30.8800 	 -0.4864 	 -0.2603 	 -0.1703 
 30.9000 	 -0.5527 	 -0.3230 	 -0.2041 
 30.9200 	 -0.6401 	 -0.3936 	 -0.2359 
 30.9400 	 -0.7579 	 -0.4648 	 -0.2628 
 30.9600 	 -0.9029 	 -0.5250 	 -0.2816 
 30.9800 	 -1.0549 	 -0.5608 	 -0.2889 
 31.0000 	 -1.1786 	 -0.5609 	 -0.2825 
 31.0200 	 -1.2323 	 -0.5202 	 -0.2613 
 31.0400 	 -1.1822 	 -0.4418 	 -0.2271 
 31.0600 	 -1.0155 	 -0.3368 	 -0.1836 
 31.0800 	 -0.7484 	 -0.2214 	 -0.1363 
 31.1000 	 -0.4225 	 -0.1123 	 -0.0908 
 31.1200 	 -0.0927 	 -0.0214 	 -0.0518 
 31.1400 	  0.1900 	  0.0469 	 -0.0213 
 31.1600 	  0.3939 	  0.0956 	  0.0011 
 31.1800 	  0.5129 	  0.1329 	  0.0188 
 31.2000 	  0.5633 	  0.1677 	  0.0354 
 31.2200 	  0.5732 	  0.2054 	  0.0545 
 31.2400 	  0.5697 	  0.2464 	  0.0774 
 31.2600 	  0.5702 	  0.2861 	  0.1032 
 31.2800 	  0.5795 	  0.3182 	  0.1292 
 31.3000 	  0.5939 	  0.3375 	  0.1521 
 31.3200 	  0.6069 	  0.3435 	  0.1695 
 31.3400 	  0.6145 	  0.3404 	  0.1806 
 31.3600 	  0.6172 	  0.3355 	  0.1866 
 31.3800 	  0.6186 	  0.3354 	  0.1897 
 31.4000 	  0.6218 	  0.3442 	  0.1920 
 31.4200 	  0.6271 	  0.3598 	  0.1943 
 31.4400 	  0.6307 	  0.3764 	  0.1960 
 31.4600 	  0.6257 	  0.3854 	  0.1952 
 31.4800 	  0.6053 	  0.3800 	  0.1900 
 31.5000 	  0.5646 	  0.3569 	  0.1798 
 31.5200 	  0.5029 	  0.3183 	  0.1655 
 31.5400 	  0.4235 	  0.2695 	  0.1498 
 31.5600 	  0.3330 	  0.2179 	  0.1354 
 31.5800 	  0.2390 	  0.1684 	  0.1240 
 31.6000 	  0.1484 	  0.1228 	  0.1154 
 31.6200 	  0.0656 	  0.0787 	  0.1067 
 31.6400 	 -0.0084 	  0.0317 	  0.0945 
 31.6600 	 -0.0759 	 -0.0227 	  0.0753 
 31.6800 	 -0.1415 	 -0.0856 	  0.0484 
 31.7000 	 -0.2100 	 -0.1549 	  0.0156 
 31.7200 	 -0.2844 	 -0.2247 	 -0.0185 
 31.7400 	 -0.3644 	 -0.2885 	 -0.0494 
 31.7600 	 -0.4458 	 -0.3405 	 -0.0735 
 31.7800 	 -0.5230 	 -0.3800 	 -0.0914 
 31.8000 	 -0.5917 	 -0.4093 	 -0.1065 
 31.8200 	 -0.6530 	 -0.4351 	 -0.1253 
 31.8400 	 -0.7151 	 -0.4635 	 -0.1534 
 31.8600 	 -0.7913 	 -0.4989 	 -0.1945 
 31.8800 	 -0.8950 	 -0.5397 	 -0.2464 
 31.9000 	 -1.0306 	 -0.5796 	 -0.3027 
 31.9200 	 -1.1864 	 -0.6076 	 -0.3530 
 31.9400 	 -1.3323 	 -0.6130 	 -0.3870 
 31.9600 	 -1.4251 	 -0.5868 	 -0.3960 
 31.9800 	 -1.4215 	 -0.5277 	 -0.3769 
 32.0000 	 -1.2941 	 -0.4397 	 -0.3313 
 32.0200 	 -1.0438 	 -0.3341 	 -0.2659 
 32.0400 	 -0.7031 	 -0.2242 	 -0.1898 
 32.0600 	 -0.3267 	 -0.1235 	 -0.1128 
 32.0800 	  0.0248 	 -0.0406 	 -0.0431 
 32.1000 	  0.3045 	  0.0201 	  0.0135 
 32.1200 	  0.4917 	  0.0605 	  0.0543 
 32.1400 	  0.5937 	  0.0852 	  0.0794 
 32.1600 	  0.6376 	  0.1008 	  0.0910 
 32.1800 	  0.6559 	  0.1124 	  0.0932 
 32.2000 	  0.6738 	  0.1236 	  0.0909 
 32.2200 	  0.7019 	  0.1361 	  0.0898 
 32.2400 	  0.7377 	  0.1505 	  0.0943 
 32.2600 	  0.7715 	  0.1674 	  0.1076 
 32.2800 	  0.7950 	  0.1883 	  0.1298 
 32.3000 	  0.8052 	  0.2148 	  0.1587 
 32.3200 	  0.8056 	  0.2485 	  0.1896 
 32.3400 	  0.8030 	  0.2895 	  0.2170 
 32.3600 	  0.8024 	  0.3362 	  0.2362 
 32.3800 	  0.8047 	  0.3845 	  0.2446 
 32.4000 	  0.8054 	  0.4292 	  0.2424 
 32.4200 	  0.7971 	  0.4647 	  0.2327 
 32.4400 	  0.7728 	  0.4863 	  0.2197 
 32.4600 	  0.7284 	  0.4911 	  0.2076 
 32.4800 	  0.6639 	  0.4785 	  0.1989 
 32.5000 	  0.5835 	  0.4496 	  0.1938 
 32.5200 	  0.4938 	  0.4065 	  0.1904 
 32.5400 	  0.4017 	  0.3520 	  0.1852 
 32.5600 	  0.3131 	  0.2886 	  0.1749 
 32.5800 	  0.2317 	  0.2190 	  0.1571 
 32.6000 	  0.1592 	  0.1460 	  0.1310 
 32.6200 	  0.0945 	  0.0729 	  0.0978 
 32.6400 	  0.0347 	  0.0034 	  0.0600 
 32.6600 	 -0.0245 	 -0.0584 	  0.0207 
 32.6800 	 -0.0879 	 -0.1097 	 -0.0169 
 32.7000 	 -0.1596 	 -0.1487 	 -0.0503 
 32.7200 	 -0.2413 	 -0.1768 	 -0.0783 
 32.7400 	 -0.3310 	 -0.1985 	 -0.1011 
 32.7600 	 -0.4236 	 -0.2205 	 -0.1204 
 32.7800 	 -0.5121 	 -0.2507 	 -0.1393 
 32.8000 	 -0.5907 	 -0.2957 	 -0.1614 
 32.8200 	 -0.6590 	 -0.3586 	 -0.1900 
 32.8400 	 -0.7236 	 -0.4371 	 -0.2267 
 32.8600 	 -0.7975 	 -0.5237 	 -0.2707 
 32.8800 	 -0.8955 	 -0.6057 	 -0.3177 
 32.9000 	 -1.0253 	 -0.6688 	 -0.3611 
 32.9200 	 -1.1798 	 -0.6996 	 -0.3927 
 32.9400 	 -1.3333 	 -0.6895 	 -0.4051 
 32.9600 	 -1.4444 	 -0.6359 	 -0.3932 
 32.9800 	 -1.4677 	 -0.5438 	 -0.3567 
 33.0000 	 -1.3699 	 -0.4233 	 -0.2988 
 33.0200 	 -1.1440 	 -0.2883 	 -0.2271 
 33.0400 	 -0.8152 	 -0.1525 	 -0.1505 
 33.0600 	 -0.4352 	 -0.0273 	 -0.0781 
 33.0800 	 -0.0670 	  0.0805 	 -0.0168 
 33.1000 	  0.2356 	  0.1678 	  0.0295 
 33.1200 	  0.4429 	  0.2360 	  0.0601 
 33.1400 	  0.5547 	  0.2885 	  0.0773 
 33.1600 	  0.5950 	  0.3300 	  0.0851 
 33.1800 	  0.5979 	  0.3651 	  0.0882 
 33.2000 	  0.5936 	  0.3974 	  0.0912 
 33.2200 	  0.5993 	  0.4290 	  0.0973 
 33.2400 	  0.6175 	  0.4601 	  0.1082 
 33.2600 	  0.6411 	  0.4890 	  0.1233 
 33.2800 	  0.6612 	  0.5116 	  0.1399 
 33.3000 	  0.6727 	  0.5232 	  0.1542 
 33.3200 	  0.6766 	  0.5190 	  0.1619 
 33.3400 	  0.6778 	  0.4967 	  0.1601 
 33.3600 	  0.6807 	  0.4577 	  0.1482 
 33.3800 	  0.6859 	  0.4081 	  0.1291 
 33.4000 	  0.6892 	  0.3572 	  0.1075 
 33.4200 	  0.6828 	  0.3158 	  0.0893 
 33.4400 	  0.6589 	  0.2909 	  0.0783 
 33.4600 	  0.6126 	  0.2849 	  0.0760 
 33.4800 	  0.5438 	  0.2916 	  0.0788 
 33.5000 	  0.4574 	  0.2994 	  0.0812 
 33.5200 	  0.3615 	  0.2931 	  0.0765 
 33.5400 	  0.2646 	  0.2610 	  0.0609 
 33.5600 	  0.1728 	  0.1969 	  0.0340 
 33.5800 	  0.0886 	  0.1060 	  0.0008 
 33.6000 	  0.0105 	 -0.0000 	 -0.0314 
 33.6200 	 -0.0653 	 -0.1034 	 -0.0550 
 33.6400 	 -0.1424 	 -0.1895 	 -0.0666 
 33.6600 	 -0.2220 	 -0.2497 	 -0.0673 
 33.6800 	 -0.3020 	 -0.2872 	 -0.0649 
 33.7000 	 -0.3776 	 -0.3127 	 -0.0686 
 33.7200 	 -0.4449 	 -0.3431 	 -0.0879 
 33.7400 	 -0.5040 	 -0.3917 	 -0.1264 
 33.7600 	 -0.5619 	 -0.4653 	 -0.1819 
 33.7800 	 -0.6317 	 -0.5574 	 -0.2442 
 33.8000 	 -0.7273 	 -0.6529 	 -0.3004 
 33.8200 	 -0.8561 	 -0.7293 	 -0.3369 
 33.8400 	 -1.0105 	 -0.7679 	 -0.3453 
 33.8600 	 -1.1642 	 -0.7561 	 -0.3228 
 33.8800 	 -1.2763 	 -0.6954 	 -0.2751 
 33.9000 	 -1.3027 	 -0.5969 	 -0.2112 
 33.9200 	 -1.2114 	 -0.4802 	 -0.1423 
 33.9400 	 -0.9960 	 -0.3642 	 -0.0760 
 33.9600 	 -0.6819 	 -0.2634 	 -0.0161 
 33.9800 	 -0.3192 	 -0.1814 	  0.0402 
 34.0000 	  0.0320 	 -0.1149 	  0.0977 
 34.0200 	  0.3211 	 -0.0535 	  0.1619 
 34.0400 	  0.5208 	  0.0118 	  0.2343 
 34.0600 	  0.6323 	  0.0865 	  0.3115 
 34.0800 	  0.6786 	  0.1681 	  0.3843 
 34.1000 	  0.6916 	  0.2493 	  0.4419 
 34.1200 	  0.6988 	  0.3193 	  0.4753 
 34.1400 	  0.7146 	  0.3704 	  0.4830 
 34.1600 	  0.7396 	  0.3993 	  0.4716 
 34.1800 	  0.7662 	  0.4104 	  0.4570 
 34.2000 	  0.7858 	  0.4120 	  0.4571 
 34.2200 	  0.7941 	  0.4145 	  0.4877 
 34.2400 	  0.7928 	  0.4246 	  0.5519 
 34.2600 	  0.7873 	  0.4443 	  0.6401 
 34.2800 	  0.7825 	  0.4687 	  0.7261 
 34.3000 	  0.7794 	  0.4895 	  0.7786 
 34.3200 	  0.7746 	  0.4969 	  0.7662 
 34.3400 	  0.7615 	  0.4850 	  0.6731 
 34.3600 	  0.7335 	  0.4522 	  0.5002 
 34.3800 	  0.6860 	  0.4040 	  0.2729 
 34.4000 	  0.6185 	  0.3490 	  0.0280 
 34.4200 	  0.5344 	  0.2972 	 -0.1910 
 34.4400 	  0.4395 	  0.2556 	 -0.3519 
 34.4600 	  0.3409 	  0.2267 	 -0.4367 
 34.4800 	  0.2447 	  0.2064 	 -0.4526 
 34.5000 	  0.1554 	  0.1869 	 -0.4198 
 34.5200 	  0.0750 	  0.1584 	 -0.3701 
 34.5400 	  0.0024 	  0.1141 	 -0.3299 
 34.5600 	 -0.0655 	  0.0509 	 -0.3172 
 34.5800 	 -0.1337 	 -0.0270 	 -0.3331 
 34.6000 	 -0.2073 	 -0.1116 	 -0.3688 
 34.6200 	 -0.2898 	 -0.1921 	 -0.4077 
 34.6400 	 -0.3814 	 -0.2605 	 -0.4366 
 34.6600 	 -0.4784 	 -0.3130 	 -0.4479 
 34.6800 	 -0.5740 	 -0.3534 	 -0.4452 
 34.7000 	 -0.6611 	 -0.3898 	 -0.4373 
 34.7200 	 -0.7362 	 -0.4333 	 -0.4362 
 34.7400 	 -0.8027 	 -0.4913 	 -0.4491 
 34.7600 	 -0.8718 	 -0.5658 	 -0.4773 
 34.7800 	 -0.9592 	 -0.6491 	 -0.5127 
 34.8000 	 -1.0773 	 -0.7277 	 -0.5436 
 34.8200 	 -1.2268 	 -0.7837 	 -0.5562 
 34.8400 	 -1.3893 	 -0.8023 	 -0.5420 
 34.8600 	 -1.5278 	 -0.7743 	 -0.4980 
 34.8800 	 -1.5946 	 -0.7018 	 -0.4303 
 34.9000 	 -1.5472 	 -0.5939 	 -0.3489 
 34.9200 	 -1.3650 	 -0.4673 	 -0.2668 
 34.9400 	 -1.0597 	 -0.3380 	 -0.1940 
 34.9600 	 -0.6752 	 -0.2197 	 -0.1365 
 34.9800 	 -0.2751 	 -0.1187 	 -0.0937 
 35.0000 	  0.0776 	 -0.0358 	 -0.0614 
 35.0200 	  0.3395 	  0.0335 	 -0.0325 
 35.0400 	  0.4977 	  0.0939 	 -0.0013 
 35.0600 	  0.5685 	  0.1496 	  0.0359 
 35.0800 	  0.5854 	  0.2009 	  0.0784 
 35.1000 	  0.5842 	  0.2467 	  0.1233 
 35.1200 	  0.5893 	  0.2843 	  0.1660 
 35.1400 	  0.6089 	  0.3131 	  0.2033 
 35.1600 	  0.6381 	  0.3345 	  0.2332 
 35.1800 	  0.6662 	  0.3524 	  0.2564 
 35.2000 	  0.6849 	  0.3713 	  0.2744 
 35.2200 	  0.6924 	  0.3942 	  0.2892 
 35.2400 	  0.6931 	  0.4213 	  0.3016 
 35.2600 	  0.6934 	  0.4491 	  0.3110 
 35.2800 	  0.6972 	  0.4718 	  0.3161 
 35.3000 	  0.7029 	  0.4831 	  0.3156 
 35.3200 	  0.7037 	  0.4787 	  0.3098 
 35.3400 	  0.6910 	  0.4577 	  0.3002 
 35.3600 	  0.6578 	  0.4225 	  0.2899 
 35.3800 	  0.6016 	  0.3783 	  0.2816 
 35.4000 	  0.5256 	  0.3307 	  0.2768 
 35.4200 	  0.4373 	  0.2847 	  0.2748 
 35.4400 	  0.3452 	  0.2427 	  0.2725 
 35.4600 	  0.2565 	  0.2052 	  0.2656 
 35.4800 	  0.1742 	  0.1715 	  0.2504 
 35.5000 	  0.0977 	  0.1399 	  0.2253 
 35.5200 	  0.0242 	  0.1094 	  0.1913 
 35.5400 	 -0.0491 	  0.0786 	  0.1518 
 35.5600 	 -0.1225 	  0.0462 	  0.1114 
 35.5800 	 -0.1934 	  0.0094 	  0.0735 
 35.6000 	 -0.2581 	 -0.0353 	  0.0399 
 35.6200 	 -0.3150 	 -0.0917 	  0.0094 
 35.6400 	 -0.3679 	 -0.1614 	 -0.0205 
 35.6600 	 -0.4267 	 -0.2434 	 -0.0527 
 35.6800 	 -0.5049 	 -0.3312 	 -0.0881 
 35.7000 	 -0.6132 	 -0.4150 	 -0.1249 
 35.7200 	 -0.7516 	 -0.4818 	 -0.1586 
 35.7400 	 -0.9040 	 -0.5205 	 -0.1831 
 35.7600 	 -1.0374 	 -0.5231 	 -0.1925 
 35.7800 	 -1.1103 	 -0.4891 	 -0.1837 
 35.8000 	 -1.0856 	 -0.4237 	 -0.1567 
 35.8200 	 -0.9447 	 -0.3380 	 -0.1157 
 35.8400 	 -0.6972 	 -0.2441 	 -0.0670 
 35.8600 	 -0.3799 	 -0.1534 	 -0.0183 
 35.8800 	 -0.0465 	 -0.0725 	  0.0244 
 35.9000 	  0.2494 	 -0.0035 	  0.0565 
 35.9200 	  0.4702 	  0.0560 	  0.0772 
 35.9400 	  0.6035 	  0.1096 	  0.0876 
 35.9600 	  0.6608 	  0.1613 	  0.0909 
 35.9800 	  0.6686 	  0.2120 	  0.0911 
 36.0000 	  0.6554 	  0.2608 	  0.0920 
 36.0200 	  0.6422 	  0.3044 	  0.0968 
 36.0400 	  0.6380 	  0.3399 	  0.1071 
 36.0600 	  0.6419 	  0.3656 	  0.1233 
 36.0800 	  0.6487 	  0.3816 	  0.1438 
 36.1000 	  0.6541 	  0.3899 	  0.1653 
 36.1200 	  0.6569 	  0.3927 	  0.1835 
 36.1400 	  0.6588 	  0.3914 	  0.1938 
 36.1600 	  0.6612 	  0.3860 	  0.1922 
 36.1800 	  0.6631 	  0.3745 	  0.1774 
 36.2000 	  0.6600 	  0.3548 	  0.1505 
 36.2200 	  0.6453 	  0.3250 	  0.1159 
 36.2400 	  0.6126 	  0.2854 	  0.0797 
 36.2600 	  0.5584 	  0.2381 	  0.0482 
 36.2800 	  0.4835 	  0.1865 	  0.0251 
 36.3000 	  0.3926 	  0.1342 	  0.0112 
 36.3200 	  0.2934 	  0.0829 	  0.0027 
 36.3400 	  0.1936 	  0.0326 	 -0.0065 
 36.3600 	  0.0990 	 -0.0186 	 -0.0236 
 36.3800 	  0.0122 	 -0.0727 	 -0.0529 
 36.4000 	 -0.0682 	 -0.1303 	 -0.0949 
 36.4200 	 -0.1461 	 -0.1896 	 -0.1447 
 36.4400 	 -0.2261 	 -0.2466 	 -0.1943 
 36.4600 	 -0.3111 	 -0.2962 	 -0.2345 
 36.4800 	 -0.4005 	 -0.3357 	 -0.2595 
 36.5000 	 -0.4899 	 -0.3653 	 -0.2678 
 36.5200 	 -0.5733 	 -0.3904 	 -0.2646 
 36.5400 	 -0.6459 	 -0.4192 	 -0.2588 
 36.5600 	 -0.7087 	 -0.4604 	 -0.2609 
 36.5800 	 -0.7700 	 -0.5182 	 -0.2778 
 36.6000 	 -0.8444 	 -0.5911 	 -0.3112 
 36.6200 	 -0.9466 	 -0.6686 	 -0.3554 
 36.6400 	 -1.0829 	 -0.7353 	 -0.3998 
 36.6600 	 -1.2434 	 -0.7733 	 -0.4315 
 36.6800 	 -1.3985 	 -0.7692 	 -0.4402 
 36.7000 	 -1.5043 	 -0.7167 	 -0.4205 
 36.7200 	 -1.5147 	 -0.6207 	 -0.3742 
 36.7400 	 -1.3986 	 -0.4940 	 -0.3086 
 36.7600 	 -1.1535 	 -0.3554 	 -0.2347 
 36.7800 	 -0.8096 	 -0.2227 	 -0.1628 
 36.8000 	 -0.4225 	 -0.1094 	 -0.1010 
 36.8200 	 -0.0557 	 -0.0206 	 -0.0524 
 36.8400 	  0.2393 	  0.0455 	 -0.0162 
 36.8600 	  0.4372 	  0.0963 	  0.0113 
 36.8800 	  0.5429 	  0.1405 	  0.0348 
 36.9000 	  0.5833 	  0.1848 	  0.0584 
 36.9200 	  0.5929 	  0.2313 	  0.0846 
 36.9400 	  0.5999 	  0.2784 	  0.1139 
 36.9600 	  0.6179 	  0.3214 	  0.1457 
 36.9800 	  0.6459 	  0.3558 	  0.1784 
 37.0000 	  0.6745 	  0.3787 	  0.2100 
 37.0200 	  0.6944 	  0.3909 	  0.2384 
 37.0400 	  0.7018 	  0.3953 	  0.2615 
 37.0600 	  0.6998 	  0.3968 	  0.2777 
 37.0800 	  0.6951 	  0.3990 	  0.2862 
 37.1000 	  0.6933 	  0.4038 	  0.2869 
 37.1200 	  0.6953 	  0.4099 	  0.2808 
 37.1400 	  0.6962 	  0.4137 	  0.2696 
 37.1600 	  0.6877 	  0.4103 	  0.2554 
 37.1800 	  0.6616 	  0.3958 	  0.2396 
 37.2000 	  0.6136 	  0.3681 	  0.2231 
 37.2200 	  0.5445 	  0.3280 	  0.2056 
 37.2400 	  0.4602 	  0.2792 	  0.1867 
 37.2600 	  0.3687 	  0.2272 	  0.1660 
 37.2800 	  0.2772 	  0.1782 	  0.1442 
 37.3000 	  0.1899 	  0.1375 	  0.1225 
 37.3200 	  0.1076 	  0.1079 	  0.1030 
 37.3400 	  0.0284 	  0.0892 	  0.0872 
 37.3600 	 -0.0490 	  0.0777 	  0.0757 
 37.3800 	 -0.1246 	  0.0665 	  0.0665 
 37.4000 	 -0.1959 	  0.0473 	  0.0560 
 37.4200 	 -0.2600 	  0.0116 	  0.0390 
 37.4400 	 -0.3163 	 -0.0462 	  0.0112 
 37.4600 	 -0.3699 	 -0.1275 	 -0.0301 
 37.4800 	 -0.4314 	 -0.2271 	 -0.0834 
 37.5000 	 -0.5138 	 -0.3345 	 -0.1437 
 37.5200 	 -0.6263 	 -0.4339 	 -0.2022 
 37.5400 	 -0.7668 	 -0.5091 	 -0.2492 
 37.5600 	 -0.9168 	 -0.5449 	 -0.2755 
 37.5800 	 -1.0430 	 -0.5336 	 -0.2761 
 37.6000 	 -1.1054 	 -0.4742 	 -0.2504 
 37.6200 	 -1.0705 	 -0.3754 	 -0.2035 
 37.6400 	 -0.9250 	 -0.2515 	 -0.1440 
 37.6600 	 -0.6823 	 -0.1204 	 -0.0822 
 37.6800 	 -0.3809 	  0.0020 	 -0.0272 
 37.7000 	 -0.0727 	  0.1034 	  0.0150 
 37.7200 	  0.1935 	  0.1790 	  0.0430 
 37.7400 	  0.3863 	  0.2296 	  0.0594 
 37.7600 	  0.4979 	  0.2609 	  0.0692 
 37.7800 	  0.5422 	  0.2805 	  0.0786 
 37.8000 	  0.5448 	  0.2950 	  0.0924 
 37.8200 	  0.5311 	  0.3089 	  0.1131 
 37.8400 	  0.5186 	  0.3235 	  0.1401 
 37.8600 	  0.5138 	  0.3377 	  0.1704 
 37.8800 	  0.5153 	  0.3496 	  0.1993 
 37.9000 	  0.5189 	  0.3568 	  0.2220 
 37.9200 	  0.5215 	  0.3581 	  0.2344 
 37.9400 	  0.5230 	  0.3533 	  0.2345 
 37.9600 	  0.5248 	  0.3429 	  0.2226 
 37.9800 	  0.5271 	  0.3281 	  0.2012 
 38.0000 	  0.5275 	  0.3093 	  0.1740 
 38.0200 	  0.5210 	  0.2867 	  0.1452 
 38.0400 	  0.5015 	  0.2596 	  0.1178 
 38.0600 	  0.4645 	  0.2273 	  0.0935 
 38.0800 	  0.4086 	  0.1891 	  0.0721 
 38.1000 	  0.3359 	  0.1455 	  0.0522 
 38.1200 	  0.2507 	  0.0982 	  0.0319 
 38.1400 	  0.1581 	  0.0500 	  0.0104 
 38.1600 	  0.0619 	  0.0044 	 -0.0121 
 38.1800 	 -0.0352 	 -0.0365 	 -0.0340 
 38.2000 	 -0.1313 	 -0.0724 	 -0.0540 
 38.2200 	 -0.2239 	 -0.1064 	 -0.0712 
 38.2400 	 -0.3095 	 -0.1444 	 -0.0873 
 38.2600 	 -0.3840 	 -0.1943 	 -0.1055 
 38.2800 	 -0.4455 	 -0.2622 	 -0.1304 
 38.3000 	 -0.4969 	 -0.3512 	 -0.1652 
 38.3200 	 -0.5472 	 -0.4573 	 -0.2111 
 38.3400 	 -0.6107 	 -0.5707 	 -0.2647 
 38.3600 	 -0.7011 	 -0.6759 	 -0.3194 
 38.3800 	 -0.8242 	 -0.7563 	 -0.3658 
 38.4000 	 -0.9706 	 -0.7975 	 -0.3948 
 38.4200 	 -1.1135 	 -0.7920 	 -0.3998 
 38.4400 	 -1.2130 	 -0.7407 	 -0.3792 
 38.4600 	 -1.2284 	 -0.6524 	 -0.3358 
 38.4800 	 -1.1327 	 -0.5415 	 -0.2772 
 38.5000 	 -0.9245 	 -0.4235 	 -0.2127 
 38.5200 	 -0.6313 	 -0.3117 	 -0.1519 
 38.5400 	 -0.3015 	 -0.2139 	 -0.1013 
 38.5600 	  0.0103 	 -0.1325 	 -0.0642 
 38.5800 	  0.2613 	 -0.0650 	 -0.0395 
 38.6000 	  0.4320 	 -0.0070 	 -0.0231 
 38.6200 	  0.5277 	  0.0460 	 -0.0092 
 38.6400 	  0.5717 	  0.0964 	  0.0076 
 38.6600 	  0.5919 	  0.1449 	  0.0313 
 38.6800 	  0.6095 	  0.1903 	  0.0627 
 38.7000 	  0.6332 	  0.2313 	  0.1002 
 38.7200 	  0.6603 	  0.2671 	  0.1393 
 38.7400 	  0.6830 	  0.2978 	  0.1745 
 38.7600 	  0.6948 	  0.3237 	  0.2003 
 38.7800 	  0.6947 	  0.3444 	  0.2127 
 38.8000 	  0.6870 	  0.3587 	  0.2102 
 38.8200 	  0.6781 	  0.3641 	  0.1938 
 38.8400 	  0.6724 	  0.3585 	  0.1674 
 38.8600 	  0.6692 	  0.3401 	  0.1361 
 38.8800 	  0.6632 	  0.3102 	  0.1062 
 38.9000 	  0.6465 	  0.2721 	  0.0829 
 38.9200 	  0.6121 	  0.2317 	  0.0698 
 38.9400 	  0.5568 	  0.1946 	  0.0680 
 38.9600 	  0.4820 	  0.1660 	  0.0760 
 38.9800 	  0.3933 	  0.1473 	  0.0895 
 39.0000 	  0.2986 	  0.1374 	  0.1035 
 39.0200 	  0.2050 	  0.1321 	  0.1126 
 39.0400 	  0.1173 	  0.1271 	  0.1132 
 39.0600 	  0.0365 	  0.1184 	  0.1038 
 39.0800 	 -0.0398 	  0.1048 	  0.0862 
 39.1000 	 -0.1157 	  0.0867 	  0.0635 
 39.1200 	 -0.1951 	  0.0661 	  0.0400 
 39.1400 	 -0.2791 	  0.0440 	  0.0188 
 39.1600 	 -0.3653 	  0.0198 	  0.0011 
 39.1800 	 -0.4488 	 -0.0090 	 -0.0148 
 39.2000 	 -0.5248 	 -0.0456 	 -0.0313 
 39.2200 	 -0.5923 	 -0.0916 	 -0.0511 
 39.2400 	 -0.6569 	 -0.1445 	 -0.0744 
 39.2600 	 -0.7302 	 -0.1973 	 -0.0988 
 39.2800 	 -0.8260 	 -0.2389 	 -0.1187 
 39.3000 	 -0.9528 	 -0.2576 	 -0.1278 
 39.3200 	 -1.1060 	 -0.2439 	 -0.1206 
 39.3400 	 -1.2636 	 -0.1972 	 -0.0967 
 39.3600 	 -1.3885 	 -0.1244 	 -0.0595 


==> result/scatterSNRGoodnessUID12.txt <==
     SNR 	 goodness 
-34.63515 	 -10.18636 
-32.99434 	 -12.08515 
-18.32861 	 -8.84475 
-54.08928 	 -11.05246 
-21.51943 	 -9.72070 
-23.62749 	 -9.68069 
-28.77541 	 -12.29554 
-28.71975 	 -11.30601 
-40.08263 	 -9.43142 
-25.06415 	 -9.17896 
-35.81086 	 -10.63295 
-25.09920 	 -9.53163 
-22.31440 	 -10.26415 
-21.25990 	 -11.05267 
-33.10836 	 -9.56289 
-24.67373 	 -9.53847 
-23.93956 	 -9.97117 
-29.63193 	 -9.61477 
-24.66270 	 -9.64140 
-22.40686 	 -10.08356 
-27.00811 	 -9.77836 
-31.04013 	 -9.54596 
-24.57441 	 -8.16243 
-21.79298 	 -8.80978 
-20.58972 	 -10.27994 
-23.51279 	 -11.23476 
-23.95109 	 -8.47824 
-26.58974 	 -8.77676 
-25.02580 	 -9.98233 
-19.22968 	 -8.78138 
-19.36705 	 -10.47186 
-27.59193 	 -8.28451 
-27.99059 	 -8.24580 
-22.31853 	 -8.74697 
-52.05891 	 -10.54924 
-57.68666 	 -9.33848 
-44.55964 	 -9.70167 
-38.33216 	 -11.46838 
-46.07593 	 -19.64790 
-46.07593 	 -19.64790 
-46.07593 	 -19.64790 
-46.09824 	 -14.39381 
-27.46437 	 -8.91399 
-20.77170 	 -10.53774 
-23.36652 	 -10.04820 
-39.38187 	 -12.24782 
-19.92964 	 -7.84254 
-45.29568 	 -10.64875 
-25.84764 	 -10.17447 
-34.09308 	 -10.60774 
-36.25320 	 -9.99349 
-26.93716 	 -9.09695 
-31.14009 	 -11.28683 
-57.15944 	 -11.71296 
-31.31737 	 -11.19243 
-23.99813 	 -10.98798 
-21.36915 	 -10.56192 
-23.88332 	 -9.81504 
-22.55600 	 -9.43341 
-19.11541 	 -9.43271 
-16.88750 	 -9.39730 
-26.27543 	 -8.50564 
-29.45307 	 -7.79760 
-20.11266 	 -8.41361 
-24.06242 	 -5.69038 
-25.28499 	 -6.55142 
-26.11094 	 -10.70630 
-46.78216 	 -10.24294 
-20.05036 	 -8.63591 
-17.50277 	 -8.55210 
-13.43827 	 -7.80003 
-12.19810 	 -9.48571 
-14.93189 	 -10.30572 
-14.70303 	 -9.08909 
-14.61493 	 -8.26808 
-16.65903 	 -9.65058 
-14.46529 	 -7.19614 
-15.89760 	 -8.23221 
-16.53054 	 -8.49309 
-18.10401 	 -9.59982 
-29.04267 	 -11.69688 
-33.38071 	 -12.35977 
-34.52006 	 -12.71134 
-31.70200 	 -11.01402 
-36.65312 	 -11.50040 
-33.62093 	 -9.93226 
-30.06882 	 -9.08099 
-44.32480 	 -10.06502 
-27.15108 	 -9.03416 
-18.22549 	 -10.11432 
-17.17636 	 -8.58080 
-26.62779 	 -9.89317 
-38.12828 	 -11.52163 
-46.93647 	 -10.53612 
-21.88058 	 -7.95099 
-26.93994 	 -11.48408 
-33.15197 	 -12.42245 
-28.56379 	 -8.76425 
-38.95029 	 -10.13298 
-40.69040 	 -9.99804 
-25.10251 	 -10.40801 
-21.43118 	 -9.97640 
-22.46685 	 -9.34177 
-21.10558 	 -10.10000 
-20.94678 	 -8.69119 
-22.53796 	 -7.87654 
-28.32412 	 -8.58477 
-14.66401 	 -9.02248 
-9.68456 	 -6.27956 
-16.10474 	 -8.21288 
-18.98843 	 -10.74906 
-27.41763 	 -8.65835 
-25.69175 	 -8.06371 
-35.23498 	 -10.38229 
-25.62657 	 -10.05469 
-25.97179 	 -8.35213 
-26.33642 	 -9.00523 
-21.61922 	 -11.52763 
-13.58250 	 -10.81788 
-16.18406 	 -10.77476 
-8.56097 	 -5.10966 
-10.61245 	 -5.23164 
-9.00672 	 -5.41823 
-12.39513 	 -6.41400 
-8.93845 	 -6.30477 
-13.38543 	 -8.17647 
-17.66863 	 -9.06592 
-15.37683 	 -8.86211 
-25.66681 	 -12.76591 
-38.12627 	 -11.17489 
-26.65250 	 -10.97682 
-33.89783 	 -8.99223 
-28.86440 	 -8.22124 
-29.65507 	 -9.88747 
-24.50476 	 -8.62237 
-23.01380 	 -8.67597 
-19.55586 	 -10.03198 
-14.72040 	 -9.00764 
-30.66848 	 -10.61724 
-20.32090 	 -11.32051 
-23.84964 	 -9.86837 
-34.95040 	 -10.50669 
-32.41996 	 -12.50908 
-26.87258 	 -12.60613 
-33.23602 	 -11.19242 
-21.58466 	 -9.41438 
-24.87611 	 -9.74310 
-23.68334 	 -10.52053 
-21.51580 	 -10.34378 
-20.56279 	 -9.32840 
-19.59817 	 -8.78910 
-17.73828 	 -9.06470 
-14.59321 	 -7.62005 
-11.92160 	 -7.24249 
-17.63388 	 -0.60414 
-6.56512 	 -0.66842 
-14.37385 	 -8.88534 
-20.67540 	 -13.09245 
-33.70282 	 -9.99307 
-49.15786 	 -8.86959 
-17.22721 	 -6.00280 
-26.45936 	 -10.92908 
-41.44190 	 -8.12838 
-35.99065 	 -8.35723 
-49.83004 	 -9.75216 
-20.47696 	 -10.78738 
-14.66485 	 -5.26344 
-10.84316 	 -3.25670 
-5.58512 	 -1.90020 
-7.86729 	 -5.40322 
-5.92502 	 -2.60172 
-9.84181 	 -6.71058 
-10.59761 	 -6.43835 
-9.66118 	 -6.63371 
-12.88057 	 -8.57443 
-19.91252 	 -10.00612 
-27.10074 	 -11.81594 
-24.24562 	 -10.80325 
-29.74931 	 -11.91939 
-31.62864 	 -16.51545 
-33.91130 	 -12.44904 
-29.10316 	 -7.09410 
-20.40414 	 -9.18669 
-19.43926 	 -5.33754 
-19.45267 	 -11.53845 
-29.40849 	 -9.26434 
-16.94730 	 -11.27744 
-19.10636 	 -8.44040 
-40.51110 	 -9.60628 
-41.88417 	 -10.98690 
-27.33285 	 -9.68957 
-29.54903 	 -10.15912 
-24.75014 	 -9.70249 
-22.85505 	 -9.27359 
-21.87110 	 -9.53019 
-20.15063 	 -9.42655 
-17.54280 	 -8.54097 
-17.35524 	 -7.88665 
-20.77496 	 -8.43332 
-15.42600 	 -8.53590 
-18.42761 	 -7.68440 
-13.35883 	 -7.98253 
-12.94031 	 -9.24479 
-12.34432 	 -9.19322 
-24.09751 	 -14.11035 
-34.29248 	 -12.13429 
-23.14541 	 -5.99195 
-19.67739 	 -5.81298 
-27.29703 	 -7.85231 
-31.24289 	 -7.39344 
-29.69808 	 -9.64484 
-21.06221 	 -6.86815 
-20.71268 	 -5.91176 
-19.58255 	 -5.67280 
-13.09633 	 -4.77949 
-8.50019 	 -2.87301 
-3.35853 	 -1.15510 
-5.36948 	 -3.63718 
-9.06624 	 -4.94444 
-8.05910 	 -5.43003 
-12.11473 	 -6.12907 
-10.93457 	 -6.19093 
-15.34014 	 -9.61167 
-17.41453 	 -9.40136 
-17.24546 	 -9.12293 
-14.83382 	 -9.57561 
-18.14388 	 -10.81342 
-20.99795 	 -12.26303 
-23.35347 	 -14.48017 
-21.69591 	 -10.96832 
-18.09488 	 -7.45879 
-20.45020 	 -8.18124 
-18.48930 	 -9.15718 
-25.16326 	 -8.27710 
-28.37299 	 -8.07208 
-43.39286 	 -11.39528 
-40.38014 	 -10.57534 
-22.73492 	 -10.85362 
-19.45184 	 -9.47456 
-21.81393 	 -9.84514 
-20.75602 	 -9.32316 
-20.19344 	 -9.74333 
-18.17104 	 -9.64177 
-17.03710 	 -8.05907 
-17.65942 	 -10.04594 
-18.88616 	 -8.34846 
-23.03959 	 -8.65845 
-15.29628 	 -9.11789 
-13.22668 	 -8.17550 
-12.92778 	 -8.60530 
-38.50953 	 -13.63156 
-24.70639 	 -14.23424 
-28.60886 	 -7.08125 
-23.83294 	 -6.16716 
-54.62342 	 -10.25430 
-26.45912 	 -8.20539 
-26.93539 	 -7.02579 
-41.45676 	 -7.53997 
-24.53205 	 -7.97237 
-21.15349 	 -7.22512 
-17.39264 	 -6.14231 
-13.01317 	 -6.20895 
-11.55812 	 -4.69291 
-3.28263 	 -0.86074 
-3.66714 	 -1.55959 
-8.37522 	 -4.64077 
-6.92290 	 -5.70624 
-7.08419 	 -3.70841 
-9.20149 	 -5.88816 
-10.45761 	 -6.47940 
-10.71849 	 -5.77495 
-11.94180 	 -7.42106 
-12.25253 	 -7.49689 
-14.68716 	 -9.56535 
-13.20774 	 -9.45205 
-15.62699 	 -10.16263 
-21.96415 	 -9.96092 
-13.94126 	 -7.19791 
-27.53705 	 -8.52470 
-21.37449 	 -10.20010 
-47.77652 	 -10.63310 
-19.14960 	 -9.01089 
-26.18687 	 -11.53531 
-29.12299 	 -8.15940 
-25.90100 	 -8.83745 
-24.16081 	 -10.90054 
-21.75590 	 -9.03089 
-19.85547 	 -9.95725 
-16.99839 	 -10.43046 
-19.59564 	 -10.73196 
-13.99764 	 -8.35719 
-14.26878 	 -8.44071 
-15.57870 	 -8.33952 
-18.52277 	 -7.80466 
-16.41927 	 -7.67840 
-18.19843 	 -10.13034 
-13.26250 	 -9.96183 
-20.21336 	 -13.10403 
-38.80166 	 -9.37057 
-28.76720 	 -8.07148 
-25.16721 	 -6.11344 
-24.70505 	 -7.28073 
-24.32793 	 -14.27167 
-22.77533 	 -8.09682 
-24.87547 	 -6.32353 
-24.37461 	 -7.50868 
-24.46390 	 -9.39290 
-15.77959 	 -7.02782 
-11.29266 	 -7.70850 
-10.68310 	 -5.38788 
-9.02385 	 -3.62532 
-5.71067 	 -3.40049 
-4.01686 	 -1.63340 
-4.08869 	 -2.10096 
-5.88521 	 -2.79300 
-5.93360 	 -4.56909 
-8.27641 	 -5.67727 
-15.05095 	 -8.28615 
-13.71293 	 -7.17116 
-13.54441 	 -7.84774 
-13.11204 	 -6.52680 
-17.46246 	 -7.75347 
-11.41647 	 -6.23279 
-13.60039 	 -8.73279 
-16.30265 	 -8.86427 
-20.86635 	 -6.71550 
-14.81925 	 -6.65457 
-28.34044 	 -10.05949 
-24.47790 	 -9.40147 
-26.55444 	 -10.10165 
-23.28198 	 -9.48830 
-16.56418 	 -10.81652 
-20.42099 	 -10.93329 
-18.70521 	 -9.59560 
-20.10703 	 -9.76366 
-14.23463 	 -8.42147 
-18.86150 	 -8.74271 
-14.28232 	 -9.44931 
-13.86501 	 -7.70509 
-17.88177 	 -7.54490 
-28.30715 	 -8.84857 
-15.56368 	 -9.39728 
-14.97016 	 -9.46185 
-12.53177 	 -7.48226 
-15.64396 	 -11.08282 
-25.84464 	 -10.51413 
-54.28924 	 -11.27226 
-24.83342 	 -7.56779 
-25.71150 	 -7.38061 
-38.93722 	 -7.82782 
-37.99082 	 -7.60535 
-23.54119 	 -7.27745 
-23.22626 	 -7.28179 
-24.83702 	 -8.41128 
-22.65325 	 -10.68029 
-13.91097 	 -9.44536 
-12.57584 	 -7.33414 
-7.74876 	 -3.37686 
-6.80705 	 -4.61865 
-4.13785 	 -1.63901 
-1.59425 	  0.36671 
-4.35250 	 -1.70588 
-4.12983 	 -2.17616 
-8.95387 	 -6.95840 
-17.43668 	 -8.12719 
-22.69137 	 -9.56517 
-15.39510 	 -6.97333 
-14.23655 	 -8.10254 
-21.03558 	 -7.13611 
-33.34686 	 -3.88480 
-13.75488 	 -7.26824 
-14.95590 	 -6.68436 
-28.43830 	 -6.66832 
-30.15205 	 -9.91981 
-16.40972 	 -8.85136 
-14.33619 	 -7.95913 
-26.91213 	 -11.52561 
-24.14320 	 -12.14534 
-18.36964 	 -10.90142 
-15.39693 	 -10.10927 
-20.04829 	 -11.29310 
-16.16777 	 -9.59278 
-20.46722 	 -9.58893 
-13.98003 	 -10.35615 
-13.02348 	 -8.34469 
-14.52058 	 -7.76036 
-18.89577 	 -8.38055 
-24.04458 	 -8.92231 
-20.71996 	 -10.81032 
-14.69905 	 -8.04116 
-12.84247 	 -7.21501 
-14.35113 	 -8.15809 
-18.34447 	 -10.94369 
-27.15947 	 -11.67478 
-34.70983 	 -10.43852 
-25.09762 	 -7.64718 
-28.88141 	 -6.98785 
-24.36242 	 -8.42445 
-22.38529 	 -6.67713 
-22.71505 	 -7.69581 
-24.89670 	 -8.75325 
-31.05046 	 -10.78675 
-18.14642 	 -10.11434 
-11.98432 	 -6.54662 
-11.01885 	 -4.41331 
-7.88218 	 -3.37956 
-2.73172 	 -0.98497 
-3.10666 	 -0.55180 
-2.89845 	 -1.16385 
-5.58976 	 -3.28204 
-8.20429 	 -6.22011 
-32.86912 	 -10.59205 
-19.44643 	 -8.12849 
-16.79143 	 -8.74459 
-13.32449 	 -6.68716 
-12.73258 	 -7.40443 
-23.60534 	 -6.62888 
-18.19813 	 -7.83620 
-16.69624 	 -7.62411 
-22.04890 	 -7.61288 
-20.14466 	 -9.29248 
-13.90260 	 -7.52699 
-11.55250 	 -7.66900 
-31.92173 	 -11.27632 
-42.97183 	 -13.66726 
-22.59307 	 -11.61167 
-15.06255 	 -10.62744 
-16.28236 	 -11.65807 
-15.61013 	 -10.12238 
-16.63809 	 -9.19059 
-12.78879 	 -10.07230 
-14.50902 	 -9.69455 
-16.41154 	 -10.04079 
-19.37006 	 -9.47094 
-19.26857 	 -9.69265 
-18.28893 	 -8.91055 
-17.12547 	 -8.03472 
-16.84844 	 -9.52986 
-17.30230 	 -8.80004 
-15.91201 	 -9.97011 
-19.15694 	 -12.13356 
-24.26859 	 -8.12238 
-23.99682 	 -7.79748 
-37.45534 	 -6.94517 
-22.90489 	 -8.55144 
-30.28099 	 -10.37234 
-22.37237 	 -8.49056 
-24.00150 	 -8.41919 
-28.92663 	 -8.81305 
-10.28351 	 -5.92120 
-14.33520 	 -7.16080 
-11.10238 	 -4.78657 
-7.26864 	 -3.04325 
-3.20658 	 -0.64260 
-1.94656 	  0.32446 
-3.67462 	 -1.26723 
-8.12726 	 -5.57215 
-12.86415 	 -6.74675 
-22.88515 	 -10.10962 
-13.08854 	 -5.97704 
-14.87754 	 -8.26819 
-25.63870 	 -8.45212 
-16.31424 	 -8.52620 
-14.38775 	 -8.93678 
-18.56080 	 -8.13588 
-24.17879 	 -8.30249 
-33.74647 	 -12.39233 
-27.31461 	 -12.22676 
-12.57934 	 -8.17513 
-16.59701 	 -10.33639 
-38.94766 	 -10.08554 
-22.44067 	 -11.47124 
-16.92888 	 -12.01348 
-17.35293 	 -10.91674 
-15.53499 	 -10.27449 
-14.64846 	 -9.20873 
-16.15972 	 -8.89623 
-11.76725 	 -7.19352 
-12.46890 	 -8.53660 
-20.97058 	 -9.59744 
-20.88683 	 -10.21759 
-19.95667 	 -9.16453 
-17.78097 	 -9.63959 
-15.47982 	 -8.07581 
-12.75634 	 -8.94593 
-12.84036 	 -9.78563 
-17.32924 	 -10.90153 
-27.08947 	 -10.71133 
-25.26674 	 -9.10490 
-22.66309 	 -8.11927 
-30.83775 	 -7.27784 
-25.22992 	 -7.74958 
-22.95317 	 -9.31372 
-27.10811 	 -8.43325 
-28.20383 	 -8.46269 
-27.41129 	 -7.59518 
-11.05104 	 -4.49862 
-13.86668 	 -6.20663 
-12.12147 	 -6.05600 
-5.93895 	 -1.98084 
-5.89905 	 -2.72615 
-7.23126 	 -3.23036 
-8.08936 	 -3.86428 
-10.83216 	 -5.33328 
-15.27473 	 -8.15596 
-12.79682 	 -7.46598 
-7.39662 	 -5.72996 
-17.51343 	 -11.51857 
-25.88390 	 -11.00861 
-14.76910 	 -9.95998 
-14.11313 	 -9.28283 
-23.18108 	 -9.28444 
-25.23811 	 -9.06281 
-24.87916 	 -12.07379 
-22.14576 	 -12.02875 
-12.62127 	 -9.50077 
-23.75237 	 -11.37042 
-23.90906 	 -9.32771 
-28.30770 	 -11.78643 
-24.66992 	 -9.50628 
-19.41203 	 -11.47249 
-17.67731 	 -10.68712 
-17.01996 	 -9.58351 
-17.24432 	 -7.96826 
-15.98871 	 -8.37181 
-13.89573 	 -7.69344 
-22.31920 	 -11.09848 
-27.85270 	 -12.57526 
-25.05747 	 -10.20659 
-24.95491 	 -10.50086 
-19.15696 	 -9.21519 
-11.66067 	 -6.56151 
-8.28852 	 -5.63456 
-14.49236 	 -11.58223 
-37.77125 	 -11.57837 
-22.04874 	 -10.25261 
-24.54854 	 -7.55083 
-24.41186 	 -10.53607 
-41.01479 	 -8.18366 
-24.99185 	 -7.56379 
-30.84417 	 -8.40326 
-44.05844 	 -9.47802 
-26.32011 	 -7.17736 
-14.72134 	 -5.44412 
-11.85617 	 -5.25479 
-8.54731 	 -3.76922 
-9.33399 	 -5.78034 
-10.59956 	 -5.57082 
-9.48577 	 -5.84125 
-9.69523 	 -4.87869 
-16.48762 	 -6.27426 
-19.32373 	 -7.11147 
-7.63923 	 -3.84653 
-8.46969 	 -5.25084 
-22.00033 	 -8.57205 
-43.79079 	 -9.15280 
-25.29779 	 -5.06360 
-15.11745 	 -7.89382 
-12.70394 	 -5.72656 
-31.47631 	 -11.41777 
-14.74398 	 -9.31148 
-14.87331 	 -10.10705 
-20.32841 	 -10.44810 
-24.00919 	 -10.46170 
-40.33578 	 -11.95367 
-31.43567 	 -9.63812 
-44.91608 	 -10.02753 
-22.95330 	 -11.27843 
-17.60080 	 -11.49503 
-18.80341 	 -10.07145 
-17.17510 	 -8.49121 
-16.42287 	 -8.31896 
-17.23649 	 -8.35927 
-19.70599 	 -9.38360 
-14.95735 	 -9.70835 
-19.78945 	 -12.97700 
-20.49274 	 -13.22897 
-22.66648 	 -8.51516 
-13.21227 	 -7.80292 
-5.73090 	 -3.86389 
-11.06999 	 -7.86735 
-31.40250 	 -12.29910 
-26.81962 	 -11.33029 
-30.06223 	 -9.55385 
-29.27563 	 -7.95829 
-28.46670 	 -9.66906 
-25.78837 	 -7.18416 
-31.01891 	 -9.15302 
-47.14788 	 -9.39659 
-19.71233 	 -5.56649 
-14.38616 	 -6.59035 
-6.33658 	 -2.52072 
-7.26918 	 -2.94875 
-8.39920 	 -4.62730 
-42.72357 	 -9.96638 
-31.04559 	 -10.25462 
-10.98892 	 -7.72000 
-12.58373 	 -8.32457 
-17.06277 	 -7.00790 
-15.30274 	 -7.70219 
-14.60896 	 -7.52416 
-21.38148 	 -9.22582 
-31.29325 	 -9.44642 
-38.23614 	 -7.67309 
-37.44250 	 -9.85605 
-15.72626 	 -8.47716 
-11.61864 	 -5.49988 
-10.06911 	 -4.96804 
-13.27224 	 -7.26216 
-19.51345 	 -9.33894 
-28.93656 	 -10.94121 
-29.96630 	 -11.19296 
-25.05813 	 -11.09732 
-20.15021 	 -11.29294 
-21.47952 	 -10.85451 
-18.89185 	 -10.82281 
-21.20711 	 -11.27639 
-19.60426 	 -8.32243 
-14.29350 	 -8.23066 
-16.47417 	 -8.06450 
-14.72110 	 -8.55932 
-14.48926 	 -8.89018 
-17.00925 	 -11.61871 
-17.60294 	 -10.57600 
-27.43120 	 -10.72365 
-16.04559 	 -9.62089 
-9.17986 	 -5.41091 
-5.97227 	 -2.77817 
-18.10172 	 -10.89535 
-37.22262 	 -10.24270 
-17.16819 	 -5.97922 
-26.17852 	 -9.43484 
-26.13252 	 -7.64214 
-24.42402 	 -7.84597 
-27.08325 	 -8.23417 
-22.64497 	 -7.14867 
-24.22844 	 -7.48231 
-18.29371 	 -8.54664 
-8.52412 	 -5.19355 
-8.78962 	 -5.94615 
-9.75642 	 -6.43713 
-12.50935 	 -7.47052 
-10.67400 	 -6.14725 
-12.64911 	 -8.60336 
-15.89408 	 -7.76085 
-15.42859 	 -6.24257 
-19.92056 	 -11.31849 
-15.89950 	 -8.65619 
-20.38066 	 -9.05829 
-23.47344 	 -7.56654 
-28.51080 	 -8.17650 
-45.96385 	 -11.72893 
-16.79655 	 -7.72293 
-16.28161 	 -8.55875 
-7.86212 	 -4.83922 
-15.75584 	 -10.07419 
-14.53536 	 -7.63536 
-29.15392 	 -10.77642 
-47.36868 	 -10.06589 
-20.35000 	 -11.67553 
-17.73541 	 -10.28515 
-17.49675 	 -11.85496 
-16.83619 	 -11.24304 
-17.72735 	 -9.14060 
-24.08385 	 -9.05110 
-19.01152 	 -9.39041 
-15.81133 	 -8.25987 
-14.81910 	 -9.11790 
-13.68282 	 -9.20456 
-13.15367 	 -9.26827 
-13.14106 	 -9.34915 
-25.68394 	 -9.96463 
-16.46992 	 -8.96942 
-14.04585 	 -7.82997 
-6.39392 	 -3.63571 
-10.05482 	 -5.39723 
-23.10727 	 -10.46332 
-20.67410 	 -5.73635 
-15.98984 	 -8.14778 
-23.20318 	 -8.26766 
-23.55888 	 -7.59458 
-20.16863 	 -7.00068 
-21.75870 	 -8.36706 
-19.47688 	 -8.45613 
-9.18293 	 -4.91779 
-5.75142 	 -3.60410 
-13.72861 	 -7.24546 
-11.60304 	 -5.95615 
-9.06896 	 -4.81076 
-10.04520 	 -6.53896 
-13.93935 	 -8.89687 
-21.31936 	 -12.58952 
-34.98398 	 -10.91419 
-19.76577 	 -9.62050 
-19.27854 	 -8.73617 
-20.48053 	 -9.98513 
-16.76601 	 -7.58980 
-19.18200 	 -6.37471 
-19.82654 	 -8.47866 
-20.84195 	 -9.84341 
-17.11973 	 -8.82085 
-5.34350 	 -4.16603 
-5.45942 	 -3.39875 
-17.84705 	 -10.40410 
-34.49360 	 -12.36828 
-32.77097 	 -12.04892 
-18.51526 	 -9.84488 
-14.99916 	 -12.89130 
-16.94741 	 -11.08921 
-16.05042 	 -10.58110 
-16.12622 	 -9.93997 
-16.57942 	 -9.67585 
-14.20694 	 -9.03033 
-21.86494 	 -8.45248 
-14.15269 	 -9.60748 
-15.69106 	 -9.91256 
-13.51100 	 -9.92045 
-14.14873 	 -9.04762 
-17.20627 	 -8.54813 
-16.05169 	 -9.40007 
-14.26584 	 -8.58263 
-11.38640 	 -7.43332 
-6.20384 	 -4.09640 
-12.86195 	 -9.04865 
-12.12366 	 -6.96638 
-12.89216 	 -7.71944 
-13.67515 	 -7.99703 
-18.15155 	 -7.08528 
-16.79578 	 -7.53742 
-17.59837 	 -9.04277 
-14.98885 	 -7.69116 
-11.40775 	 -4.75635 
-13.49917 	 -7.79268 
-25.23303 	 -8.86089 
-16.14526 	 -7.24529 
-6.29667 	 -3.45564 
-4.61289 	 -3.66032 
-12.92115 	 -8.36706 
-14.70540 	 -8.19111 
-17.27957 	 -7.61565 
-16.86063 	 -10.50113 
-21.19297 	 -8.12944 
-22.83776 	 -8.91446 
-31.01102 	 -9.07534 
-16.81778 	 -7.15691 
-18.79600 	 -3.02460 
-13.80477 	 -6.07207 
-15.59979 	 -8.21418 
-5.92455 	 -3.56889 
-1.34696 	 -0.75534 
-16.09417 	 -10.00448 
-28.01432 	 -11.43129 
-30.73864 	 -8.41740 
-23.30644 	 -9.93406 
-30.00333 	 -9.82647 
-17.50079 	 -10.90672 
-17.61119 	 -11.57929 
-17.15019 	 -10.19201 
-13.01797 	 -7.00531 
-11.66740 	 -7.41780 
-18.60543 	 -8.60504 
-14.69363 	 -9.30561 
-13.42907 	 -8.94221 
-11.83797 	 -8.21470 
-14.63061 	 -8.70181 
-19.06383 	 -8.90960 
-14.50835 	 -8.72319 
-12.41638 	 -6.73147 
-10.53789 	 -7.44731 
-5.58056 	 -2.37700 
-9.95043 	 -7.06083 
-7.90807 	 -3.85673 
-11.47616 	 -5.72525 
-18.15911 	 -8.50352 
-16.88274 	 -9.70095 
-15.95434 	 -9.06222 
-14.43445 	 -9.15064 
-13.01945 	 -6.31736 
-12.62107 	 -6.77823 
-14.70794 	 -8.97161 
-18.35574 	 -7.83998 
-14.22420 	 -6.74635 
-7.84542 	 -7.13743 
-3.39665 	 -2.84746 
-6.16711 	 -5.02110 
-7.53670 	 -5.19969 
-13.30864 	 -8.67243 
-17.60293 	 -10.43755 
-21.31664 	 -7.18964 
-20.67459 	 -6.21906 
-25.58195 	 -10.00948 
-20.10007 	 -10.10592 
-16.62222 	 -5.28783 
-9.42449 	 -1.80737 
-11.38630 	 -5.83967 
-6.37658 	  0.00066 
-5.22127 	 -3.70327 
-18.26091 	 -11.74764 
-25.79537 	 -11.48443 
-19.26026 	 -8.60515 
-23.89997 	 -11.18764 
-20.77646 	 -11.19101 
-17.21418 	 -12.04581 
-19.67200 	 -11.35043 
-17.90535 	 -10.96494 
-15.93041 	 -8.72023 
-14.41778 	 -7.59899 
-16.03225 	 -7.70058 
-12.69217 	 -5.69009 
-13.21427 	 -9.10328 
-9.63921 	 -5.95135 
-15.52353 	 -8.64189 
-16.04268 	 -8.56763 
-11.64075 	 -8.01567 
-10.34472 	 -6.67568 
-10.15858 	 -8.09491 
-11.85034 	 -8.00407 
-6.23434 	 -3.11416 
-6.48280 	 -2.90559 
-11.64240 	 -5.36461 
-74.42676 	 -8.65809 
-26.95313 	 -9.78005 
-18.61217 	 -10.68506 
-13.52707 	 -8.31953 
-28.36991 	 -8.79785 
-12.27676 	 -10.87701 
-11.38519 	 -7.84896 
-5.61857 	 -1.98475 
-8.11752 	 -6.00421 
-6.09626 	 -2.77496 
-8.13150 	 -5.47329 
-11.23569 	 -9.02168 
-6.34108 	 -6.08796 
-8.06704 	 -7.38037 
-8.81371 	 -7.18142 
-14.38264 	 -6.36540 
-20.47093 	 -8.27352 
-25.72084 	 -8.53123 
-22.10749 	 -8.89116 
-18.53233 	 -5.24188 
-8.52765 	  0.67339 
-12.26077 	 -6.17898 
-11.25347 	 -4.64185 
-3.22967 	  0.84649 
-16.40534 	 -12.21160 
-31.39295 	 -10.91524 
-22.90457 	 -11.90234 
-19.55190 	 -10.69796 
-21.79363 	 -12.74768 
-19.55072 	 -11.62793 
-19.84671 	 -11.06255 
-18.59462 	 -11.54513 
-15.43953 	 -8.99541 
-14.71670 	 -8.89973 
-13.39064 	 -8.51192 
-10.31856 	 -6.77768 
-9.21369 	 -8.50435 
-5.60980 	 -4.92257 
-7.37199 	 -4.03103 
-10.43392 	 -6.16504 
-4.71287 	 -1.59177 
-8.02814 	 -4.73211 
-9.44721 	 -6.44580 
-9.91184 	 -8.49389 
-9.74235 	 -5.59150 
-8.58484 	 -4.51259 
-14.12474 	 -7.91544 
-33.94620 	 -12.16110 
-16.63012 	 -8.02292 
-10.26360 	 -6.43096 
-6.08182 	 -4.09319 
-4.66592 	 -1.95513 
-6.12875 	 -3.99499 
-4.97469 	 -2.57690 
-6.97647 	 -3.60133 
-3.65674 	 -2.09629 
-5.39443 	 -3.54478 
-11.28991 	 -6.60690 
-10.35544 	 -8.14289 
-12.65005 	 -8.89139 
-13.71801 	 -7.93035 
-7.28841 	 -5.75987 
-13.53395 	 -6.45482 
-18.25573 	 -6.38970 
-30.43808 	 -10.22765 
-18.88025 	 -7.31024 
-23.36035 	 -4.46478 
-10.21770 	 -2.06425 
-14.27651 	 -7.62046 
-9.46194 	 -4.00690 
-8.82038 	 -5.08922 
-15.31154 	 -11.39169 
-28.10051 	 -11.55662 
-18.56378 	 -9.05727 
-20.20653 	 -11.76770 
-19.21861 	 -12.35040 
-20.88739 	 -11.43566 
-18.61299 	 -11.68981 
-17.99594 	 -9.76278 
-18.19914 	 -10.30662 
-16.88002 	 -10.23256 
-13.47580 	 -7.96199 
-9.82420 	 -6.78794 
-13.24787 	 -11.60922 
-15.34444 	 -5.94443 
-10.38945 	 -5.68700 
-10.14621 	 -6.52789 
-4.08997 	 -2.15219 
-6.52623 	 -4.04409 
-9.45677 	 -7.55358 
-9.21304 	 -7.00387 
-12.92441 	 -9.51526 
-10.56719 	 -6.63561 
-13.62198 	 -8.03273 
-11.55992 	 -5.73040 
-15.25356 	 -8.05890 
-11.25047 	 -6.48385 
-16.81610 	 -8.26515 
-11.35918 	 -6.19202 
-9.89138 	 -7.12844 
-9.10259 	 -5.42885 
-8.11637 	 -3.32668 
-6.41759 	 -4.18229 
-6.67333 	 -3.79364 
-6.59205 	 -4.95735 
-9.72838 	 -8.20823 
-25.96494 	 -11.29299 
-22.47106 	 -9.22499 
-11.49357 	 -7.87792 
-23.80674 	 -8.74793 
-22.69480 	 -8.90536 
-18.40118 	 -7.46358 
-16.13549 	 -8.45003 
-26.70105 	 -5.60791 
-18.03786 	 -6.86719 
-12.67352 	 -5.47615 
-13.96986 	 -7.13543 
-7.96310 	 -5.25140 
-12.47869 	 -9.71831 
-26.95106 	 -10.44218 
-25.85065 	 -9.86577 
-19.64958 	 -9.97373 
-23.55314 	 -11.97798 
-22.16541 	 -11.97062 
-19.61648 	 -10.93611 
-19.99880 	 -10.66704 
-15.69433 	 -9.01847 
-20.03691 	 -11.48791 
-20.19702 	 -10.50083 
-13.41641 	 -9.78353 
-9.28633 	 -6.63831 
-12.25059 	 -8.16470 
-11.52539 	 -5.91308 
-20.19889 	 -7.37210 
-7.44374 	 -4.20861 
-5.97919 	 -3.24972 
-8.05980 	 -5.04070 
-9.01448 	 -4.90625 
-13.49701 	 -8.94164 
-14.36626 	 -9.83897 
-21.13684 	 -10.81358 
-21.50182 	 -7.41895 
-20.93678 	 -7.32150 
-20.28786 	 -6.70679 
-16.63904 	 -6.11435 
-15.48019 	 -6.13197 
-9.91031 	 -5.36051 
-9.15029 	 -5.17312 
-14.43792 	 -7.11843 
-14.36710 	 -8.08592 
-13.88799 	 -7.81889 
-10.62853 	 -7.62361 
-7.38411 	 -5.27225 
-16.49112 	 -9.52930 
-13.12220 	 -7.12146 
-24.09971 	 -10.45583 
-29.33782 	 -8.79862 
-20.34641 	 -7.94899 
-20.87036 	 -9.66930 
-21.51319 	 -9.43919 
-25.31063 	 -10.23295 
-40.79745 	 -9.83159 
-15.58245 	 -7.09906 
-7.44588 	 -6.40802 
-4.88240 	 -3.50591 
-12.91847 	 -10.06364 
-26.36223 	 -10.40971 
-17.22074 	 -10.59266 
-23.47408 	 -10.29448 
-24.04441 	 -12.28443 
-21.22312 	 -12.53667 
-19.77383 	 -11.18541 
-17.67798 	 -10.23737 
-16.12232 	 -10.63394 
-15.28923 	 -11.12576 
-15.90535 	 -11.04693 
-22.82667 	 -11.34069 
-13.30836 	 -9.42849 
-11.42815 	 -7.23728 
-12.07156 	 -7.42630 
-13.28155 	 -8.13496 
-5.24204 	 -2.50888 
-5.89258 	 -3.76145 
-11.93741 	 -7.80530 
-12.13129 	 -6.83360 
-13.96376 	 -8.68990 
-13.73897 	 -9.51642 
-24.17448 	 -7.00414 
-25.22365 	 -7.39824 
-22.87509 	 -7.52809 
-21.63408 	 -7.66362 
-20.09503 	 -6.42144 
-19.67769 	 -7.25796 
-18.52741 	 -7.74109 
-10.38219 	 -6.51765 
-8.71905 	 -7.07335 
-17.05078 	 -11.31981 
-26.68001 	 -11.47323 
-26.07984 	 -10.38500 
-10.02358 	 -7.16376 
-8.34685 	 -6.36705 
-12.32222 	 -8.07926 
-23.12985 	 -6.55712 
-17.06141 	 -7.09952 
-21.20055 	 -8.48697 
-13.78568 	 -6.68141 
-17.02195 	 -10.13026 
-22.78031 	 -11.81719 
-14.34784 	 -8.81633 
-6.75660 	 -3.78359 
-9.23942 	 -9.30135 
-6.28474 	 -6.36618 
-23.17171 	 -8.94795 
-42.58388 	 -10.48034 
-23.57954 	 -11.49738 
-22.09867 	 -11.75340 
-28.30860 	 -12.48563 
-25.49865 	 -12.53502 
-19.99653 	 -12.13695 
-16.76838 	 -9.87534 
-18.49019 	 -10.44508 
-14.58680 	 -9.62734 
-9.15496 	 -8.47165 
-16.29487 	 -8.48119 
-18.15198 	 -7.17352 
-14.47709 	 -8.15777 
-14.43925 	 -7.87682 
-10.87343 	 -7.83300 
-4.96213 	 -3.12247 
-9.66228 	 -5.69722 
-15.88669 	 -8.59183 
-19.18499 	 -8.58758 
-17.20245 	 -10.46988 
-12.70888 	 -8.53620 
-17.62384 	 -8.83203 
-33.16900 	 -9.61383 
-23.53004 	 -7.24073 
-20.89418 	 -7.76576 
-71.30759 	 -9.59695 
-17.42913 	 -7.66190 
-17.72148 	 -6.28344 
-8.12085 	 -4.20436 
-5.22042 	 -3.20214 
-8.47193 	 -4.60506 
-10.03568 	 -5.86825 
-19.77075 	 -8.64661 
-10.03425 	 -6.88237 
-10.80041 	 -5.88920 
-12.61155 	 -5.88653 
-17.72470 	 -6.84627 
-11.89955 	 -6.30809 
-15.92291 	 -9.77987 
-19.03515 	 -11.57754 
-14.53022 	 -10.09332 
-13.81913 	 -9.99519 
-12.41449 	 -9.05875 
-4.05430 	 -4.06079 
-3.95072 	 -2.57988 
-14.90403 	 -9.14756 
-28.57354 	 -10.85992 
-14.36262 	 -9.54260 
-19.54546 	 -10.65589 
-21.96648 	 -10.71821 
-32.04507 	 -12.64171 
-26.53147 	 -12.61318 
-22.64709 	 -13.22631 
-19.16004 	 -11.46476 
-17.75897 	 -11.74884 
-16.79485 	 -8.74939 
-16.08043 	 -7.45477 
-26.53284 	 -9.41928 
-27.10309 	 -8.12118 
-25.23211 	 -8.55513 
-16.40622 	 -8.94937 
-15.31526 	 -10.49654 
-8.88025 	 -6.00279 
-14.86993 	 -8.65455 
-22.73449 	 -10.47813 
-23.26901 	 -11.48082 
-21.05973 	 -9.32021 
-23.93802 	 -9.31114 
-32.12579 	 -9.18810 
-36.73607 	 -8.90849 
-25.20924 	 -6.92156 
-25.20499 	 -7.61628 
-28.23136 	 -8.72448 
-41.37344 	 -9.05409 
-15.45560 	 -8.21482 
-15.42258 	 -6.64479 
-4.99747 	 -2.45828 
-8.61000 	 -5.10384 
-9.69926 	 -5.98411 
-12.12349 	 -7.50961 
-13.61269 	 -7.27583 
-9.81588 	 -6.53881 
-9.89274 	 -5.76985 
-9.80423 	 -6.41799 
-12.67495 	 -7.91467 
-18.48786 	 -9.81816 
-19.09257 	 -11.53134 
-35.36054 	 -9.71496 
-18.41132 	 -10.35413 
-17.24652 	 -10.25813 
-18.65625 	 -7.02136 
-20.23519 	 -12.77695 
-14.59545 	 -9.42592 
-18.57379 	 -9.42292 
-8.63745 	 -7.64981 
-23.07835 	 -12.08823 
-26.63601 	 -11.65859 
-33.96209 	 -11.24097 
-29.90025 	 -14.56000 
-24.11940 	 -12.47963 
-21.32747 	 -10.89808 
-21.05919 	 -10.42513 
-21.57402 	 -8.66734 
-32.83841 	 -7.94667 
-26.44884 	 -9.18716 
-25.00868 	 -8.34118 
-14.24911 	 -8.46473 
-15.09226 	 -8.34358 
-16.26246 	 -10.87491 
-15.19984 	 -9.33416 
-16.01352 	 -7.42170 
-21.93949 	 -11.13043 
-42.83764 	 -16.92543 
-35.49658 	 -10.57697 
-29.79809 	 -8.73810 
-29.44531 	 -9.13492 
-24.33750 	 -7.50937 
-27.36551 	 -6.30333 
-24.80547 	 -8.05206 
-25.25555 	 -7.97083 
-39.51639 	 -10.07577 
-23.68488 	 -12.15577 
-12.29415 	 -6.60412 
-9.40318 	 -5.41819 
-11.00346 	 -6.93039 
-6.64181 	 -4.72365 
-5.60321 	 -4.26047 
-7.22818 	 -6.10003 
-9.26533 	 -7.49168 
-10.01067 	 -7.21642 
-9.71502 	 -7.51205 
-10.91977 	 -8.48118 
-17.37724 	 -9.92956 
-36.23961 	 -10.71115 
-19.42523 	 -11.35729 
-24.88469 	 -10.12648 
-19.86763 	 -11.97883 
-30.45287 	 -8.37589 
-25.84237 	 -10.00935 
-18.27493 	 -9.94738 
-13.15017 	 -8.30128 
-14.96619 	 -8.23864 
-39.86302 	 -11.76132 
-20.73236 	 -11.66291 
-27.31340 	 -10.69415 
-26.36478 	 -12.32480 
-18.90585 	 -11.40384 
-19.80678 	 -11.45348 
-22.67457 	 -8.74520 
-22.74538 	 -10.47332 
-24.42339 	 -8.44524 
-26.38063 	 -10.49954 
-21.05198 	 -8.41306 
-16.33995 	 -8.35419 
-16.44326 	 -9.29039 
-18.86608 	 -10.08491 
-17.52927 	 -9.78917 
-15.35623 	 -7.07814 
-20.88803 	 -8.67878 
-29.15488 	 -12.19116 
-33.46592 	 -10.99356 
-24.37405 	 -8.20580 
-24.87466 	 -8.35394 
-26.56363 	 -6.97800 
-25.30717 	 -9.44082 
-23.14709 	 -9.20139 
-25.40607 	 -8.59524 
-33.62556 	 -11.22200 
-27.63415 	 -9.64957 
-15.87943 	 -10.49680 
-14.16802 	 -5.93678 
-6.34513 	 -4.22443 
-4.10274 	 -1.72283 
-4.05319 	 -2.09618 
-8.69828 	 -6.68530 
-8.82435 	 -7.34476 
-8.97658 	 -7.26973 
-10.38753 	 -7.65889 
-17.31378 	 -9.74842 
-43.56972 	 -11.97494 
-24.58268 	 -10.29917 
-21.62449 	 -8.99764 
-47.46184 	 -12.20753 
-22.74583 	 -11.36292 
-15.08595 	 -11.93467 
-23.30393 	 -10.54745 
-18.02376 	 -10.65325 
-18.09736 	 -8.76165 
-19.19292 	 -7.00268 
-25.79717 	 -11.97808 
-23.78229 	 -11.48926 
-25.30198 	 -10.57688 
-23.65721 	 -12.26107 
-21.51034 	 -10.53623 
-17.09627 	 -8.75047 
-19.72350 	 -9.49938 
-24.15971 	 -9.85805 
-32.53641 	 -8.13282 
-24.02408 	 -9.28276 
-22.52526 	 -8.51084 
-28.57053 	 -8.37181 
-20.64100 	 -9.11572 
-30.73682 	 -8.48087 
-22.90855 	 -9.14661 
-17.06883 	 -7.43010 
-17.77837 	 -9.48235 
-51.63576 	 -9.88465 
-29.69122 	 -9.71952 
-27.71258 	 -9.98445 
-24.41679 	 -9.13707 
-26.36062 	 -7.08316 
-24.41254 	 -9.97522 
-26.59746 	 -7.60155 
-25.35244 	 -8.17838 
-29.93092 	 -9.54694 
-33.39069 	 -12.52181 
-16.68954 	 -8.17968 
-16.29874 	 -6.62644 
-7.28322 	 -3.70786 
-1.98771 	 -0.18354 
-2.52024 	 -0.09932 
-5.93618 	 -3.22435 
-7.37002 	 -5.04251 
-7.08729 	 -6.43548 
-9.43210 	 -7.09521 
-14.70207 	 -10.09035 
-41.27570 	 -10.92653 
-26.66472 	 -12.23766 
-35.98169 	 -9.36218 
-19.87248 	 -11.37734 
-24.15649 	 -9.09148 
-23.07697 	 -11.68746 
-17.12180 	 -8.21136 
-28.64424 	 -11.71988 
-23.21236 	 -10.54106 
-22.94913 	 -12.01305 
-22.16886 	 -14.95823 
-27.67817 	 -11.95616 
-26.61424 	 -10.23514 
-20.12306 	 -9.83347 
-18.90092 	 -10.96776 
-20.08337 	 -9.61524 
-22.26348 	 -8.81836 
-21.84337 	 -8.89524 
-21.33744 	 -8.68546 
-20.70148 	 -9.02044 
-20.97048 	 -8.37435 
-31.64901 	 -6.86828 
-36.70279 	 -7.62279 
-18.54553 	 -9.01054 
-23.68587 	 -8.68682 
-17.36118 	 -7.42821 
-19.47569 	 -11.04187 
-34.14961 	 -11.87927 
-26.14896 	 -11.68815 
-37.94446 	 -9.39046 
-23.61811 	 -8.64414 
-51.10166 	 -7.43024 
-24.26795 	 -8.78538 
-25.46990 	 -8.68497 
-25.72868 	 -8.20247 
-25.85891 	 -8.84960 
-23.71098 	 -12.89003 
-13.86036 	 -7.76555 
-16.08500 	 -6.16558 
-9.42036 	 -4.28552 
-2.78229 	 -0.58494 
-3.96743 	 -0.84255 
-6.97155 	 -4.67016 
-9.15623 	 -6.39419 
-8.99753 	 -4.99288 
-7.47067 	 -5.00950 
-8.97519 	 -5.97721 
-13.19270 	 -8.09759 
-11.32890 	 -6.49406 
-21.28237 	 -5.89601 
-20.48468 	 -9.16935 
-20.69022 	 -11.77014 
-17.41794 	 -9.10835 
-32.65046 	 -10.29266 
-43.38495 	 -12.01152 
-37.93658 	 -8.82668 
-18.47039 	 -8.72130 
-43.06509 	 -13.33858 
-26.89432 	 -10.56638 
-28.54209 	 -10.97056 
-20.73411 	 -9.98160 
-24.49194 	 -9.82239 
-24.65457 	 -9.26160 
-21.45234 	 -8.16081 
-19.91946 	 -8.82219 
-23.08515 	 -9.67422 
-33.10544 	 -8.70264 
-18.02814 	 -6.96439 
-19.13729 	 -8.06136 
-14.60443 	 -2.23660 
-35.73726 	 -7.21340 
-20.34009 	 -9.70199 
-16.80824 	 -8.77836 
-18.81977 	 -10.37944 
-20.44253 	 -9.71791 
-37.29347 	 -7.73539 
-29.83842 	 -8.00423 
-26.82551 	 -7.82957 
-53.46426 	 -13.30097 
-36.54079 	 -8.09314 
-27.66260 	 -7.03224 
-24.78630 	 -8.24765 
-26.87854 	 -9.00971 
-22.26209 	 -9.85829 
-20.96242 	 -8.96285 
-13.97539 	 -5.24189 
-8.14266 	 -3.67123 
-5.00054 	 -2.65438 
-5.88412 	 -2.53733 
-9.33723 	 -4.28450 
-10.07800 	 -6.15200 
-12.10586 	 -5.48436 
-8.78984 	 -5.67103 
-7.99721 	 -5.86572 
-9.78844 	 -5.57757 
-10.10125 	 -6.99584 
-13.49540 	 -8.61009 
-12.50952 	 -8.47700 
-20.95079 	 -9.55271 
-25.01545 	 -9.17073 
-38.66195 	 -11.38830 
-33.57335 	 -10.65897 
-51.67581 	 -11.11961 
-34.00009 	 -7.93560 
-27.25935 	 -11.28192 
-26.62263 	 -12.31553 
-24.65045 	 -10.12796 
-27.98290 	 -8.63587 
-19.94750 	 -11.72649 
-23.52578 	 -9.80651 
-21.02336 	 -9.50784 
-18.94861 	 -8.90824 
-15.53381 	 -8.39868 
-18.10024 	 -9.27750 
-16.95279 	 -7.84019 
-23.41883 	 -8.34839 
-13.60079 	 -5.33314 
-14.49419 	 -7.31169 
-26.00051 	 -11.00011 
-20.09705 	 -9.21373 
-22.10642 	 -11.61791 
-34.41843 	 -12.44146 
-30.09080 	 -8.21067 
-28.43584 	 -7.91333 
-53.39451 	 -9.08798 
-26.31146 	 -8.52663 
-27.60781 	 -6.65362 
-40.68960 	 -9.44867 
-25.11551 	 -7.81376 
-24.95207 	 -8.35643 
-16.79856 	 -9.48705 
-24.28650 	 -8.52843 
-13.12948 	 -8.49683 
-7.06982 	 -4.10211 
-7.50581 	 -4.50923 
-7.71461 	 -3.98217 
-8.93689 	 -4.77699 
-9.53449 	 -5.74645 
-10.61369 	 -7.26117 
-6.90408 	 -4.06027 
-7.75899 	 -6.51841 
-15.29973 	 -8.28149 
-13.41002 	 -9.29051 
-16.08506 	 -11.67275 
-15.79557 	 -10.13889 
-21.52623 	 -10.97571 
-30.34900 	 -12.67685 
-24.70749 	 -9.46258 
-28.22619 	 -12.08226 
-44.96481 	 -8.67572 
-50.72930 	 -8.41792 
-35.27170 	 -10.37760 
-31.82209 	 -11.16239 
-22.46448 	 -11.80731 
-23.82486 	 -10.63320 
-26.03579 	 -10.29968 
-20.77481 	 -10.46137 
-15.18405 	 -7.25173 
-21.01078 	 -11.19894 
-25.20927 	 -9.03162 
-19.66758 	 -10.84158 
-21.37639 	 -8.77018 
-21.02988 	 -8.08449 
-23.54164 	 -7.38768 
-19.87313 	 -10.22918 
-42.13486 	 -9.39915 
-23.22249 	 -13.09576 
-21.01694 	 -10.45241 
-49.39196 	 -8.52575 
-35.61179 	 -9.23136 
-24.09159 	 -8.74327 
-20.61940 	 -7.79873 
-32.26924 	 -8.58092 
-29.19896 	 -7.55120 
-24.86719 	 -8.90818 
-23.09344 	 -7.70970 
-14.33311 	 -6.92593 
-12.49163 	 -9.24912 
-16.68219 	 -9.10578 
-14.54122 	 -8.54843 
-9.76542 	 -6.17738 
-7.72460 	 -4.80915 
-7.63727 	 -4.70134 
-11.81813 	 -5.92594 
-13.41504 	 -7.89344 
-12.55919 	 -7.92490 
-8.47175 	 -6.92183 
-11.56262 	 -9.13699 
-14.09784 	 -10.97797 
-14.97202 	 -9.61136 
-18.12025 	 -10.26671 
-20.85481 	 -10.24430 
-23.95051 	 -10.03070 
-27.01738 	 -13.44440 
-35.44075 	 -11.68592 
-57.17120 	 -9.86740 
-40.29325 	 -9.39601 
-33.98348 	 -10.89995 
-26.13014 	 -9.26522 
-47.08284 	 -11.30971 
-26.53528 	 -7.32416 
-20.28697 	 -10.73416 
-30.40506 	 -9.90407 
-32.29831 	 -9.74144 
-58.00198 	 -8.98517 
-23.38873 	 -9.30537 
-18.80773 	 -9.02837 
-24.89898 	 -9.70507 
-25.17524 	 -8.68420 
-26.15173 	 -9.21162 
-41.71007 	 -7.23670 
-21.18727 	 -12.15778 
-25.98081 	 -6.27015 
-26.84048 	 -11.84894 
-18.75939 	 -11.39308 
-34.87157 	 -10.60106 
-23.65513 	 -11.16899 
-29.35684 	 -9.97878 
-18.53336 	 -9.30399 
-16.66663 	 -8.18183 
-56.60519 	 -8.81714 
-28.96752 	 -8.85655 
-23.08494 	 -10.33223 
-18.58276 	 -7.05258 
-10.95915 	 -5.74701 
-10.56288 	 -7.00170 
-10.19355 	 -6.48473 
-9.82076 	 -6.86455 
-9.23079 	 -6.05852 
-9.43639 	 -6.11174 
-11.12973 	 -6.89964 
-13.34973 	 -9.99918 
-10.18237 	 -8.96354 
-11.20777 	 -9.82009 
-18.71980 	 -13.29018 
-19.19871 	 -9.89400 
-25.86680 	 -11.17078 
-22.53493 	 -11.15197 
-24.72028 	 -13.75501 
-19.34210 	 -8.52570 
-21.80290 	 -8.71026 
-21.26469 	 -8.90632 
-21.48691 	 -9.17518 
-21.58948 	 -10.17546 
-22.22039 	 -9.38834 
-43.93862 	 -10.20941 
-35.31618 	 -11.30618 
-29.49368 	 -9.59078 
-26.05819 	 -12.04646 
-44.08807 	 -10.31661 
-37.08999 	 -9.40509 
-49.16874 	 -8.25090 
-30.10217 	 -8.21993 
-26.56290 	 -8.64409 
-31.13416 	 -9.28790 
-19.73706 	 -10.52580 
-20.45676 	 -7.45464 
-20.46466 	 -9.35732 
-27.92180 	 -10.49036 
-21.96601 	 -5.38212 
-42.18209 	 -11.02197 
-15.78036 	 -10.26400 
-27.77517 	 -11.95687 
-39.94780 	 -11.97162 
-22.04396 	 -10.38158 
-42.74673 	 -9.01078 
-14.61977 	 -8.89778 
-24.33155 	 -10.93564 
-32.30625 	 -9.47890 
-75.89066 	 -10.31082 
-15.88050 	 -11.23781 
-11.42304 	 -9.45778 
-12.54843 	 -8.89340 
-14.05368 	 -8.41529 
-13.63189 	 -9.28080 
-12.92578 	 -9.58894 
-12.82318 	 -9.31572 
-13.47302 	 -9.52121 
-14.58920 	 -9.58245 
-20.16718 	 -11.57889 
-22.62121 	 -11.03115 
-26.80533 	 -10.90377 
-44.92447 	 -11.88431 
-31.97632 	 -14.41498 
-34.33261 	 -15.14315 
-26.31704 	 -9.28100 
-26.74804 	 -8.04677 
-20.11045 	 -7.93346 
-24.81393 	 -8.55281 
-22.09647 	 -7.93985 
-23.08548 	 -8.99730 
-27.02516 	 -7.97464 
-45.32419 	 -9.05317 
-27.06717 	 -7.45525 
-33.02675 	 -8.65833 
-32.03349 	 -7.58167 
-23.39276 	 -11.85643 
-31.94906 	 -8.29814 
-49.00806 	 -8.59691 
-27.75588 	 -9.64609 
-49.82520 	 -11.09359 
-57.93573 	 -9.50993 
-64.36678 	 -8.69229 
-35.77895 	 -8.14587 
-27.39496 	 -7.78015 
-56.33564 	 -11.80374 
-29.43274 	 -11.43193 
-17.15717 	 -11.01637 
-26.95575 	 -12.05810 
-57.12818 	 -14.07530 
-28.36128 	 -13.90885 
-39.47551 	 -12.93693 
-43.90112 	 -9.88265 
-23.08417 	 -10.25763 
-21.61221 	 -11.87042 
-23.22695 	 -13.71139 
-17.75198 	 -11.61065 
-14.80014 	 -10.82041 
-14.45594 	 -11.21696 
-15.34407 	 -11.56772 
-16.40178 	 -11.93341 
-18.00208 	 -12.34873 
-17.64580 	 -11.99409 
-16.20848 	 -10.73562 
-21.38856 	 -10.67123 
-39.47919 	 -10.53861 
-26.04824 	 -9.68398 
-43.05202 	 -11.82452 
-31.81319 	 -10.95487 
-24.22559 	 -8.00637 
-21.19645 	 -7.51707 
-26.46315 	 -9.31382 
-51.05819 	 -9.52801 
-24.59517 	 -9.39182 
-23.11867 	 -9.54820 
-17.40762 	 -8.79958 
-19.26510 	 -9.41514 
-15.94318 	 -7.52273 
-16.99632 	 -8.06602 
-38.56446 	 -8.56988 
-35.92575 	 -8.98435 
-27.49018 	 -9.05836 
-35.06764 	 -7.63975 
-40.05603 	 -8.46499 
-34.87992 	 -7.58982 
-40.11780 	 -7.68573 
-28.23187 	 -11.10531 
-33.73498 	 -6.94228 
-34.20607 	 -9.71556 
-50.13854 	 -9.14959 
-33.97720 	 -8.65817 
-44.20757 	 -7.45124 
-27.77892 	 -8.96822 
-38.99133 	 -10.37318 
-28.85279 	 -10.48106 
-32.81050 	 -10.05452 
-24.01290 	 -9.32675 
-53.98836 	 -10.26747 
-72.00497 	 -9.97202 
-42.29674 	 -9.91361 
-30.23793 	 -10.36211 
-34.01280 	 -10.98325 
-35.38123 	 -10.35170 
-29.24197 	 -9.92061 
-44.94203 	 -11.32390 
-33.12905 	 -11.17389 
-37.92423 	 -12.11794 
-59.46829 	 -11.43798 
-44.91407 	 -10.20562 
-30.07535 	 -9.68768 
-32.50820 	 -9.60823 
-40.68211 	 -12.81359 
-18.81309 	 -6.37027 
-18.68836 	 -7.42829 
-23.95630 	 -9.51813 
-23.61695 	 -8.77679 
-29.30078 	 -10.83534 
-23.63872 	 -10.81230 
-41.57193 	 -9.54754 
-21.03008 	 -12.04863 
-30.07291 	 -9.91516 
-19.04507 	 -8.11265 
-20.50751 	 -7.08208 
-19.34265 	 -8.78233 
-20.43211 	 -8.47456 
-34.43280 	 -9.46084 
-28.63209 	 -9.85689 
-25.30222 	 -8.37384 
-24.17653 	 -6.75885 
-49.31867 	 -10.63582 
-26.78274 	 -9.63418 
-49.82000 	 -8.68764 
-25.57979 	 -8.40322 
-24.03936 	 -5.93290 
-29.31947 	 -8.22904 
-35.52905 	 -11.15886 
-26.21767 	 -9.67975 
-31.29215 	 -12.21132 
-29.91239 	 -8.13321 
-29.39399 	 -8.39253 
-33.50778 	 -8.69638 
-29.30131 	 -8.86611 
-36.35543 	 -8.43745 
-25.46891 	 -8.36750 
-41.94758 	 -8.36882 
-30.44963 	 -7.66004 
-36.49608 	 -7.11704 
-38.29005 	 -7.85225 
-51.74070 	 -7.30822 
-25.36654 	 -6.63424 
-24.01971 	 -7.11145 
-22.60168 	 -8.70932 
-28.23468 	 -8.39622 
-46.46200 	 -8.50187 
-45.83694 	 -8.77505 
-25.15440 	 -9.06725 
-18.13403 	 -6.85267 
-22.16119 	 -8.21997 
-45.32836 	 -11.88282 
-22.51202 	 -7.67746 
-24.07332 	 -8.29442 
-21.52267 	 -8.14822 
-25.06686 	 -14.42390 
-26.00350 	 -9.16174 
-16.83395 	 -6.98510 
-25.34782 	 -7.82595 
-17.77119 	 -7.51766 
-18.34655 	 -7.20631 
-16.72055 	 -7.94162 
-17.32068 	 -7.54630 
-20.60554 	 -7.62262 
-18.52558 	 -7.39324 
-16.98914 	 -6.87653

==> result/scatterSNRGoodnessUID9.txt <==
     SNR 	 goodness 
-26.47435 	 -3.83536 
-18.13519 	 -3.75592 
-26.24997 	 -6.35380 
-22.89468 	 -2.83240 
-27.61198 	 -5.29553 
-37.07267 	 -4.82789 
-19.55192 	 -5.05630 
-22.88882 	 -8.76187 
-28.27736 	 -5.63473 
-29.49877 	 -3.97436 
-31.93019 	 -4.46344 
-28.22597 	 -4.24560 
-26.34179 	 -3.56979 
-27.98879 	 -3.42211 
-37.64068 	 -3.45777 
-23.97192 	 -3.58420 
-10.51314 	 -3.96310 
-2.92356 	 -1.20644 
-2.72798 	  0.81292 
-6.41478 	 -2.56336 
-10.31701 	 -3.69736 
 0.80756 	  2.02557 
 1.02222 	  1.04915 
-3.25847 	 -1.96054 
-5.83461 	 -3.25448 
-10.18615 	 -3.70995 
-14.96315 	 -4.31369 
-11.07684 	 -4.58176 
-14.54971 	 -4.56839 
-4.52601 	 -2.87657 
-7.78822 	 -0.74027 
-14.50226 	 -2.71026 
-14.10291 	 -2.45679 
-13.44330 	 -2.31157 
-11.46815 	 -2.58252 
-15.39449 	 -4.14677 
-18.53076 	 -5.30515 
-17.25370 	 -4.41710 
-12.95346 	 -3.12659 
-15.78657 	 -3.30377 
-12.20970 	 -4.70348 
-14.13049 	 -4.66037 
-13.81397 	 -4.25089 
-34.22627 	 -3.68227 
-45.10236 	 -3.16237 
-12.60465 	 -3.74645 
-43.68334 	 -4.62898 
-34.75732 	 -4.35460 
-29.05547 	 -3.90837 
-27.26881 	 -3.69338 
-24.56852 	 -3.92447 
-22.62088 	 -3.97671 
-28.57965 	 -4.17186 
-32.10560 	 -4.02496 
-28.24390 	 -3.58016 
-30.28895 	 -3.48142 
-22.74045 	 -3.28024 
-12.41799 	 -3.22999 
-3.79647 	 -1.12236 
-10.01071 	 -2.86337 
-5.56579 	 -0.35531 
-1.05778 	  1.78220 
-1.09549 	  2.27164 
-2.13610 	 -0.72759 
-10.39173 	 -2.71224 
-6.96793 	 -2.19893 
 1.21342 	  1.76327 
-1.14316 	 -0.71051 
 1.12345 	  1.22439 
-2.60750 	 -1.86575 
-6.95265 	 -3.59331 
-11.04980 	 -4.68672 
-10.74919 	 -5.01611 
-4.75643 	 -1.70106 
-8.22257 	 -3.87672 
-10.51289 	 -4.52641 
-10.97188 	 -2.09826 
-13.38235 	 -2.66414 
-12.22543 	 -3.23123 
-4.79956 	 -2.20874 
-14.03794 	 -2.30684 
-16.73762 	 -3.10027 
-14.70030 	 -3.04067 
-15.19901 	 -2.98841 
-16.44126 	 -3.14719 
-15.87837 	 -3.21536 
-16.26348 	 -3.70793 
-15.18539 	 -4.70295 
-21.26166 	 -5.23486 
-29.03395 	 -3.31817 
-55.99132 	 -3.46145 
-44.15504 	 -3.60486 
-38.94678 	 -3.79500 
-41.30085 	 -3.76322 
-29.03495 	 -3.97153 
-23.15209 	 -4.27576 
-20.94542 	 -4.03445 
-14.54760 	 -3.44823 
-6.14958 	 -1.91907 
-7.00728 	 -1.57352 
-7.28399 	 -2.90090 
-16.01484 	 -4.50827 
-2.34501 	 -0.40112 
-11.34413 	 -5.98367 
 0.33257 	  2.56871 
-2.85063 	  0.18291 
-3.98421 	 -1.16894 
-2.89284 	 -0.66935 
-5.16522 	 -2.67292 
-4.71884 	 -2.88415 
 1.75859 	  0.97746 
 3.28793 	  3.00656 
 3.17952 	  3.19253 
 2.05338 	  1.49418 
-0.86944 	 -1.07263 
-5.39795 	 -3.73271 
-9.65072 	 -4.73079 
-5.14741 	 -2.75265 
-3.63023 	 -2.07546 
-10.44920 	 -4.54852 
-10.06988 	 -5.08207 
-9.95607 	 -2.19669 
-12.03467 	 -3.50645 
-17.75067 	 -3.25808 
-22.41740 	 -3.13263 
-16.95632 	 -3.24737 
-16.50126 	 -3.20960 
-17.65168 	 -3.08405 
-17.68656 	 -3.35599 
-24.44269 	 -3.01180 
-18.10380 	 -5.37114 
-23.28928 	 -3.51255 
-29.23907 	 -3.22086 
-25.90002 	 -3.60003 
-22.93674 	 -4.00331 
-21.20596 	 -3.75237 
-14.75404 	 -3.67289 
-10.31014 	 -3.43594 
-11.37447 	 -3.93235 
-5.86880 	 -2.27222 
-3.76780 	 -1.32725 
-4.00512 	 -1.28585 
 0.13573 	  0.55927 
-15.25508 	 -4.66630 
-8.01579 	 -3.82821 
-3.74308 	  0.64446 
 3.00910 	  2.74742 
-8.44703 	 -4.15772 
-11.86641 	 -6.51298 
-8.62880 	 -5.23374 
-1.21635 	  1.06574 
 3.76894 	  2.07501 
 0.14571 	 -0.54350 
 0.69157 	 -0.47106 
 1.01224 	  0.18649 
 0.77443 	  0.35033 
 3.20444 	  2.14585 
 1.27057 	  0.80541 
 1.58929 	  1.25518 
-1.96417 	 -1.17299 
-5.70667 	 -3.60168 
-4.09862 	 -2.98973 
-3.14608 	 -1.38360 
-0.72358 	 -0.50972 
-6.07353 	 -3.54022 
-6.73540 	 -3.62273 
-13.05271 	 -3.48221 
-33.34033 	 -3.98406 
-15.42444 	 -3.10724 
-13.56067 	 -3.15403 
-13.07611 	 -3.20656 
-12.13341 	 -3.00219 
-26.95969 	 -4.47745 
-20.72809 	 -2.80207 
-24.04032 	 -3.36666 
-24.88461 	 -3.11896 
-19.17346 	 -3.33225 
-10.83535 	 -2.50443 
-8.45643 	 -1.59973 
-5.57876 	 -0.53800 
-2.35326 	 -0.63502 
-2.53195 	  0.26228 
-1.47517 	 -0.67614 
-0.86683 	  0.37631 
 0.32741 	  0.19271 
-9.85187 	 -4.97272 
-17.20648 	 -5.11008 
-6.69406 	 -3.47764 
-2.12109 	  1.01360 
-12.13891 	 -4.35225 
-39.01043 	 -7.84886 
-12.45583 	 -3.74759 
-5.21387 	 -1.73053 
-4.76605 	 -0.65552 
 4.39013 	  4.24741 
 3.39868 	  1.81548 
 6.00719 	  3.34705 
 5.01865 	  2.95452 
 4.91922 	  2.91665 
 3.83586 	  2.29880 
 2.31728 	  1.47114 
 3.35108 	  2.47850 
 3.47861 	  3.21595 
-0.04196 	  0.31480 
-2.57647 	 -1.48352 
-4.54471 	 -2.81362 
-2.23238 	 -1.38648 
-3.90291 	 -2.08549 
-4.83765 	 -2.68218 
-9.45284 	 -4.32333 
 0.47477 	  2.65648 
-5.05510 	 -0.14232 
-5.73681 	 -1.29199 
-5.92856 	 -1.28002 
-6.28328 	 -0.42651 
-25.87844 	 -4.85260 
-21.30896 	 -3.58289 
-21.58253 	 -3.17942 
-18.67404 	 -2.80160 
-11.50977 	 -1.99928 
-7.25258 	 -1.03963 
-5.43151 	 -0.86631 
 0.35967 	  1.16792 
 0.42359 	  0.66890 
 0.07753 	  1.81189 
 0.54996 	  0.44810 
 2.39019 	  1.48920 
 1.38392 	  0.44181 
-15.20824 	 -4.77216 
-9.87925 	 -5.18440 
-15.61901 	 -4.97908 
-12.20660 	 -8.11749 
-26.69441 	 -5.61431 
-27.24644 	 -7.90743 
-18.59245 	 -6.68582 
-8.02276 	 -3.86658 
-7.39234 	 -3.60174 
-0.21243 	  1.00856 
 5.55931 	  4.61210 
 6.99677 	  3.90288 
 7.45831 	  4.33382 
 8.08946 	  4.73442 
 6.34470 	  3.89721 
 4.60408 	  3.24190 
 5.18773 	  4.11437 
 3.69355 	  3.49156 
 3.20305 	  3.03643 
 1.10727 	  0.86797 
-2.95106 	 -1.71597 
-5.52628 	 -3.02276 
-2.92111 	 -2.02362 
-3.01680 	 -2.28179 
-1.85031 	 -1.87629 
-10.42186 	 -5.89228 
-2.09998 	  3.28336 
-5.10630 	  1.89178 
-2.69814 	  0.55482 
-9.25146 	 -0.93924 
-23.48453 	 -4.07580 
-20.80767 	 -3.92504 
-20.18883 	 -2.51653 
-12.51963 	 -1.68763 
-5.47196 	  0.66224 
 0.56771 	  3.43796 
-2.04256 	  1.94293 
-0.81015 	  0.24045 
-1.44105 	 -0.35984 
 0.95902 	  0.81822 
-0.35174 	  0.83496 
 2.61842 	  2.16859 
 0.98590 	  0.13661 
-18.89828 	 -5.09628 
-7.94471 	 -5.51113 
-11.84831 	 -5.09617 
-6.81937 	 -3.87239 
-21.70351 	 -5.46201 
-22.82719 	 -2.74863 
-20.31971 	 -7.23657 
-15.34715 	 -6.43009 
-11.28420 	 -4.44129 
-0.81342 	  0.24830 
 2.92732 	  1.87693 
 8.03195 	  4.63494 
 7.32918 	  4.76643 
 9.07731 	  5.48593 
 8.63509 	  5.51539 
 7.22771 	  4.83820 
 6.74442 	  4.74458 
 5.71808 	  4.46840 
 4.77640 	  4.35127 
 4.65597 	  4.02591 
 4.21976 	  3.32209 
 4.89050 	  3.29162 
 3.54136 	  2.40141 
-0.00655 	 -0.84413 
-2.95099 	 -1.76000 
-4.15676 	 -3.17510 
-6.09342 	 -4.12854 
-4.09127 	  2.83365 
-5.85679 	  2.97745 
 1.30374 	  3.54266 
-16.46589 	 -3.42236 
-15.65176 	 -1.78762 
-14.38986 	 -2.03862 
-11.06584 	 -1.40750 
-2.03061 	  0.96851 
-0.06434 	  3.58178 
-0.58277 	  2.84575 
 1.96967 	  2.29449 
 2.15274 	  1.71857 
-0.43756 	  0.19864 
 1.87114 	  1.68843 
 3.13476 	  2.16613 
 0.59895 	 -0.36189 
-23.37859 	 -5.96842 
-8.53359 	 -5.68483 
-12.84447 	 -5.76002 
-17.01472 	 -4.23114 
-21.69167 	 -6.13982 
-26.20326 	 -9.11796 
-22.43186 	 -5.77580 
-13.51037 	 -5.15130 
-14.99345 	 -3.54731 
-4.42922 	 -3.31480 
 0.60033 	  0.05838 
 6.22304 	  4.11518 
 7.60061 	  4.92771 
 8.37788 	  5.32498 
 9.18799 	  5.78345 
 8.14136 	  5.38977 
 6.94909 	  5.00809 
 5.25648 	  4.12763 
 5.05104 	  3.83084 
 0.01917 	  1.05607 
-0.67198 	 -0.11497 
-0.70562 	 -0.49947 
 0.02806 	 -0.21162 
-2.68637 	 -2.02574 
-6.72563 	 -3.47301 
-6.65558 	 -3.65614 
-4.51957 	 -2.68565 
-3.97744 	 -1.49113 
-4.73224 	  2.21256 
-6.15443 	  2.81361 
-15.31360 	 -2.96395 
-15.82937 	 -2.14931 
-11.58600 	 -1.34286 
-7.03309 	 -0.41035 
 2.24799 	  4.76821 
-2.76909 	  2.07872 
 1.74612 	  2.74710 
 1.69596 	  2.37960 
 1.37744 	  1.32252 
 1.97588 	  0.98479 
 4.46420 	  3.13401 
 4.59689 	  4.03023 
 0.32725 	 -0.65712 
-22.32198 	 -6.22183 
-1.29382 	 -1.55204 
-9.50307 	 -4.00156 
-44.29879 	 -4.92758 
-23.80000 	 -6.41828 
-42.31225 	 -10.21065 
-18.83899 	 -5.90849 
-12.25314 	 -5.06003 
-13.02270 	 -2.99915 
-3.72458 	 -3.71603 
 3.00261 	  2.05319 
 7.48716 	  4.80992 
 7.91420 	  5.40566 
 9.39041 	  5.88577 
 9.05565 	  5.88097 
 7.56411 	  5.40476 
 4.05975 	  4.29316 
 5.34870 	  4.15442 
-3.59647 	 -1.80416 
-7.53246 	 -4.66974 
-3.63009 	 -2.84624 
-1.81145 	 -1.47887 
-7.85749 	 -4.32197 
-7.88961 	 -4.71862 
-9.57494 	 -5.55105 
-10.48922 	 -7.57713 
-4.65125 	 -2.83635 
-7.45451 	 -4.76885 
-6.47628 	 -3.62890 
-8.41307 	  0.15914 
-12.78683 	 -2.56670 
-12.66604 	 -2.46392 
-11.71860 	 -1.54360 
-6.88164 	  0.20299 
-3.94785 	  1.69211 
-6.30508 	  0.24788 
-0.11057 	  1.00141 
 1.41324 	  1.09324 
 2.22128 	  1.54119 
 3.26645 	  2.24515 
 4.67999 	  3.26184 
 5.98878 	  5.54885 
-0.28981 	 -0.42662 
-14.59280 	 -5.86228 
-1.29272 	 -0.94064 
-11.22997 	 -5.02770 
-44.74411 	 -5.55467 
-50.85692 	 -8.92019 
-17.65426 	 -7.02141 
-20.65961 	 -6.92528 
-12.86381 	 -5.30248 
-12.05563 	 -6.78756 
-2.69041 	 -2.27800 
 5.19655 	  3.47364 
 7.23114 	  4.61953 
 7.46756 	  5.16083 
 8.33342 	  5.30345 
 6.55727 	  4.55683 
 4.57038 	  3.02684 
 3.29528 	  2.76694 
 1.61100 	  2.44054 
-8.47956 	 -3.81979 
-8.37653 	 -4.78497 
-7.56136 	 -5.00143 
-12.82418 	 -8.73263 
-3.44642 	 -2.37015 
 3.97316 	  3.57266 
-1.23059 	 -0.53039 
-7.08045 	 -5.05994 
-8.62135 	 -4.90086 
-10.30391 	 -5.83809 
-11.05407 	 -6.58063 
-6.66310 	 -3.61307 
-9.86665 	 -4.31231 
-11.81233 	 -1.57247 
-13.04266 	 -2.05519 
 1.63088 	  1.96701 
-11.98236 	 -1.25056 
-2.84333 	  1.65844 
 5.33198 	  4.25916 
 5.90223 	  3.89559 
 5.95548 	  3.83800 
 6.63802 	  3.96857 
 3.73816 	  3.04535 
 2.21443 	  2.65682 
-0.74904 	  0.03937 
-4.82758 	 -3.76038 
-2.92486 	 -2.83834 
-25.93238 	 -4.62966 
-14.33838 	 -3.67009 
-28.92218 	 -7.16730 
-18.37379 	 -5.45632 
-20.12335 	 -5.50014 
-17.48051 	 -6.47869 
-4.49392 	 -1.19017 
 4.54420 	  3.18549 
 7.28919 	  4.11155 
 5.08554 	  3.19225 
 2.45417 	  1.82364 
-1.25316 	 -0.58101 
-1.92124 	 -1.77384 
 2.12416 	  1.59882 
 3.59535 	  3.62485 
-1.09278 	  0.25586 
-9.56391 	 -4.15024 
-6.91583 	 -3.07638 
-14.62070 	 -6.47630 
-16.50131 	 -8.68279 
-5.20310 	 -4.06486 
 2.35518 	  2.11511 
 2.74991 	  1.75813 
-0.28421 	  0.77092 
-2.11529 	 -0.59274 
-2.33027 	 -2.39833 
-5.67763 	 -3.40801 
-10.60737 	 -3.30629 
-8.02779 	 -4.96546 
-13.57155 	 -2.33818 
-10.33943 	 -1.51980 
-8.86904 	 -0.52315 
-7.93573 	 -0.32405 
-0.05733 	  3.60105 
 8.46303 	  5.05832 
 4.18031 	  4.15005 
 7.44554 	  5.10039 
 7.77346 	  5.33906 
 6.09078 	  4.38450 
 2.43780 	  2.35776 
 1.66668 	  1.41270 
-2.55588 	 -1.98266 
 0.32048 	  0.78930 
-23.33244 	 -3.43423 
-5.85655 	 -2.13316 
-22.39179 	 -5.89182 
-15.40239 	 -6.85476 
-13.36395 	 -5.79064 
-19.28345 	 -4.83948 
 1.94773 	  1.54045 
 2.94755 	  2.05907 
-0.68171 	 -0.40448 
-1.87815 	 -1.00956 
-0.42510 	  1.06397 
-0.45409 	  1.88854 
 1.70151 	  1.61937 
-6.70991 	 -3.48426 
-2.34571 	 -1.21520 
-8.78598 	 -3.71191 
-0.54242 	 -0.60759 
-4.17806 	 -2.14464 
-10.34322 	 -4.90423 
-13.88732 	 -6.20084 
-4.96800 	 -3.09653 
-7.63764 	 -3.38476 
-0.87413 	  1.15159 
-3.20176 	 -0.74935 
 1.33907 	  1.84528 
-5.88506 	 -3.02899 
-3.59052 	 -0.99588 
-7.10537 	 -2.01766 
-10.01348 	 -1.08764 
-11.36230 	 -1.67807 
-13.44566 	 -1.82215 
-9.21853 	 -0.59037 
-3.07752 	  2.78284 
 0.06471 	  3.46018 
 7.89104 	  5.75341 
 9.04466 	  5.81760 
 9.36275 	  5.66282 
 10.14790 	  6.31410 
 8.18874 	  5.82631 
 6.11784 	  3.93446 
 4.34364 	  3.12826 
 0.85331 	  0.98770 
 0.90073 	  0.90413 
-8.98131 	 -4.38079 
-19.57009 	 -8.21728 
-11.36556 	 -5.88907 
-19.80102 	 -8.94331 
-9.92929 	 -5.19545 
-7.88641 	 -4.44219 
 1.68124 	  1.30472 
 4.09943 	  4.14035 
-1.79290 	  0.95714 
-5.37761 	 -1.47904 
 3.65191 	  5.61979 
-4.71718 	 -0.18875 
-5.38572 	 -0.42998 
-4.47236 	 -2.25241 
-11.67559 	 -3.85900 
-8.03607 	 -3.76170 
-8.01029 	 -4.06499 
-13.41296 	 -5.03670 
-6.16369 	 -4.78333 
-8.42590 	 -4.23519 
-5.74890 	  0.44811 
-8.52610 	 -2.97389 
-8.30317 	 -2.53610 
-3.45418 	 -1.47931 
 2.12753 	  2.56442 
-1.47637 	  1.11430 
-6.33146 	 -1.82236 
-7.57709 	 -2.58608 
-5.17985 	 -1.67112 
-12.11793 	 -1.89747 
-13.43628 	 -1.78296 
-6.75319 	  0.36466 
-4.37388 	  1.62488 
 5.10381 	  5.81688 
 8.07621 	  6.08926 
 9.04165 	  6.37042 
 9.49647 	  6.32977 
 10.44029 	  6.71790 
 10.66726 	  6.17537 
 11.78904 	  6.72137 
 5.91962 	  3.77896 
 3.81955 	  3.16889 
 3.62835 	  3.50855 
 2.21064 	  2.77568 
-10.36720 	 -9.62790 
-5.73100 	 -4.24314 
-14.87865 	 -9.70633 
-8.02373 	 -3.57063 
-4.74150 	 -2.10547 
-0.15462 	  1.04572 
 0.84591 	  2.56933 
 1.27366 	  2.60419 
 1.27942 	  2.58819 
-1.00659 	  2.16730 
-8.61043 	 -1.55235 
-10.80823 	 -3.07425 
-1.27711 	 -0.08455 
-3.43878 	 -1.65360 
-8.39149 	 -4.32544 
-4.92273 	 -3.28941 
-17.06810 	 -4.57693 
-2.17122 	 -0.94702 
-7.06222 	 -3.25485 
-5.89275 	 -0.08729 
-7.14943 	 -0.56821 
-12.16616 	 -4.14428 
-5.99986 	 -4.09065 
 2.93427 	  2.62943 
 0.62242 	  3.00755 
-6.69188 	 -0.99187 
-10.51048 	 -1.91069 
-6.65249 	  0.65464 
-6.12007 	 -1.03714 
-10.93523 	 -1.53616 
-8.53477 	 -0.28119 
-3.18308 	  2.39437 
 5.19081 	  5.50584 
 7.17227 	  6.04022 
 10.65134 	  6.45790 
 9.99710 	  7.07152 
 10.98401 	  6.62525 
 9.80684 	  6.49630 
 12.29857 	  7.04310 
 9.15042 	  5.68303 
 4.73523 	  3.20089 
 5.27774 	  3.84708 
 3.67182 	  2.29965 
 0.76515 	  1.08747 
-3.40373 	 -2.85567 
-0.32169 	 -1.32896 
 2.04233 	  2.02947 
 2.18547 	  2.64951 
 0.35090 	  1.28923 
 0.96089 	  1.88511 
 0.10981 	  1.28387 
 2.45521 	  2.94491 
-2.92666 	  1.13486 
-6.32151 	 -0.46734 
-9.41887 	 -2.18777 
-5.01125 	 -2.81077 
-0.96763 	 -0.04156 
-11.42551 	 -4.59519 
-1.20401 	 -0.36349 
-16.57187 	 -3.90316 
-23.78545 	 -4.05097 
-9.54179 	 -2.66881 
-6.01134 	 -0.85669 
-11.56254 	 -2.26106 
-15.79160 	 -5.86256 
-6.31158 	 -4.56631 
 1.05778 	  1.55064 
-0.39092 	  2.14354 
-3.97832 	 -0.75749 
-9.32012 	 -1.80284 
-8.02455 	 -1.35169 
-11.12004 	 -1.59378 
-10.31011 	 -0.79210 
-4.19017 	  1.84833 
-0.00681 	  4.23787 
 2.63331 	  4.65394 
 10.62668 	  6.79932 
 11.46513 	  7.41672 
 10.61711 	  7.12874 
 11.85952 	  6.54800 
 10.92309 	  6.67750 
 12.58041 	  6.50166 
 8.64408 	  5.11188 
 5.81803 	  3.84954 
 5.20688 	  3.33050 
 5.09340 	  3.19806 
-3.20008 	 -2.66893 
 3.03370 	  2.59615 
 6.58898 	  2.45307 
 2.67331 	  0.97843 
 3.52894 	  3.05313 
 5.07611 	  4.80621 
 2.64592 	  2.87672 
-4.75608 	 -0.94421 
 5.82791 	  5.80505 
 0.26422 	  3.22902 
-2.93726 	  0.98051 
-3.46971 	  0.63463 
-3.69298 	 -1.86106 
-2.50582 	 -0.96945 
-3.37736 	 -2.41573 
-12.33294 	 -5.33101 
-17.27393 	 -3.68168 
-22.54241 	 -2.19398 
-11.07281 	 -3.67638 
-4.66876 	 -0.15383 
-10.37936 	 -2.01637 
-18.95039 	 -6.65093 
-6.03113 	 -3.61279 
 4.14960 	  3.50366 
 0.52301 	  2.43188 
-1.40394 	  1.45280 
-8.72717 	 -1.14294 
-12.42459 	 -2.22772 
-10.86132 	 -0.99692 
-6.21729 	  0.18445 
-4.30091 	  1.64024 
-0.46428 	  3.45741 
 2.24630 	  4.06114 
 6.94609 	  6.33549 
 10.70902 	  7.24216 
 11.61538 	  7.12897 
 10.53490 	  6.81850 
 10.09515 	  6.62397 
 12.28126 	  6.55096 
 10.28288 	  5.67031 
 3.87705 	  2.97479 
 3.40559 	  2.51570 
 6.26533 	  4.81265 
-6.08515 	 -4.08391 
-4.59452 	 -3.94374 
-3.97063 	 -4.35719 
 8.62317 	  4.60414 
 2.04032 	  1.30743 
 1.29274 	  1.35825 
-1.37821 	 -0.10777 
-3.82772 	 -1.59608 
 6.17600 	  3.32795 
-3.94631 	  1.21260 
-3.21639 	  1.81074 
-3.17579 	  1.06309 
-7.64442 	 -3.41159 
 4.23894 	  4.45052 
-2.15139 	 -1.05049 
-8.15101 	 -3.83932 
-16.10186 	 -2.64318 
-19.99167 	 -3.39888 
-10.96788 	 -3.10122 
-0.42295 	  1.86269 
-9.01080 	 -2.26835 
-20.15911 	 -6.21044 
-6.44703 	 -3.20592 
 6.67561 	  5.26103 
 0.55568 	  2.75680 
-6.13241 	 -0.56855 
-8.36219 	 -1.68624 
-8.27113 	 -0.67754 
-9.78640 	 -1.34633 
-7.73370 	 -0.06489 
-6.17012 	  0.36760 
 1.10141 	  3.86409 
 3.93637 	  5.00440 
 0.68873 	  3.61610 
 9.20610 	  7.16593 
 10.36873 	  7.23604 
 9.69121 	  6.88715 
 9.26811 	  6.09138 
 12.01005 	  7.09613 
 9.47299 	  6.32923 
 0.14428 	 -0.45494 
 4.42341 	  3.18075 
 2.21368 	  1.54911 
-4.91564 	 -2.45002 
-9.09658 	 -4.98407 
-9.60419 	 -5.80496 
-4.67749 	 -4.40667 
-2.63498 	 -1.50024 
-2.29922 	 -0.60203 
-5.08477 	 -1.62445 
-2.68543 	 -0.91207 
-7.09189 	 -2.90249 
-5.94671 	 -0.30022 
-4.13181 	 -0.14930 
-11.49999 	 -3.19401 
-5.93583 	 -2.13657 
-6.17843 	 -0.04115 
 3.43709 	  3.10721 
-5.32922 	 -2.09671 
-31.21777 	 -2.94705 
-6.02691 	 -2.11705 
-10.00091 	 -2.80272 
-7.17798 	 -1.53716 
-5.66438 	 -1.15049 
-15.68668 	 -4.89891 
-3.11159 	 -0.47562 
 2.19694 	  2.36502 
-4.49700 	  0.53894 
-3.46650 	  1.32983 
-9.43992 	 -1.33682 
-8.30796 	 -1.55612 
-5.18939 	  0.10018 
-10.58255 	 -1.34249 
-7.74349 	 -0.77964 
 2.23328 	  3.94797 
 2.53468 	  4.26206 
 3.23443 	  4.68155 
 4.58392 	  5.37015 
 7.11799 	  6.50809 
 8.95778 	  6.88897 
 10.37840 	  6.71376 
 6.91223 	  5.36137 
 0.14545 	  0.77448 
-3.98933 	 -3.32470 
 3.14507 	  2.16020 
-10.41321 	 -6.30637 
-13.51094 	 -6.10918 
-11.38343 	 -5.49680 
-16.42883 	 -10.19299 
-8.53616 	 -2.52093 
-5.05435 	 -1.48122 
 0.65080 	  0.77928 
 4.47601 	  3.47222 
-3.89431 	 -1.52108 
-3.16273 	 -1.71780 
-0.60963 	  3.06051 
-7.91896 	 -1.73455 
-7.43048 	 -2.96778 
-5.22308 	 -2.68377 
-2.10694 	  1.32815 
-0.73622 	  2.14277 
-0.51599 	 -0.32596 
-6.91643 	 -1.35033 
-0.39166 	  0.11686 
-6.08903 	 -1.79753 
-6.09244 	 -1.57921 
-4.87565 	 -0.85124 
-10.11853 	 -3.88654 
-1.48210 	  0.09733 
 6.07157 	  4.30853 
-0.33525 	  3.06104 
-2.02298 	  1.96928 
-10.52790 	 -1.97802 
-11.20517 	 -2.27256 
-11.95701 	 -1.80303 
-10.84281 	 -1.68391 
-8.27410 	 -0.72540 
 0.10802 	  2.89195 
 4.59596 	  5.02390 
 3.23259 	  3.77827 
 3.02627 	  3.83458 
 5.31183 	  5.57831 
 7.87875 	  6.18988 
 9.68295 	  6.58343 
 5.12964 	  4.81671 
-0.26817 	  0.17182 
-3.74528 	 -2.69372 
 2.84046 	  3.30497 
-10.78915 	 -5.47874 
-24.90454 	 -8.54464 
-36.68403 	 -5.18791 
-18.06560 	 -5.66181 
-20.10094 	 -6.11864 
-13.66706 	 -3.69893 
 1.68866 	  2.14126 
 5.19614 	  3.44041 
 4.88011 	  4.11994 
 4.22144 	  2.95282 
 4.34470 	  3.60185 
-2.42397 	  0.32653 
-3.89913 	 -1.07539 
-4.61713 	 -2.37647 
-4.63754 	 -0.93047 
-3.68701 	 -0.13485 
-5.64802 	 -3.69130 
-14.94213 	 -3.12990 
-3.42941 	 -1.72538 
-0.22382 	  0.81316 
 0.79322 	  1.97712 
-8.38641 	 -2.23376 
-1.09080 	  0.08279 
-1.69894 	 -0.00733 
 5.65010 	  4.38972 
-5.20446 	 -1.29718 
-3.19492 	  0.70079 
-11.67567 	 -3.75385 
-11.66905 	 -2.43072 
-12.52132 	 -2.30254 
-10.70485 	 -1.62245 
-6.03501 	  0.02880 
-2.19156 	  2.07430 
 2.68017 	  4.38141 
 4.21643 	  4.68142 
 4.42660 	  4.53981 
 3.24425 	  3.75426 
 7.16963 	  5.28644 
 8.01721 	  5.51579 
 6.90331 	  5.05756 
-3.23868 	 -2.22295 
-10.97047 	 -6.20914 
-4.14838 	 -1.57859 
-31.75227 	 -3.90766 
-20.34587 	 -4.83749 
-28.95175 	 -10.09701 
-22.69714 	 -6.73274 
-19.10457 	 -6.57954 
-27.20756 	 -4.65543 
-15.66086 	 -3.02760 
 7.14005 	  4.94836 
 5.79517 	  3.90344 
 8.29079 	  5.84729 
 4.72278 	  4.27118 
 2.11602 	  2.66639 
-3.09603 	 -0.69085 
-0.79458 	  0.60373 
-0.90387 	  0.60495 
-7.29935 	 -2.95991 
-4.75572 	 -2.23433 
-10.34334 	 -1.27808 
-3.88651 	 -1.22134 
-4.61055 	 -1.60686 
-4.50299 	 -1.67404 
-1.96180 	  1.03801 
 5.89862 	  5.03319 
 2.40851 	  1.65835 
-3.15041 	 -0.67668 
-3.75875 	 -0.47504 
-5.47638 	 -1.58159 
-16.76683 	 -5.00284 
-14.11056 	 -2.78078 
-12.90245 	 -2.29919 
-12.74354 	 -2.61768 
-9.37068 	 -1.85728 
-4.80045 	  0.18569 
-0.55886 	  2.50158 
 3.23568 	  4.26043 
 3.37733 	  4.82574 
 3.08324 	  3.83402 
 3.78402 	  3.62506 
 6.23544 	  4.81784 
 7.07265 	  5.12837 
-3.15999 	 -1.84917 
-17.33532 	 -8.94563 
-8.68196 	 -4.00515 
-18.37354 	 -8.06853 
-22.15634 	 -5.33723 
-21.86228 	 -7.28360 
-22.81420 	 -6.24063 
-21.01362 	 -8.21182 
-17.16409 	 -6.30076 
-8.46634 	 -2.25215 
 1.82437 	  1.58610 
 6.74056 	  4.88033 
 7.93732 	  5.43149 
 8.81354 	  5.77998 
 6.67968 	  5.62865 
 5.38767 	  4.56990 
 6.99951 	  5.41418 
 1.05984 	  1.49854 
-5.84150 	 -2.09638 
-5.09299 	 -2.23599 
-1.47582 	  0.10188 
-10.04210 	 -6.34668 
-5.94617 	 -3.13800 
-0.29484 	  0.44787 
 8.11005 	  5.48497 
 3.19742 	  2.32168 
-1.32497 	 -1.32487 
-4.32802 	 -2.19686 
-4.01200 	  0.05598 
-12.78451 	 -4.27343 
-19.00420 	 -5.20289 
-10.88107 	 -5.23920 
-12.36499 	 -3.79517 
-14.46596 	 -3.37132 
-10.62987 	 -1.56899 
-5.67607 	 -0.06511 
-4.08583 	 -0.19642 
-2.62677 	  0.32026 
 1.41535 	  2.19181 
 0.80437 	  1.51918 
 2.45448 	  3.22832 
 3.06652 	  3.21414 
 4.66825 	  4.49123 
-9.78128 	 -4.56028 
-12.02723 	 -6.88675 
-8.87053 	 -6.04529 
-14.47342 	 -6.71967 
-24.47469 	 -4.80993 
-25.75327 	 -8.87472 
-35.61738 	 -9.82122 
-18.30775 	 -7.44110 
-12.62290 	 -4.80808 
-7.52907 	 -4.31681 
-4.34297 	 -0.61964 
 5.16827 	  3.62007 
 7.19940 	  5.13693 
 7.87280 	  5.38581 
 7.69472 	  5.62950 
 7.52627 	  5.60101 
 7.20131 	  5.42012 
 9.40876 	  6.54184 
-2.96268 	  0.13446 
-11.17827 	 -3.21486 
-1.70874 	 -1.54518 
-7.78543 	 -3.77115 
-9.19027 	 -3.90242 
 7.02186 	  4.18783 
 2.08681 	  2.24186 
-1.20157 	 -0.53118 
-0.55960 	  0.68343 
-4.09107 	 -1.50877 
-11.08239 	 -3.54244 
-11.14128 	 -4.57562 
-12.76619 	 -4.99538 
-15.63817 	 -7.39706 
-14.05148 	 -4.73840 
-14.10656 	 -3.46816 
-14.71525 	 -2.89648 
-10.59285 	 -2.90848 
-6.01974 	 -1.01932 
-3.58540 	  0.02766 
-2.72309 	 -0.40756 
 1.97093 	  3.15988 
 1.76420 	  2.66932 
 2.76918 	  3.55001 
 4.66075 	  4.37178 
-11.74444 	 -5.98650 
-6.44632 	 -3.24693 
-7.72703 	 -4.82469 
-8.67192 	 -3.79760 
-26.12846 	 -5.95738 
-26.77224 	 -7.89114 
-15.02717 	 -5.79333 
-18.16170 	 -6.74768 
-12.51596 	 -6.13246 
-6.11234 	 -2.43984 
-6.07695 	 -2.12483 
 3.28956 	  3.53817 
 6.52133 	  4.94617 
 8.90553 	  5.72732 
 7.75234 	  5.53283 
 5.68821 	  4.36785 
 7.56868 	  4.90620 
 8.37483 	  5.83186 
 3.05235 	  3.90799 
-8.60979 	 -2.45624 
-8.08502 	 -3.43521 
-4.52980 	 -2.04836 
-3.85999 	 -2.09530 
-0.33602 	 -0.65641 
-6.78286 	 -2.06624 
-6.02438 	 -3.88988 
-0.98631 	  0.23789 
-5.57315 	 -0.64544 
-12.74508 	 -5.26482 
-13.00563 	 -4.91186 
-1.62732 	  0.10380 
-35.73079 	 -5.98053 
-12.99179 	 -8.51544 
-13.63112 	 -4.36711 
-16.08170 	 -3.12507 
-16.02022 	 -3.78464 
-13.90895 	 -3.75243 
-8.56715 	 -2.14445 
-3.03174 	 -0.14049 
-3.49507 	 -0.14533 
 0.19932 	  2.59636 
 1.68755 	  3.43564 
 3.63376 	  4.04120 
-9.33483 	 -5.74000 
-2.44714 	 -2.25141 
-7.17217 	 -3.94006 
-8.73035 	 -1.72556 
-27.05771 	 -5.83315 
-24.20444 	 -6.90187 
-16.12637 	 -4.74270 
-16.84621 	 -7.11666 
-7.45046 	 -4.38783 
-7.18196 	 -4.48100 
-2.30455 	 -0.37266 
 4.74354 	  4.42628 
 5.72313 	  4.59066 
 7.41857 	  5.04043 
 10.08859 	  6.06239 
 9.32580 	  5.75750 
 6.47839 	  4.92090 
 7.25573 	  5.18547 
 7.82415 	  5.37629 
 2.91103 	  3.99054 
-0.85986 	  0.46992 
-2.06304 	 -1.28805 
-2.36005 	 -1.38365 
-0.72294 	  0.08112 
-8.08229 	 -2.76351 
-8.91397 	 -2.83847 
-4.14879 	 -2.44414 
-5.91208 	 -2.68588 
-12.01945 	 -4.12511 
-2.75366 	  0.61402 
-0.57709 	  1.95516 
-24.97064 	 -3.84855 
-41.96169 	 -4.35280 
-16.40739 	 -3.95331 
-13.15454 	 -7.54930 
-13.69692 	 -3.17533 
-16.07153 	 -3.51707 
-17.02452 	 -3.85776 
-13.90607 	 -3.25395 
-9.92750 	 -1.79673 
-6.65165 	 -0.97212 
-2.68652 	  0.37652 
 1.97163 	  2.65439 
-2.82379 	 -1.67688 
-12.50829 	 -8.80290 
-6.62928 	 -3.11935 
-2.36815 	 -0.48154 
-20.07031 	 -4.90421 
-28.41729 	 -6.10315 
-40.90179 	 -7.89132 
-13.11867 	 -6.51896 
 0.72763 	  1.42231 
-12.18853 	 -4.84334 
-3.01196 	 -1.90941 
 4.33558 	  3.93689 
 5.65870 	  4.48417 
 8.10106 	  5.04491 
 7.75789 	  4.83364 
 8.26577 	  5.52788 
 7.81163 	  5.50438 
 8.20197 	  5.50174 
 7.87882 	  5.61803 
 6.79376 	  4.91205 
 6.87317 	  5.05443 
 2.49462 	  1.90104 
 0.33193 	  0.11931 
 2.19462 	  2.61024 
-2.73050 	 -0.58932 
-9.28697 	 -3.62500 
-10.56973 	 -5.27164 
-12.63866 	 -5.03802 
-10.48188 	 -5.66207 
-11.80760 	 -5.21037 
-14.76563 	 -6.38690 
-49.98833 	 -4.15820 
-27.62636 	 -6.51060 
-19.76062 	 -7.16430 
-18.59981 	 -6.98799 
-14.52639 	 -5.46972 
-23.03677 	 -6.44695 
-17.34697 	 -3.75961 
-16.00464 	 -3.75339 
-14.48701 	 -3.08897 
-13.05579 	 -3.52604 
-12.61131 	 -4.21275 
-8.24664 	 -2.90607 
-1.20224 	  0.57814 
-11.73155 	 -5.43140 
-3.42908 	 -1.44417 
-2.18069 	 -0.22140 
-3.01130 	 -1.34581 
-6.47127 	 -3.33543 
-11.00227 	 -4.42617 
-3.17717 	 -2.52908 
-0.43446 	 -0.91002 
-6.84478 	 -3.96085 
-1.53549 	 -1.19660 
 0.90241 	  1.48339 
 4.02017 	  3.66341 
 6.59816 	  5.00044 
 6.81593 	  5.38687 
 6.51251 	  4.87007 
 6.82144 	  4.60556 
 6.69703 	  4.69384 
 4.94840 	  3.61371 
 2.83153 	  2.48043 
 1.41443 	  2.02488 
 2.67867 	  3.49616 
 1.22864 	  1.82679 
-0.44219 	  0.85803 
-17.15909 	 -6.81348 
-36.57523 	 -4.37913 
-28.67558 	 -2.55210 
-32.82569 	 -2.34285 
-24.18565 	 -3.49704 
-21.68055 	 -4.08462 
-25.74783 	 -6.08777 
-19.20881 	 -3.31626 
-19.79535 	 -3.47162 
-20.31902 	 -7.12106 
-30.23001 	 -4.88161 
-29.79421 	 -7.13665 
-20.19053 	 -4.46523 
-33.29059 	 -4.78345 
-23.58335 	 -4.05894 
-18.49308 	 -4.19744 
-14.45500 	 -3.92253 
-14.02588 	 -4.11473 
-14.88080 	 -4.54375 
-14.40592 	 -4.59350 
-14.38304 	 -4.95719 
-9.65883 	 -5.07044 
-3.96274 	 -1.93021 
-3.38470 	 -1.33159 
-1.45625 	 -0.60412 
-0.77616 	 -1.21721 
-3.27347 	 -3.18149 
-9.96356 	 -7.61348 
-7.31674 	 -1.81492 
 3.25684 	  3.00136 
 3.79277 	  3.15068 
 4.93672 	  3.85761 
 4.89627 	  3.69952 
 5.46143 	  4.72095 
 6.36357 	  4.79236 
 6.76535 	  5.48971 
 5.57890 	  4.23739 
 2.07908 	  2.89379 
 1.34250 	  2.62136 
 0.04432 	  1.97788 
-0.45634 	  0.84463 
-21.15811 	 -5.96763 
-25.23334 	 -7.72336 
-22.13700 	 -6.96000 
-25.33681 	 -3.05153 
-30.64629 	 -3.83083 
-40.02053 	 -3.95732 
-21.43263 	 -4.53657 
-14.34079 	 -4.45241 
-41.22524 	 -3.15240 
-25.02543 	 -3.51550 
-19.53187 	 -3.49806 
-19.01552 	 -3.95434 
-28.20207 	 -5.72742 
-20.27008 	 -4.71410 
-41.80332 	 -6.79290 
-16.81034 	 -4.77726 
-21.16946 	 -4.81715 
-18.49021 	 -6.33750 
-21.43950 	 -9.99709 
-20.31120 	 -6.96343 
-22.09148 	 -3.39799 
-39.83219 	 -5.96081 
-24.64312 	 -5.43959 
-23.15377 	 -4.75718 
-23.04983 	 -4.81030 
-20.78042 	 -5.28308 
-20.91898 	 -7.19808 
-23.37545 	 -3.07151 
-12.06399 	 -6.27482 
-9.00148 	 -3.74904 
-6.23085 	 -3.12833 
-3.98489 	 -2.23251 
-1.61136 	 -1.29216 
 0.09783 	  0.29082 
-0.51591 	 -0.00954 
-1.07376 	  0.64906 
-2.12205 	  0.62393 
-7.24351 	 -3.39022 
-12.61470 	 -6.09164 
-9.66688 	 -6.60536 
-20.34358 	 -6.10779 
-28.39520 	 -3.53398 
-32.86772 	 -3.51289 
-23.86353 	 -7.26298 
-17.82062 	 -7.85902 
-44.04950 	 -10.27852 
-22.74123 	 -0.96187 
-18.62414 	 -2.14678 
-30.59176 	 -3.36851 
-36.63967 	 -3.65677 
-48.08288 	 -4.58182 
-37.69043 	 -3.40136 
-26.97695 	 -3.93037 
-19.57977 	 -3.38584 
-19.04029 	 -3.91132 
-18.66218 	 -3.82193 
-26.35710 	 -4.54173 
-18.94366 	 -5.22407 
-22.96844 	 -8.00557 
-59.70572 	 -5.62374 
-45.09390 	 -3.87952 
-38.36181 	 -4.17593 
-35.86235 	 -3.76304 
-23.34168 	 -2.23634 
-41.98931 	 -3.41572 
-30.33179 	 -1.81088 
-24.03060 	 -3.00510 
-19.89950 	 -7.59388 
-16.76649 	 -3.65008 
-24.95004 	 -5.66364 
-13.48673 	 -2.77529 
-14.29967 	 -5.89236 
-23.86355 	 -4.57184 
-25.65466 	 -5.57969 
-32.61790 	 -4.53424 
-22.35964 	 -3.00362 
-27.98242 	 -3.39266 
-25.46487 	 -3.54960 
-37.71238 	 -3.63178 
-23.43232 	 -4.96320 
-34.99290 	 -5.93365 
-21.91754 	 -6.11386 
-33.73690 	 -4.96068 
-19.19038 	 -5.02452 
-29.33566 	 -4.13011 
-25.12794 	 -2.97475 
-26.69161 	 -4.73623 
-32.03038 	 -4.62556 
-30.44742 	 -3.76876 
-42.10522 	 -5.46574 
-27.02589 	 -4.78963 
-30.02416 	 -3.26516 
-43.40331 	 -4.37935 
-51.49356 	 -4.26577 
-26.51156 	 -4.35300 

==> result/spurious_motion.txt <==
IDs 	 MRV 	 OLD 
1 	 1.35 	 7.76 
2 	 6.44 	 12.30 
3 	 8.56 	 15.65 
4 	 8.43 	 18.95 


==> result/spurious_static.txt <==
IDs 	 MRV 	 OLD 
1 	 0.47 	 1.11 
2 	 0.86 	 7.52 
3 	 2.38 	 8.37 

